Preliminary Results on 3D Channel Modeling: From Theory to Standardization

Three dimensional beamforming (3D) (also elevation beamforming) is now gaining a growing interest among researchers in wireless communication. The reason can be attributed to its potential to enable a variety of strategies like sector or user specific elevation beamforming and cell-splitting. Since these techniques cannot be directly supported by current LTE releases, the 3GPP is now working on defining the required technical specifications. In particular, a large effort is currently made to get accurate 3D channel models that support the elevation dimension. This step is necessary as it will evaluate the potential of 3D and FD(Full Dimensional) beamforming techniques to benefit from the richness of real channels. This work aims at presenting the on-going 3GPP study item "Study on 3D-channel model for Elevation Beamforming and FD-MIMO studies for LTE", and positioning it with respect to previous standardization works.

==> file_2d.dat <==
 g1 g2
 -7.964997 0
 -7.964997 0.0001754385964912281
 -7.434021 0.0001754385964912281
 -7.434021 0.0003508771929824561
 -7.265847 0.0003508771929824561
 -7.265847 0.0005263157894736842
 -6.924755 0.0005263157894736842
 -6.924755 0.0007017543859649122
 -6.71739 0.0007017543859649122
 -6.71739 0.0008771929824561404
 -6.664834 0.0008771929824561404
 -6.664834 0.001052631578947368
 -6.598156 0.001052631578947368
 -6.598156 0.001228070175438597
 -6.506383 0.001228070175438597
 -6.506383 0.001403508771929824
 -6.41164 0.001403508771929824
 -6.41164 0.001578947368421053
 -6.294432 0.001578947368421053
 -6.294432 0.001754385964912281
 -6.253564 0.001754385964912281
 -6.253564 0.001929824561403509
 -6.111235 0.001929824561403509
 -6.111235 0.002105263157894737
 -6.035278 0.002105263157894737
 -6.035278 0.002280701754385965
 -5.886794 0.002280701754385965
 -5.886794 0.002456140350877193
 -5.880264 0.002456140350877193
 -5.880264 0.002631578947368421
 -5.832837 0.002631578947368421
 -5.832837 0.002807017543859649
 -5.80416 0.002807017543859649
 -5.80416 0.002982456140350877
 -5.639043 0.002982456140350877
 -5.639043 0.003157894736842105
 -5.638458 0.003157894736842105
 -5.638458 0.003333333333333334
 -5.629106 0.003333333333333334
 -5.629106 0.003508771929824561
 -5.592622 0.003508771929824561
 -5.592622 0.003684210526315789
 -5.523509 0.003684210526315789
 -5.523509 0.003859649122807018
 -5.5224 0.003859649122807018
 -5.5224 0.004035087719298246
 -5.381546 0.004035087719298246
 -5.381546 0.004210526315789474
 -5.366608 0.004210526315789474
 -5.366608 0.004385964912280702
 -5.355073 0.004385964912280702
 -5.355073 0.004561403508771929
 -5.353139 0.004561403508771929
 -5.353139 0.004736842105263158
 -5.317357 0.004736842105263158
 -5.317357 0.004912280701754386
 -5.30602 0.004912280701754386
 -5.30602 0.005087719298245614
 -5.300899 0.005087719298245614
 -5.300899 0.005263157894736842
 -5.249027 0.005263157894736842
 -5.249027 0.00543859649122807
 -5.175851 0.00543859649122807
 -5.175851 0.005614035087719298
 -5.168768 0.005614035087719298
 -5.168768 0.005789473684210527
 -5.166444 0.005789473684210527
 -5.166444 0.005964912280701755
 -5.028561 0.005964912280701755
 -5.028561 0.006140350877192982
 -5.014595 0.006140350877192982
 -5.014595 0.00631578947368421
 -4.993778 0.00631578947368421
 -4.993778 0.006491228070175438
 -4.97479 0.006491228070175438
 -4.97479 0.006666666666666667
 -4.970598 0.006666666666666667
 -4.970598 0.006842105263157895
 -4.941835 0.006842105263157895
 -4.941835 0.007017543859649123
 -4.924405 0.007017543859649123
 -4.924405 0.007192982456140351
 -4.89982 0.007192982456140351
 -4.89982 0.007368421052631579
 -4.878206 0.007368421052631579
 -4.878206 0.007543859649122807
 -4.868011 0.007543859649122807
 -4.868011 0.007719298245614035
 -4.85327 0.007719298245614035
 -4.85327 0.007894736842105263
 -4.847568 0.007894736842105263
 -4.847568 0.008070175438596491
 -4.835069 0.008070175438596491
 -4.835069 0.008245614035087719
 -4.834428 0.008245614035087719
 -4.834428 0.008421052631578947
 -4.818148 0.008421052631578947
 -4.818148 0.008596491228070175
 -4.793834 0.008596491228070175
 -4.793834 0.008771929824561403
 -4.783345 0.008771929824561403
 -4.783345 0.008947368421052631
 -4.744776 0.008947368421052631
 -4.744776 0.009122807017543859
 -4.742888 0.009122807017543859
 -4.742888 0.009298245614035089
 -4.740648 0.009298245614035089
 -4.740648 0.009473684210526316
 -4.71797 0.009473684210526316
 -4.71797 0.009649122807017544
 -4.687297 0.009649122807017544
 -4.687297 0.009824561403508772
 -4.679862 0.009824561403508772
 -4.679862 0.01
 -4.613102 0.01
 -4.613102 0.01017543859649123
 -4.586089 0.01017543859649123
 -4.586089 0.01035087719298246
 -4.573203 0.01035087719298246
 -4.573203 0.01052631578947368
 -4.556676 0.01052631578947368
 -4.556676 0.01070175438596491
 -4.515064 0.01070175438596491
 -4.515064 0.01087719298245614
 -4.504755 0.01087719298245614
 -4.504755 0.01105263157894737
 -4.50446 0.01105263157894737
 -4.50446 0.0112280701754386
 -4.500746 0.0112280701754386
 -4.500746 0.01140350877192983
 -4.453049 0.01140350877192983
 -4.453049 0.01157894736842105
 -4.45046 0.01157894736842105
 -4.45046 0.01175438596491228
 -4.437917 0.01175438596491228
 -4.437917 0.01192982456140351
 -4.437319 0.01192982456140351
 -4.437319 0.01210526315789474
 -4.431899 0.01210526315789474
 -4.431899 0.01228070175438596
 -4.413385 0.01228070175438596
 -4.413385 0.01245614035087719
 -4.380725 0.01245614035087719
 -4.380725 0.01263157894736842
 -4.369277 0.01263157894736842
 -4.369277 0.01280701754385965
 -4.36599 0.01280701754385965
 -4.36599 0.01298245614035088
 -4.344329 0.01298245614035088
 -4.344329 0.0131578947368421
 -4.326552 0.0131578947368421
 -4.326552 0.01333333333333333
 -4.312808 0.01333333333333333
 -4.312808 0.01350877192982456
 -4.295513 0.01350877192982456
 -4.295513 0.01368421052631579
 -4.275709 0.01368421052631579
 -4.275709 0.01385964912280702
 -4.269966 0.01385964912280702
 -4.269966 0.01403508771929825
 -4.244805 0.01403508771929825
 -4.244805 0.01421052631578947
 -4.225683 0.01421052631578947
 -4.225683 0.0143859649122807
 -4.217468 0.0143859649122807
 -4.217468 0.01456140350877193
 -4.153532 0.01456140350877193
 -4.153532 0.01473684210526316
 -4.14603 0.01473684210526316
 -4.14603 0.01491228070175439
 -4.136455 0.01491228070175439
 -4.136455 0.01508771929824561
 -4.133029 0.01508771929824561
 -4.133029 0.01526315789473684
 -4.097184 0.01526315789473684
 -4.097184 0.01543859649122807
 -4.091591 0.01543859649122807
 -4.091591 0.0156140350877193
 -4.071819 0.0156140350877193
 -4.071819 0.01578947368421053
 -4.052246 0.01578947368421053
 -4.052246 0.01596491228070175
 -4.011914 0.01596491228070175
 -4.011914 0.01614035087719298
 -4.008214 0.01614035087719298
 -4.008214 0.01631578947368421
 -3.999001 0.01631578947368421
 -3.999001 0.01649122807017544
 -3.984981 0.01649122807017544
 -3.984981 0.01666666666666667
 -3.959543 0.01666666666666667
 -3.959543 0.01684210526315789
 -3.934446 0.01684210526315789
 -3.934446 0.01701754385964912
 -3.924603 0.01701754385964912
 -3.924603 0.01719298245614035
 -3.922374 0.01719298245614035
 -3.922374 0.01736842105263158
 -3.920801 0.01736842105263158
 -3.920801 0.01754385964912281
 -3.891162 0.01754385964912281
 -3.891162 0.01771929824561403
 -3.888979 0.01771929824561403
 -3.888979 0.01789473684210526
 -3.887265 0.01789473684210526
 -3.887265 0.01807017543859649
 -3.882002 0.01807017543859649
 -3.882002 0.01824561403508772
 -3.872723 0.01824561403508772
 -3.872723 0.01842105263157895
 -3.869578 0.01842105263157895
 -3.869578 0.01859649122807018
 -3.862774 0.01859649122807018
 -3.862774 0.0187719298245614
 -3.861116 0.0187719298245614
 -3.861116 0.01894736842105263
 -3.861033 0.01894736842105263
 -3.861033 0.01912280701754386
 -3.849218 0.01912280701754386
 -3.849218 0.01929824561403509
 -3.829791 0.01929824561403509
 -3.829791 0.01947368421052632
 -3.827698 0.01947368421052632
 -3.827698 0.01964912280701754
 -3.824495 0.01964912280701754
 -3.824495 0.01982456140350877
 -3.823565 0.01982456140350877
 -3.823565 0.02
 -3.811792 0.02
 -3.811792 0.02017543859649123
 -3.808537 0.02017543859649123
 -3.808537 0.02035087719298246
 -3.800064 0.02035087719298246
 -3.800064 0.02052631578947368
 -3.798608 0.02052631578947368
 -3.798608 0.02070175438596491
 -3.788694 0.02070175438596491
 -3.788694 0.02087719298245614
 -3.781706 0.02087719298245614
 -3.781706 0.02105263157894737
 -3.777229 0.02105263157894737
 -3.777229 0.0212280701754386
 -3.768704 0.0212280701754386
 -3.768704 0.02140350877192982
 -3.747673 0.02140350877192982
 -3.747673 0.02157894736842105
 -3.745217 0.02157894736842105
 -3.745217 0.02175438596491228
 -3.740013 0.02175438596491228
 -3.740013 0.02192982456140351
 -3.721148 0.02192982456140351
 -3.721148 0.02210526315789474
 -3.715149 0.02210526315789474
 -3.715149 0.02228070175438596
 -3.704558 0.02228070175438596
 -3.704558 0.02245614035087719
 -3.704528 0.02245614035087719
 -3.704528 0.02263157894736842
 -3.699559 0.02263157894736842
 -3.699559 0.02280701754385965
 -3.67177 0.02280701754385965
 -3.67177 0.02298245614035088
 -3.661741 0.02298245614035088
 -3.661741 0.02315789473684211
 -3.652887 0.02315789473684211
 -3.652887 0.02333333333333333
 -3.642258 0.02333333333333333
 -3.642258 0.02350877192982456
 -3.634535 0.02350877192982456
 -3.634535 0.02368421052631579
 -3.634232 0.02368421052631579
 -3.634232 0.02385964912280702
 -3.621376 0.02385964912280702
 -3.621376 0.02403508771929825
 -3.620596 0.02403508771929825
 -3.620596 0.02421052631578947
 -3.616655 0.02421052631578947
 -3.616655 0.0243859649122807
 -3.596487 0.0243859649122807
 -3.596487 0.02456140350877193
 -3.592148 0.02456140350877193
 -3.592148 0.02473684210526316
 -3.589381 0.02473684210526316
 -3.589381 0.02491228070175439
 -3.583713 0.02491228070175439
 -3.583713 0.02508771929824561
 -3.570883 0.02508771929824561
 -3.570883 0.02526315789473684
 -3.564292 0.02526315789473684
 -3.564292 0.02543859649122807
 -3.561945 0.02543859649122807
 -3.561945 0.0256140350877193
 -3.537772 0.0256140350877193
 -3.537772 0.02578947368421053
 -3.536942 0.02578947368421053
 -3.536942 0.02596491228070175
 -3.527328 0.02596491228070175
 -3.527328 0.02614035087719298
 -3.524424 0.02614035087719298
 -3.524424 0.02631578947368421
 -3.518244 0.02631578947368421
 -3.518244 0.02649122807017544
 -3.515838 0.02649122807017544
 -3.515838 0.02666666666666667
 -3.50803 0.02666666666666667
 -3.50803 0.0268421052631579
 -3.505311 0.0268421052631579
 -3.505311 0.02701754385964912
 -3.480147 0.02701754385964912
 -3.480147 0.02719298245614035
 -3.479361 0.02719298245614035
 -3.479361 0.02736842105263158
 -3.4778 0.02736842105263158
 -3.4778 0.02754385964912281
 -3.473255 0.02754385964912281
 -3.473255 0.02771929824561404
 -3.467892 0.02771929824561404
 -3.467892 0.02789473684210526
 -3.463716 0.02789473684210526
 -3.463716 0.02807017543859649
 -3.434514 0.02807017543859649
 -3.434514 0.02824561403508772
 -3.431248 0.02824561403508772
 -3.431248 0.02842105263157895
 -3.427503 0.02842105263157895
 -3.427503 0.02859649122807018
 -3.414204 0.02859649122807018
 -3.414204 0.0287719298245614
 -3.412902 0.0287719298245614
 -3.412902 0.02894736842105263
 -3.412845 0.02894736842105263
 -3.412845 0.02912280701754386
 -3.404104 0.02912280701754386
 -3.404104 0.02929824561403509
 -3.403873 0.02929824561403509
 -3.403873 0.02947368421052632
 -3.40195 0.02947368421052632
 -3.40195 0.02964912280701754
 -3.391539 0.02964912280701754
 -3.391539 0.02982456140350877
 -3.391467 0.02982456140350877
 -3.391467 0.03
 -3.366041 0.03
 -3.366041 0.03017543859649123
 -3.355825 0.03017543859649123
 -3.355825 0.03035087719298245
 -3.351778 0.03035087719298245
 -3.351778 0.03052631578947368
 -3.350915 0.03052631578947368
 -3.350915 0.03070175438596491
 -3.346531 0.03070175438596491
 -3.346531 0.03087719298245614
 -3.333986 0.03087719298245614
 -3.333986 0.03105263157894737
 -3.332832 0.03105263157894737
 -3.332832 0.0312280701754386
 -3.318705 0.0312280701754386
 -3.318705 0.03140350877192982
 -3.317196 0.03140350877192982
 -3.317196 0.03157894736842105
 -3.312049 0.03157894736842105
 -3.312049 0.03175438596491228
 -3.30892 0.03175438596491228
 -3.30892 0.03192982456140351
 -3.307912 0.03192982456140351
 -3.307912 0.03210526315789473
 -3.286526 0.03210526315789473
 -3.286526 0.03228070175438597
 -3.259287 0.03228070175438597
 -3.259287 0.03245614035087719
 -3.254956 0.03245614035087719
 -3.254956 0.03263157894736842
 -3.251905 0.03263157894736842
 -3.251905 0.03280701754385965
 -3.248591 0.03280701754385965
 -3.248591 0.03298245614035088
 -3.238671 0.03298245614035088
 -3.238671 0.03315789473684211
 -3.226595 0.03315789473684211
 -3.226595 0.03333333333333333
 -3.223218 0.03333333333333333
 -3.223218 0.03350877192982456
 -3.218672 0.03350877192982456
 -3.218672 0.03368421052631579
 -3.196312 0.03368421052631579
 -3.196312 0.03385964912280702
 -3.194145 0.03385964912280702
 -3.194145 0.03403508771929824
 -3.179706 0.03403508771929824
 -3.179706 0.03421052631578948
 -3.170546 0.03421052631578948
 -3.170546 0.0343859649122807
 -3.161244 0.0343859649122807
 -3.161244 0.03456140350877193
 -3.159764 0.03456140350877193
 -3.159764 0.03473684210526316
 -3.158488 0.03473684210526316
 -3.158488 0.03491228070175439
 -3.153939 0.03491228070175439
 -3.153939 0.03508771929824561
 -3.153626 0.03508771929824561
 -3.153626 0.03526315789473684
 -3.104333 0.03526315789473684
 -3.104333 0.03543859649122807
 -3.100929 0.03543859649122807
 -3.100929 0.0356140350877193
 -3.09763 0.0356140350877193
 -3.09763 0.03578947368421052
 -3.091713 0.03578947368421052
 -3.091713 0.03596491228070176
 -3.088083 0.03596491228070176
 -3.088083 0.03614035087719298
 -3.064074 0.03614035087719298
 -3.064074 0.03631578947368421
 -3.061702 0.03631578947368421
 -3.061702 0.03649122807017544
 -3.058065 0.03649122807017544
 -3.058065 0.03666666666666667
 -3.057047 0.03666666666666667
 -3.057047 0.03684210526315789
 -3.054246 0.03684210526315789
 -3.054246 0.03701754385964912
 -3.052329 0.03701754385964912
 -3.052329 0.03719298245614035
 -3.047456 0.03719298245614035
 -3.047456 0.03736842105263158
 -3.041447 0.03736842105263158
 -3.041447 0.03754385964912281
 -3.039645 0.03754385964912281
 -3.039645 0.03771929824561403
 -3.037799 0.03771929824561403
 -3.037799 0.03789473684210527
 -3.027255 0.03789473684210527
 -3.027255 0.03807017543859649
 -3.022683 0.03807017543859649
 -3.022683 0.03824561403508772
 -3.021244 0.03824561403508772
 -3.021244 0.03842105263157895
 -3.020203 0.03842105263157895
 -3.020203 0.03859649122807018
 -3.018511 0.03859649122807018
 -3.018511 0.0387719298245614
 -3.018449 0.0387719298245614
 -3.018449 0.03894736842105263
 -3.016368 0.03894736842105263
 -3.016368 0.03912280701754386
 -3.014351 0.03912280701754386
 -3.014351 0.03929824561403509
 -3.013095 0.03929824561403509
 -3.013095 0.03947368421052631
 -3.012386 0.03947368421052631
 -3.012386 0.03964912280701754
 -3.012288 0.03964912280701754
 -3.012288 0.03982456140350877
 -3.012128 0.03982456140350877
 -3.012128 0.04
 -3.012124 0.04
 -3.012124 0.04017543859649123
 -3.011307 0.04017543859649123
 -3.011307 0.04035087719298246
 -3.011127 0.04035087719298246
 -3.011127 0.04052631578947368
 -3.010765 0.04052631578947368
 -3.010765 0.04070175438596491
 -3.010484 0.04070175438596491
 -3.010484 0.04087719298245614
 -3.006998 0.04087719298245614
 -3.006998 0.04105263157894737
 -3.006778 0.04105263157894737
 -3.006778 0.0412280701754386
 -3.00245 0.0412280701754386
 -3.00245 0.04140350877192982
 -2.998502 0.04140350877192982
 -2.998502 0.04157894736842106
 -2.992211 0.04157894736842106
 -2.992211 0.04175438596491228
 -2.99207 0.04175438596491228
 -2.99207 0.04192982456140351
 -2.990952 0.04192982456140351
 -2.990952 0.04210526315789474
 -2.990095 0.04210526315789474
 -2.990095 0.04228070175438597
 -2.975884 0.04228070175438597
 -2.975884 0.04245614035087719
 -2.967369 0.04245614035087719
 -2.967369 0.04263157894736842
 -2.966988 0.04263157894736842
 -2.966988 0.04280701754385965
 -2.963401 0.04280701754385965
 -2.963401 0.04298245614035088
 -2.960261 0.04298245614035088
 -2.960261 0.0431578947368421
 -2.955903 0.0431578947368421
 -2.955903 0.04333333333333333
 -2.954646 0.04333333333333333
 -2.954646 0.04350877192982456
 -2.94995 0.04350877192982456
 -2.94995 0.04368421052631579
 -2.945085 0.04368421052631579
 -2.945085 0.04385964912280702
 -2.942334 0.04385964912280702
 -2.942334 0.04403508771929825
 -2.92722 0.04403508771929825
 -2.92722 0.04421052631578947
 -2.923492 0.04421052631578947
 -2.923492 0.0443859649122807
 -2.922704 0.0443859649122807
 -2.922704 0.04456140350877193
 -2.92263 0.04456140350877193
 -2.92263 0.04473684210526316
 -2.917029 0.04473684210526316
 -2.917029 0.04491228070175438
 -2.915012 0.04491228070175438
 -2.915012 0.04508771929824561
 -2.907861 0.04508771929824561
 -2.907861 0.04526315789473685
 -2.895308 0.04526315789473685
 -2.895308 0.04543859649122807
 -2.892935 0.04543859649122807
 -2.892935 0.0456140350877193
 -2.880428 0.0456140350877193
 -2.880428 0.04578947368421053
 -2.876751 0.04578947368421053
 -2.876751 0.04596491228070176
 -2.873086 0.04596491228070176
 -2.873086 0.04614035087719298
 -2.868078 0.04614035087719298
 -2.868078 0.04631578947368421
 -2.85783 0.04631578947368421
 -2.85783 0.04649122807017544
 -2.853001 0.04649122807017544
 -2.853001 0.04666666666666667
 -2.850429 0.04666666666666667
 -2.850429 0.04684210526315789
 -2.84651 0.04684210526315789
 -2.84651 0.04701754385964912
 -2.845048 0.04701754385964912
 -2.845048 0.04719298245614035
 -2.84373 0.04719298245614035
 -2.84373 0.04736842105263158
 -2.842029 0.04736842105263158
 -2.842029 0.0475438596491228
 -2.839771 0.0475438596491228
 -2.839771 0.04771929824561404
 -2.829137 0.04771929824561404
 -2.829137 0.04789473684210526
 -2.826897 0.04789473684210526
 -2.826897 0.04807017543859649
 -2.816645 0.04807017543859649
 -2.816645 0.04824561403508772
 -2.804064 0.04824561403508772
 -2.804064 0.04842105263157895
 -2.798719 0.04842105263157895
 -2.798719 0.04859649122807017
 -2.798697 0.04859649122807017
 -2.798697 0.0487719298245614
 -2.793829 0.0487719298245614
 -2.793829 0.04894736842105263
 -2.790003 0.04894736842105263
 -2.790003 0.04912280701754386
 -2.789903 0.04912280701754386
 -2.789903 0.04929824561403509
 -2.788593 0.04929824561403509
 -2.788593 0.04947368421052632
 -2.787076 0.04947368421052632
 -2.787076 0.04964912280701755
 -2.777298 0.04964912280701755
 -2.777298 0.04982456140350877
 -2.772958 0.04982456140350877
 -2.772958 0.05
 -2.763345 0.05
 -2.763345 0.05017543859649123
 -2.762659 0.05017543859649123
 -2.762659 0.05035087719298246
 -2.762501 0.05035087719298246
 -2.762501 0.05052631578947368
 -2.758856 0.05052631578947368
 -2.758856 0.05070175438596491
 -2.758478 0.05070175438596491
 -2.758478 0.05087719298245614
 -2.756843 0.05087719298245614
 -2.756843 0.05105263157894737
 -2.753501 0.05105263157894737
 -2.753501 0.05122807017543859
 -2.742915 0.05122807017543859
 -2.742915 0.05140350877192983
 -2.736719 0.05140350877192983
 -2.736719 0.05157894736842105
 -2.728818 0.05157894736842105
 -2.728818 0.05175438596491228
 -2.726873 0.05175438596491228
 -2.726873 0.05192982456140351
 -2.723532 0.05192982456140351
 -2.723532 0.05210526315789474
 -2.722028 0.05210526315789474
 -2.722028 0.05228070175438596
 -2.715125 0.05228070175438596
 -2.715125 0.05245614035087719
 -2.709943 0.05245614035087719
 -2.709943 0.05263157894736842
 -2.698219 0.05263157894736842
 -2.698219 0.05280701754385965
 -2.695092 0.05280701754385965
 -2.695092 0.05298245614035087
 -2.694163 0.05298245614035087
 -2.694163 0.05315789473684211
 -2.689924 0.05315789473684211
 -2.689924 0.05333333333333334
 -2.676914 0.05333333333333334
 -2.676914 0.05350877192982456
 -2.675448 0.05350877192982456
 -2.675448 0.05368421052631579
 -2.674898 0.05368421052631579
 -2.674898 0.05385964912280702
 -2.67138 0.05385964912280702
 -2.67138 0.05403508771929825
 -2.666379 0.05403508771929825
 -2.666379 0.05421052631578947
 -2.66495 0.05421052631578947
 -2.66495 0.0543859649122807
 -2.664564 0.0543859649122807
 -2.664564 0.05456140350877193
 -2.664517 0.05456140350877193
 -2.664517 0.05473684210526316
 -2.664268 0.05473684210526316
 -2.664268 0.05491228070175438
 -2.659285 0.05491228070175438
 -2.659285 0.05508771929824562
 -2.656562 0.05508771929824562
 -2.656562 0.05526315789473684
 -2.65052 0.05526315789473684
 -2.65052 0.05543859649122807
 -2.643823 0.05543859649122807
 -2.643823 0.0556140350877193
 -2.6385 0.0556140350877193
 -2.6385 0.05578947368421053
 -2.637669 0.05578947368421053
 -2.637669 0.05596491228070175
 -2.622429 0.05596491228070175
 -2.622429 0.05614035087719298
 -2.620849 0.05614035087719298
 -2.620849 0.05631578947368421
 -2.619995 0.05631578947368421
 -2.619995 0.05649122807017544
 -2.611877 0.05649122807017544
 -2.611877 0.05666666666666666
 -2.605359 0.05666666666666666
 -2.605359 0.0568421052631579
 -2.60477 0.0568421052631579
 -2.60477 0.05701754385964912
 -2.601844 0.05701754385964912
 -2.601844 0.05719298245614035
 -2.598843 0.05719298245614035
 -2.598843 0.05736842105263158
 -2.591678 0.05736842105263158
 -2.591678 0.05754385964912281
 -2.59128 0.05754385964912281
 -2.59128 0.05771929824561404
 -2.590148 0.05771929824561404
 -2.590148 0.05789473684210526
 -2.589112 0.05789473684210526
 -2.589112 0.05807017543859649
 -2.580734 0.05807017543859649
 -2.580734 0.05824561403508772
 -2.580727 0.05824561403508772
 -2.580727 0.05842105263157895
 -2.57103 0.05842105263157895
 -2.57103 0.05859649122807017
 -2.559998 0.05859649122807017
 -2.559998 0.05877192982456141
 -2.559703 0.05877192982456141
 -2.559703 0.05894736842105263
 -2.558065 0.05894736842105263
 -2.558065 0.05912280701754386
 -2.556339 0.05912280701754386
 -2.556339 0.05929824561403509
 -2.551482 0.05929824561403509
 -2.551482 0.05947368421052632
 -2.551038 0.05947368421052632
 -2.551038 0.05964912280701754
 -2.543258 0.05964912280701754
 -2.543258 0.05982456140350877
 -2.539696 0.05982456140350877
 -2.539696 0.06
 -2.538482 0.06
 -2.538482 0.06017543859649123
 -2.535998 0.06017543859649123
 -2.535998 0.06035087719298245
 -2.529051 0.06035087719298245
 -2.529051 0.06052631578947369
 -2.516813 0.06052631578947369
 -2.516813 0.06070175438596491
 -2.515777 0.06070175438596491
 -2.515777 0.06087719298245614
 -2.513351 0.06087719298245614
 -2.513351 0.06105263157894737
 -2.512399 0.06105263157894737
 -2.512399 0.0612280701754386
 -2.511941 0.0612280701754386
 -2.511941 0.06140350877192982
 -2.510393 0.06140350877192982
 -2.510393 0.06157894736842105
 -2.495485 0.06157894736842105
 -2.495485 0.06175438596491228
 -2.492778 0.06175438596491228
 -2.492778 0.06192982456140351
 -2.487681 0.06192982456140351
 -2.487681 0.06210526315789474
 -2.48346 0.06210526315789474
 -2.48346 0.06228070175438596
 -2.482144 0.06228070175438596
 -2.482144 0.0624561403508772
 -2.480771 0.0624561403508772
 -2.480771 0.06263157894736843
 -2.471156 0.06263157894736843
 -2.471156 0.06280701754385964
 -2.460533 0.06280701754385964
 -2.460533 0.06298245614035088
 -2.456108 0.06298245614035088
 -2.456108 0.06315789473684211
 -2.455669 0.06315789473684211
 -2.455669 0.06333333333333334
 -2.454908 0.06333333333333334
 -2.454908 0.06350877192982456
 -2.454133 0.06350877192982456
 -2.454133 0.06368421052631579
 -2.453583 0.06368421052631579
 -2.453583 0.06385964912280702
 -2.445028 0.06385964912280702
 -2.445028 0.06403508771929825
 -2.443606 0.06403508771929825
 -2.443606 0.06421052631578947
 -2.442357 0.06421052631578947
 -2.442357 0.0643859649122807
 -2.442242 0.0643859649122807
 -2.442242 0.06456140350877193
 -2.436008 0.06456140350877193
 -2.436008 0.06473684210526316
 -2.430845 0.06473684210526316
 -2.430845 0.06491228070175438
 -2.42747 0.06491228070175438
 -2.42747 0.06508771929824561
 -2.423332 0.06508771929824561
 -2.423332 0.06526315789473684
 -2.421416 0.06526315789473684
 -2.421416 0.06543859649122807
 -2.416261 0.06543859649122807
 -2.416261 0.06561403508771931
 -2.416182 0.06561403508771931
 -2.416182 0.06578947368421052
 -2.416096 0.06578947368421052
 -2.416096 0.06596491228070175
 -2.414594 0.06596491228070175
 -2.414594 0.06614035087719299
 -2.412898 0.06614035087719299
 -2.412898 0.06631578947368422
 -2.409771 0.06631578947368422
 -2.409771 0.06649122807017543
 -2.408703 0.06649122807017543
 -2.408703 0.06666666666666667
 -2.405825 0.06666666666666667
 -2.405825 0.0668421052631579
 -2.400934 0.0668421052631579
 -2.400934 0.06701754385964913
 -2.400393 0.06701754385964913
 -2.400393 0.06719298245614035
 -2.399897 0.06719298245614035
 -2.399897 0.06736842105263158
 -2.392396 0.06736842105263158
 -2.392396 0.06754385964912281
 -2.391151 0.06754385964912281
 -2.391151 0.06771929824561404
 -2.3874 0.06771929824561404
 -2.3874 0.06789473684210526
 -2.381043 0.06789473684210526
 -2.381043 0.06807017543859649
 -2.362639 0.06807017543859649
 -2.362639 0.06824561403508772
 -2.360361 0.06824561403508772
 -2.360361 0.06842105263157895
 -2.357732 0.06842105263157895
 -2.357732 0.06859649122807017
 -2.357137 0.06859649122807017
 -2.357137 0.0687719298245614
 -2.355676 0.0687719298245614
 -2.355676 0.06894736842105263
 -2.351371 0.06894736842105263
 -2.351371 0.06912280701754386
 -2.333847 0.06912280701754386
 -2.333847 0.06929824561403508
 -2.32318 0.06929824561403508
 -2.32318 0.06947368421052631
 -2.320776 0.06947368421052631
 -2.320776 0.06964912280701754
 -2.319406 0.06964912280701754
 -2.319406 0.06982456140350878
 -2.319135 0.06982456140350878
 -2.319135 0.07000000000000001
 -2.313401 0.07000000000000001
 -2.313401 0.07017543859649122
 -2.310987 0.07017543859649122
 -2.310987 0.07035087719298246
 -2.291922 0.07035087719298246
 -2.291922 0.07052631578947369
 -2.290262 0.07052631578947369
 -2.290262 0.07070175438596492
 -2.288292 0.07070175438596492
 -2.288292 0.07087719298245614
 -2.288281 0.07087719298245614
 -2.288281 0.07105263157894737
 -2.287432 0.07105263157894737
 -2.287432 0.0712280701754386
 -2.274299 0.0712280701754386
 -2.274299 0.07140350877192983
 -2.268817 0.07140350877192983
 -2.268817 0.07157894736842105
 -2.267445 0.07157894736842105
 -2.267445 0.07175438596491228
 -2.261016 0.07175438596491228
 -2.261016 0.07192982456140351
 -2.256003 0.07192982456140351
 -2.256003 0.07210526315789474
 -2.252132 0.07210526315789474
 -2.252132 0.07228070175438596
 -2.247819 0.07228070175438596
 -2.247819 0.07245614035087719
 -2.245046 0.07245614035087719
 -2.245046 0.07263157894736842
 -2.244981 0.07263157894736842
 -2.244981 0.07280701754385965
 -2.243264 0.07280701754385965
 -2.243264 0.07298245614035087
 -2.24258 0.07298245614035087
 -2.24258 0.0731578947368421
 -2.241543 0.0731578947368421
 -2.241543 0.07333333333333333
 -2.236885 0.07333333333333333
 -2.236885 0.07350877192982457
 -2.235603 0.07350877192982457
 -2.235603 0.07368421052631578
 -2.233831 0.07368421052631578
 -2.233831 0.07385964912280701
 -2.227864 0.07385964912280701
 -2.227864 0.07403508771929825
 -2.226551 0.07403508771929825
 -2.226551 0.07421052631578948
 -2.22639 0.07421052631578948
 -2.22639 0.07438596491228071
 -2.225448 0.07438596491228071
 -2.225448 0.07456140350877193
 -2.221935 0.07456140350877193
 -2.221935 0.07473684210526316
 -2.219755 0.07473684210526316
 -2.219755 0.07491228070175439
 -2.212303 0.07491228070175439
 -2.212303 0.07508771929824562
 -2.20364 0.07508771929824562
 -2.20364 0.07526315789473684
 -2.201384 0.07526315789473684
 -2.201384 0.07543859649122807
 -2.198254 0.07543859649122807
 -2.198254 0.0756140350877193
 -2.197553 0.0756140350877193
 -2.197553 0.07578947368421053
 -2.187888 0.07578947368421053
 -2.187888 0.07596491228070175
 -2.183827 0.07596491228070175
 -2.183827 0.07614035087719298
 -2.174174 0.07614035087719298
 -2.174174 0.07631578947368421
 -2.172023 0.07631578947368421
 -2.172023 0.07649122807017544
 -2.159067 0.07649122807017544
 -2.159067 0.07666666666666666
 -2.140217 0.07666666666666666
 -2.140217 0.07684210526315789
 -2.13742 0.07684210526315789
 -2.13742 0.07701754385964912
 -2.135004 0.07701754385964912
 -2.135004 0.07719298245614035
 -2.133981 0.07719298245614035
 -2.133981 0.07736842105263157
 -2.128357 0.07736842105263157
 -2.128357 0.0775438596491228
 -2.126712 0.0775438596491228
 -2.126712 0.07771929824561404
 -2.123561 0.07771929824561404
 -2.123561 0.07789473684210527
 -2.122943 0.07789473684210527
 -2.122943 0.0780701754385965
 -2.119792 0.0780701754385965
 -2.119792 0.07824561403508772
 -2.115559 0.07824561403508772
 -2.115559 0.07842105263157895
 -2.113779 0.07842105263157895
 -2.113779 0.07859649122807018
 -2.112783 0.07859649122807018
 -2.112783 0.07877192982456141
 -2.110059 0.07877192982456141
 -2.110059 0.07894736842105263
 -2.103054 0.07894736842105263
 -2.103054 0.07912280701754386
 -2.101462 0.07912280701754386
 -2.101462 0.07929824561403509
 -2.101449 0.07929824561403509
 -2.101449 0.07947368421052632
 -2.100812 0.07947368421052632
 -2.100812 0.07964912280701754
 -2.099789 0.07964912280701754
 -2.099789 0.07982456140350877
 -2.097766 0.07982456140350877
 -2.097766 0.08
 -2.091091 0.08
 -2.091091 0.08017543859649123
 -2.090832 0.08017543859649123
 -2.090832 0.08035087719298245
 -2.086319 0.08035087719298245
 -2.086319 0.08052631578947368
 -2.085976 0.08052631578947368
 -2.085976 0.08070175438596491
 -2.082523 0.08070175438596491
 -2.082523 0.08087719298245614
 -2.080397 0.08087719298245614
 -2.080397 0.08105263157894736
 -2.078502 0.08105263157894736
 -2.078502 0.08122807017543859
 -2.073566 0.08122807017543859
 -2.073566 0.08140350877192983
 -2.070664 0.08140350877192983
 -2.070664 0.08157894736842106
 -2.070533 0.08157894736842106
 -2.070533 0.08175438596491227
 -2.070304 0.08175438596491227
 -2.070304 0.08192982456140351
 -2.066276 0.08192982456140351
 -2.066276 0.08210526315789474
 -2.065134 0.08210526315789474
 -2.065134 0.08228070175438597
 -2.059755 0.08228070175438597
 -2.059755 0.0824561403508772
 -2.057261 0.0824561403508772
 -2.057261 0.08263157894736842
 -2.056302 0.08263157894736842
 -2.056302 0.08280701754385965
 -2.056135 0.08280701754385965
 -2.056135 0.08298245614035088
 -2.054173 0.08298245614035088
 -2.054173 0.08315789473684211
 -2.051252 0.08315789473684211
 -2.051252 0.08333333333333333
 -2.050219 0.08333333333333333
 -2.050219 0.08350877192982456
 -2.048056 0.08350877192982456
 -2.048056 0.08368421052631579
 -2.048044 0.08368421052631579
 -2.048044 0.08385964912280702
 -2.047684 0.08385964912280702
 -2.047684 0.08403508771929824
 -2.037781 0.08403508771929824
 -2.037781 0.08421052631578947
 -2.035065 0.08421052631578947
 -2.035065 0.0843859649122807
 -2.030154 0.0843859649122807
 -2.030154 0.08456140350877193
 -2.029534 0.08456140350877193
 -2.029534 0.08473684210526315
 -2.028309 0.08473684210526315
 -2.028309 0.08491228070175438
 -2.025092 0.08491228070175438
 -2.025092 0.08508771929824561
 -2.019884 0.08508771929824561
 -2.019884 0.08526315789473685
 -2.016182 0.08526315789473685
 -2.016182 0.08543859649122806
 -2.015392 0.08543859649122806
 -2.015392 0.0856140350877193
 -2.015218 0.0856140350877193
 -2.015218 0.08578947368421053
 -2.004903 0.08578947368421053
 -2.004903 0.08596491228070176
 -2.003768 0.08596491228070176
 -2.003768 0.08614035087719299
 -2.00184 0.08614035087719299
 -2.00184 0.08631578947368421
 -1.999671 0.08631578947368421
 -1.999671 0.08649122807017544
 -1.991031 0.08649122807017544
 -1.991031 0.08666666666666667
 -1.990021 0.08666666666666667
 -1.990021 0.0868421052631579
 -1.989023 0.0868421052631579
 -1.989023 0.08701754385964912
 -1.987103 0.08701754385964912
 -1.987103 0.08719298245614035
 -1.976876 0.08719298245614035
 -1.976876 0.08736842105263158
 -1.97453 0.08736842105263158
 -1.97453 0.08754385964912281
 -1.971619 0.08754385964912281
 -1.971619 0.08771929824561403
 -1.962108 0.08771929824561403
 -1.962108 0.08789473684210526
 -1.955001 0.08789473684210526
 -1.955001 0.08807017543859649
 -1.949814 0.08807017543859649
 -1.949814 0.08824561403508772
 -1.94898 0.08824561403508772
 -1.94898 0.08842105263157894
 -1.943161 0.08842105263157894
 -1.943161 0.08859649122807017
 -1.942702 0.08859649122807017
 -1.942702 0.0887719298245614
 -1.920051 0.0887719298245614
 -1.920051 0.08894736842105264
 -1.913654 0.08894736842105264
 -1.913654 0.08912280701754385
 -1.910493 0.08912280701754385
 -1.910493 0.08929824561403508
 -1.897782 0.08929824561403508
 -1.897782 0.08947368421052632
 -1.893892 0.08947368421052632
 -1.893892 0.08964912280701755
 -1.886519 0.08964912280701755
 -1.886519 0.08982456140350877
 -1.885909 0.08982456140350877
 -1.885909 0.09
 -1.885177 0.09
 -1.885177 0.09017543859649123
 -1.881149 0.09017543859649123
 -1.881149 0.09035087719298246
 -1.878251 0.09035087719298246
 -1.878251 0.09052631578947369
 -1.876354 0.09052631578947369
 -1.876354 0.09070175438596491
 -1.875907 0.09070175438596491
 -1.875907 0.09087719298245614
 -1.868122 0.09087719298245614
 -1.868122 0.09105263157894737
 -1.867824 0.09105263157894737
 -1.867824 0.0912280701754386
 -1.866666 0.0912280701754386
 -1.866666 0.09140350877192982
 -1.863394 0.09140350877192982
 -1.863394 0.09157894736842105
 -1.856837 0.09157894736842105
 -1.856837 0.09175438596491228
 -1.856175 0.09175438596491228
 -1.856175 0.09192982456140351
 -1.853233 0.09192982456140351
 -1.853233 0.09210526315789473
 -1.852176 0.09210526315789473
 -1.852176 0.09228070175438596
 -1.84924 0.09228070175438596
 -1.84924 0.09245614035087719
 -1.842926 0.09245614035087719
 -1.842926 0.09263157894736843
 -1.837079 0.09263157894736843
 -1.837079 0.09280701754385964
 -1.835917 0.09280701754385964
 -1.835917 0.09298245614035087
 -1.830281 0.09298245614035087
 -1.830281 0.09315789473684211
 -1.829416 0.09315789473684211
 -1.829416 0.09333333333333334
 -1.824475 0.09333333333333334
 -1.824475 0.09350877192982456
 -1.824145 0.09350877192982456
 -1.824145 0.09368421052631579
 -1.824143 0.09368421052631579
 -1.824143 0.09385964912280702
 -1.820381 0.09385964912280702
 -1.820381 0.09403508771929825
 -1.818153 0.09403508771929825
 -1.818153 0.09421052631578947
 -1.815905 0.09421052631578947
 -1.815905 0.0943859649122807
 -1.813957 0.0943859649122807
 -1.813957 0.09456140350877193
 -1.81377 0.09456140350877193
 -1.81377 0.09473684210526316
 -1.812627 0.09473684210526316
 -1.812627 0.09491228070175439
 -1.811332 0.09491228070175439
 -1.811332 0.09508771929824561
 -1.81069 0.09508771929824561
 -1.81069 0.09526315789473684
 -1.802892 0.09526315789473684
 -1.802892 0.09543859649122807
 -1.797384 0.09543859649122807
 -1.797384 0.0956140350877193
 -1.79646 0.0956140350877193
 -1.79646 0.09578947368421052
 -1.791849 0.09578947368421052
 -1.791849 0.09596491228070175
 -1.783907 0.09596491228070175
 -1.783907 0.09614035087719298
 -1.781565 0.09614035087719298
 -1.781565 0.09631578947368422
 -1.778849 0.09631578947368422
 -1.778849 0.09649122807017543
 -1.770584 0.09649122807017543
 -1.770584 0.09666666666666666
 -1.760846 0.09666666666666666
 -1.760846 0.0968421052631579
 -1.755465 0.0968421052631579
 -1.755465 0.09701754385964913
 -1.754349 0.09701754385964913
 -1.754349 0.09719298245614034
 -1.75289 0.09719298245614034
 -1.75289 0.09736842105263158
 -1.751101 0.09736842105263158
 -1.751101 0.09754385964912281
 -1.751087 0.09754385964912281
 -1.751087 0.09771929824561404
 -1.748799 0.09771929824561404
 -1.748799 0.09789473684210526
 -1.740316 0.09789473684210526
 -1.740316 0.09807017543859649
 -1.739672 0.09807017543859649
 -1.739672 0.09824561403508772
 -1.738476 0.09824561403508772
 -1.738476 0.09842105263157895
 -1.737523 0.09842105263157895
 -1.737523 0.09859649122807018
 -1.737034 0.09859649122807018
 -1.737034 0.0987719298245614
 -1.731097 0.0987719298245614
 -1.731097 0.09894736842105263
 -1.72988 0.09894736842105263
 -1.72988 0.09912280701754386
 -1.729564 0.09912280701754386
 -1.729564 0.09929824561403509
 -1.728749 0.09929824561403509
 -1.728749 0.09947368421052631
 -1.725228 0.09947368421052631
 -1.725228 0.09964912280701754
 -1.7237 0.09964912280701754
 -1.7237 0.09982456140350877
 -1.722248 0.09982456140350877
 -1.722248 0.1
 -1.719762 0.1
 -1.719762 0.1001754385964912
 -1.71458 0.1001754385964912
 -1.71458 0.1003508771929825
 -1.714052 0.1003508771929825
 -1.714052 0.1005263157894737
 -1.712167 0.1005263157894737
 -1.712167 0.1007017543859649
 -1.705876 0.1007017543859649
 -1.705876 0.1008771929824561
 -1.698792 0.1008771929824561
 -1.698792 0.1010526315789474
 -1.692219 0.1010526315789474
 -1.692219 0.1012280701754386
 -1.690666 0.1012280701754386
 -1.690666 0.1014035087719298
 -1.68663 0.1014035087719298
 -1.68663 0.101578947368421
 -1.685553 0.101578947368421
 -1.685553 0.1017543859649123
 -1.679986 0.1017543859649123
 -1.679986 0.1019298245614035
 -1.676807 0.1019298245614035
 -1.676807 0.1021052631578947
 -1.673871 0.1021052631578947
 -1.673871 0.102280701754386
 -1.669129 0.102280701754386
 -1.669129 0.1024561403508772
 -1.662755 0.1024561403508772
 -1.662755 0.1026315789473684
 -1.66273 0.1026315789473684
 -1.66273 0.1028070175438597
 -1.65966 0.1028070175438597
 -1.65966 0.1029824561403509
 -1.65689 0.1029824561403509
 -1.65689 0.1031578947368421
 -1.656675 0.1031578947368421
 -1.656675 0.1033333333333333
 -1.654686 0.1033333333333333
 -1.654686 0.1035087719298246
 -1.64457 0.1035087719298246
 -1.64457 0.1036842105263158
 -1.639184 0.1036842105263158
 -1.639184 0.103859649122807
 -1.633339 0.103859649122807
 -1.633339 0.1040350877192982
 -1.628696 0.1040350877192982
 -1.628696 0.1042105263157895
 -1.628418 0.1042105263157895
 -1.628418 0.1043859649122807
 -1.627319 0.1043859649122807
 -1.627319 0.1045614035087719
 -1.621546 0.1045614035087719
 -1.621546 0.1047368421052632
 -1.618697 0.1047368421052632
 -1.618697 0.1049122807017544
 -1.618606 0.1049122807017544
 -1.618606 0.1050877192982456
 -1.616828 0.1050877192982456
 -1.616828 0.1052631578947368
 -1.614489 0.1052631578947368
 -1.614489 0.1054385964912281
 -1.612151 0.1054385964912281
 -1.612151 0.1056140350877193
 -1.612082 0.1056140350877193
 -1.612082 0.1057894736842105
 -1.607388 0.1057894736842105
 -1.607388 0.1059649122807017
 -1.60183 0.1059649122807017
 -1.60183 0.106140350877193
 -1.598732 0.106140350877193
 -1.598732 0.1063157894736842
 -1.598509 0.1063157894736842
 -1.598509 0.1064912280701754
 -1.59533 0.1064912280701754
 -1.59533 0.1066666666666667
 -1.591364 0.1066666666666667
 -1.591364 0.1068421052631579
 -1.58112 0.1068421052631579
 -1.58112 0.1070175438596491
 -1.57939 0.1070175438596491
 -1.57939 0.1071929824561404
 -1.578844 0.1071929824561404
 -1.578844 0.1073684210526316
 -1.577987 0.1073684210526316
 -1.577987 0.1075438596491228
 -1.564415 0.1075438596491228
 -1.564415 0.107719298245614
 -1.563283 0.107719298245614
 -1.563283 0.1078947368421053
 -1.561129 0.1078947368421053
 -1.561129 0.1080701754385965
 -1.550606 0.1080701754385965
 -1.550606 0.1082456140350877
 -1.546283 0.1082456140350877
 -1.546283 0.1084210526315789
 -1.542504 0.1084210526315789
 -1.542504 0.1085964912280702
 -1.538745 0.1085964912280702
 -1.538745 0.1087719298245614
 -1.53546 0.1087719298245614
 -1.53546 0.1089473684210526
 -1.528906 0.1089473684210526
 -1.528906 0.1091228070175439
 -1.525708 0.1091228070175439
 -1.525708 0.1092982456140351
 -1.522195 0.1092982456140351
 -1.522195 0.1094736842105263
 -1.51302 0.1094736842105263
 -1.51302 0.1096491228070175
 -1.509694 0.1096491228070175
 -1.509694 0.1098245614035088
 -1.50955 0.1098245614035088
 -1.50955 0.11
 -1.509542 0.11
 -1.509542 0.1101754385964912
 -1.507405 0.1101754385964912
 -1.507405 0.1103508771929824
 -1.493774 0.1103508771929824
 -1.493774 0.1105263157894737
 -1.491862 0.1105263157894737
 -1.491862 0.1107017543859649
 -1.491271 0.1107017543859649
 -1.491271 0.1108771929824561
 -1.491037 0.1108771929824561
 -1.491037 0.1110526315789474
 -1.489518 0.1110526315789474
 -1.489518 0.1112280701754386
 -1.482194 0.1112280701754386
 -1.482194 0.1114035087719298
 -1.479294 0.1114035087719298
 -1.479294 0.1115789473684211
 -1.477554 0.1115789473684211
 -1.477554 0.1117543859649123
 -1.472702 0.1117543859649123
 -1.472702 0.1119298245614035
 -1.470294 0.1119298245614035
 -1.470294 0.1121052631578947
 -1.469037 0.1121052631578947
 -1.469037 0.112280701754386
 -1.463686 0.112280701754386
 -1.463686 0.1124561403508772
 -1.462914 0.1124561403508772
 -1.462914 0.1126315789473684
 -1.456662 0.1126315789473684
 -1.456662 0.1128070175438596
 -1.453712 0.1128070175438596
 -1.453712 0.1129824561403509
 -1.452075 0.1129824561403509
 -1.452075 0.1131578947368421
 -1.449407 0.1131578947368421
 -1.449407 0.1133333333333333
 -1.448708 0.1133333333333333
 -1.448708 0.1135087719298246
 -1.444098 0.1135087719298246
 -1.444098 0.1136842105263158
 -1.434526 0.1136842105263158
 -1.434526 0.113859649122807
 -1.422568 0.113859649122807
 -1.422568 0.1140350877192982
 -1.421877 0.1140350877192982
 -1.421877 0.1142105263157895
 -1.415493 0.1142105263157895
 -1.415493 0.1143859649122807
 -1.412141 0.1143859649122807
 -1.412141 0.1145614035087719
 -1.410207 0.1145614035087719
 -1.410207 0.1147368421052632
 -1.410017 0.1147368421052632
 -1.410017 0.1149122807017544
 -1.401644 0.1149122807017544
 -1.401644 0.1150877192982456
 -1.396452 0.1150877192982456
 -1.396452 0.1152631578947368
 -1.395575 0.1152631578947368
 -1.395575 0.1154385964912281
 -1.391843 0.1154385964912281
 -1.391843 0.1156140350877193
 -1.391808 0.1156140350877193
 -1.391808 0.1157894736842105
 -1.388717 0.1157894736842105
 -1.388717 0.1159649122807018
 -1.387077 0.1159649122807018
 -1.387077 0.116140350877193
 -1.385388 0.116140350877193
 -1.385388 0.1163157894736842
 -1.379659 0.1163157894736842
 -1.379659 0.1164912280701754
 -1.373362 0.1164912280701754
 -1.373362 0.1166666666666667
 -1.364266 0.1166666666666667
 -1.364266 0.1168421052631579
 -1.361831 0.1168421052631579
 -1.361831 0.1170175438596491
 -1.350316 0.1170175438596491
 -1.350316 0.1171929824561403
 -1.350192 0.1171929824561403
 -1.350192 0.1173684210526316
 -1.34359 0.1173684210526316
 -1.34359 0.1175438596491228
 -1.339807 0.1175438596491228
 -1.339807 0.117719298245614
 -1.339482 0.117719298245614
 -1.339482 0.1178947368421053
 -1.337202 0.1178947368421053
 -1.337202 0.1180701754385965
 -1.337045 0.1180701754385965
 -1.337045 0.1182456140350877
 -1.33208 0.1182456140350877
 -1.33208 0.1184210526315789
 -1.328118 0.1184210526315789
 -1.328118 0.1185964912280702
 -1.319512 0.1185964912280702
 -1.319512 0.1187719298245614
 -1.31843 0.1187719298245614
 -1.31843 0.1189473684210526
 -1.317816 0.1189473684210526
 -1.317816 0.1191228070175439
 -1.317493 0.1191228070175439
 -1.317493 0.1192982456140351
 -1.310276 0.1192982456140351
 -1.310276 0.1194736842105263
 -1.309018 0.1194736842105263
 -1.309018 0.1196491228070175
 -1.30885 0.1196491228070175
 -1.30885 0.1198245614035088
 -1.300103 0.1198245614035088
 -1.300103 0.12
 -1.299274 0.12
 -1.299274 0.1201754385964912
 -1.298586 0.1201754385964912
 -1.298586 0.1203508771929825
 -1.298123 0.1203508771929825
 -1.298123 0.1205263157894737
 -1.296304 0.1205263157894737
 -1.296304 0.1207017543859649
 -1.295261 0.1207017543859649
 -1.295261 0.1208771929824561
 -1.293986 0.1208771929824561
 -1.293986 0.1210526315789474
 -1.292854 0.1210526315789474
 -1.292854 0.1212280701754386
 -1.292087 0.1212280701754386
 -1.292087 0.1214035087719298
 -1.290955 0.1214035087719298
 -1.290955 0.1215789473684211
 -1.286949 0.1215789473684211
 -1.286949 0.1217543859649123
 -1.286503 0.1217543859649123
 -1.286503 0.1219298245614035
 -1.282093 0.1219298245614035
 -1.282093 0.1221052631578947
 -1.280904 0.1221052631578947
 -1.280904 0.122280701754386
 -1.268321 0.122280701754386
 -1.268321 0.1224561403508772
 -1.268053 0.1224561403508772
 -1.268053 0.1226315789473684
 -1.264837 0.1226315789473684
 -1.264837 0.1228070175438596
 -1.26274 0.1228070175438596
 -1.26274 0.1229824561403509
 -1.257665 0.1229824561403509
 -1.257665 0.1231578947368421
 -1.255054 0.1231578947368421
 -1.255054 0.1233333333333333
 -1.25048 0.1233333333333333
 -1.25048 0.1235087719298246
 -1.248693 0.1235087719298246
 -1.248693 0.1236842105263158
 -1.247684 0.1236842105263158
 -1.247684 0.123859649122807
 -1.246291 0.123859649122807
 -1.246291 0.1240350877192982
 -1.235586 0.1240350877192982
 -1.235586 0.1242105263157895
 -1.229963 0.1242105263157895
 -1.229963 0.1243859649122807
 -1.22604 0.1243859649122807
 -1.22604 0.1245614035087719
 -1.212432 0.1245614035087719
 -1.212432 0.1247368421052632
 -1.197771 0.1247368421052632
 -1.197771 0.1249122807017544
 -1.197534 0.1249122807017544
 -1.197534 0.1250877192982456
 -1.195111 0.1250877192982456
 -1.195111 0.1252631578947369
 -1.189352 0.1252631578947369
 -1.189352 0.1254385964912281
 -1.186024 0.1254385964912281
 -1.186024 0.1256140350877193
 -1.184082 0.1256140350877193
 -1.184082 0.1257894736842105
 -1.18236 0.1257894736842105
 -1.18236 0.1259649122807018
 -1.181893 0.1259649122807018
 -1.181893 0.126140350877193
 -1.181254 0.126140350877193
 -1.181254 0.1263157894736842
 -1.179845 0.1263157894736842
 -1.179845 0.1264912280701754
 -1.179308 0.1264912280701754
 -1.179308 0.1266666666666667
 -1.175606 0.1266666666666667
 -1.175606 0.1268421052631579
 -1.174616 0.1268421052631579
 -1.174616 0.1270175438596491
 -1.171146 0.1270175438596491
 -1.171146 0.1271929824561404
 -1.16853 0.1271929824561404
 -1.16853 0.1273684210526316
 -1.166418 0.1273684210526316
 -1.166418 0.1275438596491228
 -1.161109 0.1275438596491228
 -1.161109 0.127719298245614
 -1.161073 0.127719298245614
 -1.161073 0.1278947368421053
 -1.156104 0.1278947368421053
 -1.156104 0.1280701754385965
 -1.15556 0.1280701754385965
 -1.15556 0.1282456140350877
 -1.154961 0.1282456140350877
 -1.154961 0.1284210526315789
 -1.146903 0.1284210526315789
 -1.146903 0.1285964912280702
 -1.143074 0.1285964912280702
 -1.143074 0.1287719298245614
 -1.132624 0.1287719298245614
 -1.132624 0.1289473684210526
 -1.130078 0.1289473684210526
 -1.130078 0.1291228070175439
 -1.128991 0.1291228070175439
 -1.128991 0.1292982456140351
 -1.128683 0.1292982456140351
 -1.128683 0.1294736842105263
 -1.12722 0.1294736842105263
 -1.12722 0.1296491228070175
 -1.127178 0.1296491228070175
 -1.127178 0.1298245614035088
 -1.123327 0.1298245614035088
 -1.123327 0.13
 -1.12327 0.13
 -1.12327 0.1301754385964912
 -1.12231 0.1301754385964912
 -1.12231 0.1303508771929825
 -1.115613 0.1303508771929825
 -1.115613 0.1305263157894737
 -1.113511 0.1305263157894737
 -1.113511 0.1307017543859649
 -1.112611 0.1307017543859649
 -1.112611 0.1308771929824561
 -1.106237 0.1308771929824561
 -1.106237 0.1310526315789474
 -1.099419 0.1310526315789474
 -1.099419 0.1312280701754386
 -1.097142 0.1312280701754386
 -1.097142 0.1314035087719298
 -1.095201 0.1314035087719298
 -1.095201 0.131578947368421
 -1.090313 0.131578947368421
 -1.090313 0.1317543859649123
 -1.088352 0.1317543859649123
 -1.088352 0.1319298245614035
 -1.086982 0.1319298245614035
 -1.086982 0.1321052631578947
 -1.086605 0.1321052631578947
 -1.086605 0.132280701754386
 -1.085136 0.132280701754386
 -1.085136 0.1324561403508772
 -1.083336 0.1324561403508772
 -1.083336 0.1326315789473684
 -1.078831 0.1326315789473684
 -1.078831 0.1328070175438597
 -1.076014 0.1328070175438597
 -1.076014 0.1329824561403509
 -1.074005 0.1329824561403509
 -1.074005 0.1331578947368421
 -1.071697 0.1331578947368421
 -1.071697 0.1333333333333333
 -1.070984 0.1333333333333333
 -1.070984 0.1335087719298245
 -1.069185 0.1335087719298245
 -1.069185 0.1336842105263158
 -1.068858 0.1336842105263158
 -1.068858 0.133859649122807
 -1.067036 0.133859649122807
 -1.067036 0.1340350877192983
 -1.064643 0.1340350877192983
 -1.064643 0.1342105263157895
 -1.054361 0.1342105263157895
 -1.054361 0.1343859649122807
 -1.052948 0.1343859649122807
 -1.052948 0.1345614035087719
 -1.045589 0.1345614035087719
 -1.045589 0.1347368421052632
 -1.044324 0.1347368421052632
 -1.044324 0.1349122807017544
 -1.044297 0.1349122807017544
 -1.044297 0.1350877192982456
 -1.043053 0.1350877192982456
 -1.043053 0.1352631578947368
 -1.04169 0.1352631578947368
 -1.04169 0.1354385964912281
 -1.033866 0.1354385964912281
 -1.033866 0.1356140350877193
 -1.032403 0.1356140350877193
 -1.032403 0.1357894736842105
 -1.031112 0.1357894736842105
 -1.031112 0.1359649122807018
 -1.019406 0.1359649122807018
 -1.019406 0.136140350877193
 -1.012882 0.136140350877193
 -1.012882 0.1363157894736842
 -1.011038 0.1363157894736842
 -1.011038 0.1364912280701754
 -1.006411 0.1364912280701754
 -1.006411 0.1366666666666667
 -0.9982849 0.1366666666666667
 -0.9982849 0.1368421052631579
 -0.9960028 0.1368421052631579
 -0.9960028 0.1370175438596491
 -0.9945414 0.1370175438596491
 -0.9945414 0.1371929824561403
 -0.9899757 0.1371929824561403
 -0.9899757 0.1373684210526316
 -0.9855782 0.1373684210526316
 -0.9855782 0.1375438596491228
 -0.9751706 0.1375438596491228
 -0.9751706 0.137719298245614
 -0.9706399999999999 0.137719298245614
 -0.9706399999999999 0.1378947368421053
 -0.9638993 0.1378947368421053
 -0.9638993 0.1380701754385965
 -0.9633623 0.1380701754385965
 -0.9633623 0.1382456140350877
 -0.959256 0.1382456140350877
 -0.959256 0.1384210526315789
 -0.9577089 0.1384210526315789
 -0.9577089 0.1385964912280702
 -0.9564082 0.1385964912280702
 -0.9564082 0.1387719298245614
 -0.9545105 0.1387719298245614
 -0.9545105 0.1389473684210526
 -0.9539433 0.1389473684210526
 -0.9539433 0.1391228070175439
 -0.951671 0.1391228070175439
 -0.951671 0.1392982456140351
 -0.9488172 0.1392982456140351
 -0.9488172 0.1394736842105263
 -0.9442582 0.1394736842105263
 -0.9442582 0.1396491228070176
 -0.9431528 0.1396491228070176
 -0.9431528 0.1398245614035088
 -0.9426395 0.1398245614035088
 -0.9426395 0.14
 -0.9422889 0.14
 -0.9422889 0.1401754385964912
 -0.9402061 0.1401754385964912
 -0.9402061 0.1403508771929824
 -0.9376028 0.1403508771929824
 -0.9376028 0.1405263157894737
 -0.9370122 0.1405263157894737
 -0.9370122 0.1407017543859649
 -0.9342935 0.1407017543859649
 -0.9342935 0.1408771929824561
 -0.9300421 0.1408771929824561
 -0.9300421 0.1410526315789474
 -0.9166535 0.1410526315789474
 -0.9166535 0.1412280701754386
 -0.9165883 0.1412280701754386
 -0.9165883 0.1414035087719298
 -0.9117709000000001 0.1414035087719298
 -0.9117709000000001 0.1415789473684211
 -0.9088419 0.1415789473684211
 -0.9088419 0.1417543859649123
 -0.9079739 0.1417543859649123
 -0.9079739 0.1419298245614035
 -0.9064912000000001 0.1419298245614035
 -0.9064912000000001 0.1421052631578947
 -0.9010929 0.1421052631578947
 -0.9010929 0.142280701754386
 -0.8946719 0.142280701754386
 -0.8946719 0.1424561403508772
 -0.8866502000000001 0.1424561403508772
 -0.8866502000000001 0.1426315789473684
 -0.8814008 0.1426315789473684
 -0.8814008 0.1428070175438597
 -0.8806297 0.1428070175438597
 -0.8806297 0.1429824561403509
 -0.8790516 0.1429824561403509
 -0.8790516 0.1431578947368421
 -0.8760145 0.1431578947368421
 -0.8760145 0.1433333333333333
 -0.8737908 0.1433333333333333
 -0.8737908 0.1435087719298246
 -0.8702295 0.1435087719298246
 -0.8702295 0.1436842105263158
 -0.868772 0.1436842105263158
 -0.868772 0.143859649122807
 -0.8673362999999999 0.143859649122807
 -0.8673362999999999 0.1440350877192982
 -0.8671916 0.1440350877192982
 -0.8671916 0.1442105263157895
 -0.8653379 0.1442105263157895
 -0.8653379 0.1443859649122807
 -0.8622218 0.1443859649122807
 -0.8622218 0.1445614035087719
 -0.8619793 0.1445614035087719
 -0.8619793 0.1447368421052632
 -0.8607267 0.1447368421052632
 -0.8607267 0.1449122807017544
 -0.8562565 0.1449122807017544
 -0.8562565 0.1450877192982456
 -0.8473966000000001 0.1450877192982456
 -0.8473966000000001 0.1452631578947368
 -0.8449399 0.1452631578947368
 -0.8449399 0.1454385964912281
 -0.8448513 0.1454385964912281
 -0.8448513 0.1456140350877193
 -0.8391758 0.1456140350877193
 -0.8391758 0.1457894736842105
 -0.837399 0.1457894736842105
 -0.837399 0.1459649122807017
 -0.8347295 0.1459649122807017
 -0.8347295 0.146140350877193
 -0.829661 0.146140350877193
 -0.829661 0.1463157894736842
 -0.8204032 0.1463157894736842
 -0.8204032 0.1464912280701754
 -0.8184929 0.1464912280701754
 -0.8184929 0.1466666666666667
 -0.8157891 0.1466666666666667
 -0.8157891 0.1468421052631579
 -0.8124521 0.1468421052631579
 -0.8124521 0.1470175438596491
 -0.8096184 0.1470175438596491
 -0.8096184 0.1471929824561403
 -0.806056 0.1471929824561403
 -0.806056 0.1473684210526316
 -0.8052721 0.1473684210526316
 -0.8052721 0.1475438596491228
 -0.8036171 0.1475438596491228
 -0.8036171 0.147719298245614
 -0.7995694 0.147719298245614
 -0.7995694 0.1478947368421053
 -0.7976784 0.1478947368421053
 -0.7976784 0.1480701754385965
 -0.7948072 0.1480701754385965
 -0.7948072 0.1482456140350877
 -0.7928514 0.1482456140350877
 -0.7928514 0.148421052631579
 -0.786503 0.148421052631579
 -0.786503 0.1485964912280702
 -0.7843526 0.1485964912280702
 -0.7843526 0.1487719298245614
 -0.7812727 0.1487719298245614
 -0.7812727 0.1489473684210526
 -0.7762755 0.1489473684210526
 -0.7762755 0.1491228070175439
 -0.7667368 0.1491228070175439
 -0.7667368 0.1492982456140351
 -0.7593367 0.1492982456140351
 -0.7593367 0.1494736842105263
 -0.7567558 0.1494736842105263
 -0.7567558 0.1496491228070175
 -0.7497807 0.1496491228070175
 -0.7497807 0.1498245614035088
 -0.7490205 0.1498245614035088
 -0.7490205 0.15
 -0.7463629000000001 0.15
 -0.7463629000000001 0.1501754385964912
 -0.7401268 0.1501754385964912
 -0.7401268 0.1503508771929825
 -0.7374895 0.1503508771929825
 -0.7374895 0.1505263157894737
 -0.7367013 0.1505263157894737
 -0.7367013 0.1507017543859649
 -0.7335506000000001 0.1507017543859649
 -0.7335506000000001 0.1508771929824561
 -0.7329855 0.1508771929824561
 -0.7329855 0.1510526315789474
 -0.7317276 0.1510526315789474
 -0.7317276 0.1512280701754386
 -0.7296842 0.1512280701754386
 -0.7296842 0.1514035087719298
 -0.7283027 0.1514035087719298
 -0.7283027 0.1515789473684211
 -0.7270063 0.1515789473684211
 -0.7270063 0.1517543859649123
 -0.7200447 0.1517543859649123
 -0.7200447 0.1519298245614035
 -0.7188895 0.1519298245614035
 -0.7188895 0.1521052631578947
 -0.7184816000000001 0.1521052631578947
 -0.7184816000000001 0.152280701754386
 -0.7142315 0.152280701754386
 -0.7142315 0.1524561403508772
 -0.7105099 0.1524561403508772
 -0.7105099 0.1526315789473684
 -0.7101869 0.1526315789473684
 -0.7101869 0.1528070175438596
 -0.7072689 0.1528070175438596
 -0.7072689 0.1529824561403509
 -0.7032369000000001 0.1529824561403509
 -0.7032369000000001 0.1531578947368421
 -0.6990755 0.1531578947368421
 -0.6990755 0.1533333333333333
 -0.6983283 0.1533333333333333
 -0.6983283 0.1535087719298246
 -0.696369 0.1535087719298246
 -0.696369 0.1536842105263158
 -0.6908498 0.1536842105263158
 -0.6908498 0.153859649122807
 -0.6906717 0.153859649122807
 -0.6906717 0.1540350877192982
 -0.6891782 0.1540350877192982
 -0.6891782 0.1542105263157895
 -0.6868645 0.1542105263157895
 -0.6868645 0.1543859649122807
 -0.6842998 0.1543859649122807
 -0.6842998 0.1545614035087719
 -0.6836079 0.1545614035087719
 -0.6836079 0.1547368421052631
 -0.6790526 0.1547368421052631
 -0.6790526 0.1549122807017544
 -0.676572 0.1549122807017544
 -0.676572 0.1550877192982456
 -0.6718804 0.1550877192982456
 -0.6718804 0.1552631578947369
 -0.6706861 0.1552631578947369
 -0.6706861 0.1554385964912281
 -0.6678257 0.1554385964912281
 -0.6678257 0.1556140350877193
 -0.6674972 0.1556140350877193
 -0.6674972 0.1557894736842105
 -0.6669185 0.1557894736842105
 -0.6669185 0.1559649122807018
 -0.6656245 0.1559649122807018
 -0.6656245 0.156140350877193
 -0.6648844 0.156140350877193
 -0.6648844 0.1563157894736842
 -0.6631558 0.1563157894736842
 -0.6631558 0.1564912280701754
 -0.6628894 0.1564912280701754
 -0.6628894 0.1566666666666667
 -0.6616294 0.1566666666666667
 -0.6616294 0.1568421052631579
 -0.6603404 0.1568421052631579
 -0.6603404 0.1570175438596491
 -0.6505118 0.1570175438596491
 -0.6505118 0.1571929824561404
 -0.6386539 0.1571929824561404
 -0.6386539 0.1573684210526316
 -0.635259 0.1573684210526316
 -0.635259 0.1575438596491228
 -0.6291573 0.1575438596491228
 -0.6291573 0.157719298245614
 -0.6271892 0.157719298245614
 -0.6271892 0.1578947368421053
 -0.6259985 0.1578947368421053
 -0.6259985 0.1580701754385965
 -0.6228974 0.1580701754385965
 -0.6228974 0.1582456140350877
 -0.6196138 0.1582456140350877
 -0.6196138 0.1584210526315789
 -0.6187597 0.1584210526315789
 -0.6187597 0.1585964912280702
 -0.6143440999999999 0.1585964912280702
 -0.6143440999999999 0.1587719298245614
 -0.6136838 0.1587719298245614
 -0.6136838 0.1589473684210526
 -0.6125113 0.1589473684210526
 -0.6125113 0.1591228070175439
 -0.6059956 0.1591228070175439
 -0.6059956 0.1592982456140351
 -0.6049276 0.1592982456140351
 -0.6049276 0.1594736842105263
 -0.6047334 0.1594736842105263
 -0.6047334 0.1596491228070175
 -0.595175 0.1596491228070175
 -0.595175 0.1598245614035088
 -0.5851313 0.1598245614035088
 -0.5851313 0.16
 -0.5720995 0.16
 -0.5720995 0.1601754385964912
 -0.5641875 0.1601754385964912
 -0.5641875 0.1603508771929825
 -0.5586865 0.1603508771929825
 -0.5586865 0.1605263157894737
 -0.554127 0.1605263157894737
 -0.554127 0.1607017543859649
 -0.5491444 0.1607017543859649
 -0.5491444 0.1608771929824561
 -0.5405726 0.1608771929824561
 -0.5405726 0.1610526315789474
 -0.5365741000000001 0.1610526315789474
 -0.5365741000000001 0.1612280701754386
 -0.5340742000000001 0.1612280701754386
 -0.5340742000000001 0.1614035087719298
 -0.5325086 0.1614035087719298
 -0.5325086 0.161578947368421
 -0.5311846 0.161578947368421
 -0.5311846 0.1617543859649123
 -0.5311345 0.1617543859649123
 -0.5311345 0.1619298245614035
 -0.5233349 0.1619298245614035
 -0.5233349 0.1621052631578947
 -0.5229988 0.1621052631578947
 -0.5229988 0.162280701754386
 -0.5223577 0.162280701754386
 -0.5223577 0.1624561403508772
 -0.5181564 0.1624561403508772
 -0.5181564 0.1626315789473684
 -0.5147636 0.1626315789473684
 -0.5147636 0.1628070175438597
 -0.5142862 0.1628070175438597
 -0.5142862 0.1629824561403509
 -0.5116692 0.1629824561403509
 -0.5116692 0.1631578947368421
 -0.504071 0.1631578947368421
 -0.504071 0.1633333333333333
 -0.5031196 0.1633333333333333
 -0.5031196 0.1635087719298245
 -0.5019717 0.1635087719298245
 -0.5019717 0.1636842105263158
 -0.5015294 0.1636842105263158
 -0.5015294 0.163859649122807
 -0.4971118 0.163859649122807
 -0.4971118 0.1640350877192983
 -0.48996 0.1640350877192983
 -0.48996 0.1642105263157895
 -0.4885361 0.1642105263157895
 -0.4885361 0.1643859649122807
 -0.4878815 0.1643859649122807
 -0.4878815 0.1645614035087719
 -0.4874529 0.1645614035087719
 -0.4874529 0.1647368421052632
 -0.4859291 0.1647368421052632
 -0.4859291 0.1649122807017544
 -0.4854657 0.1649122807017544
 -0.4854657 0.1650877192982456
 -0.484434 0.1650877192982456
 -0.484434 0.1652631578947368
 -0.4840488 0.1652631578947368
 -0.4840488 0.1654385964912281
 -0.4813971 0.1654385964912281
 -0.4813971 0.1656140350877193
 -0.4804231 0.1656140350877193
 -0.4804231 0.1657894736842105
 -0.4797716 0.1657894736842105
 -0.4797716 0.1659649122807018
 -0.4793598 0.1659649122807018
 -0.4793598 0.166140350877193
 -0.4788964 0.166140350877193
 -0.4788964 0.1663157894736842
 -0.4778667 0.1663157894736842
 -0.4778667 0.1664912280701754
 -0.4691687 0.1664912280701754
 -0.4691687 0.1666666666666667
 -0.4679812 0.1666666666666667
 -0.4679812 0.1668421052631579
 -0.4659843 0.1668421052631579
 -0.4659843 0.1670175438596491
 -0.4473014 0.1670175438596491
 -0.4473014 0.1671929824561403
 -0.4433751 0.1671929824561403
 -0.4433751 0.1673684210526316
 -0.4422928 0.1673684210526316
 -0.4422928 0.1675438596491228
 -0.4399453 0.1675438596491228
 -0.4399453 0.167719298245614
 -0.4389085 0.167719298245614
 -0.4389085 0.1678947368421053
 -0.4371308 0.1678947368421053
 -0.4371308 0.1680701754385965
 -0.4298217 0.1680701754385965
 -0.4298217 0.1682456140350877
 -0.4217289 0.1682456140350877
 -0.4217289 0.1684210526315789
 -0.4151996 0.1684210526315789
 -0.4151996 0.1685964912280702
 -0.4136495 0.1685964912280702
 -0.4136495 0.1687719298245614
 -0.411795 0.1687719298245614
 -0.411795 0.1689473684210526
 -0.4111295 0.1689473684210526
 -0.4111295 0.1691228070175439
 -0.4105544 0.1691228070175439
 -0.4105544 0.1692982456140351
 -0.4051547 0.1692982456140351
 -0.4051547 0.1694736842105263
 -0.403522 0.1694736842105263
 -0.403522 0.1696491228070175
 -0.4027168 0.1696491228070175
 -0.4027168 0.1698245614035088
 -0.4026117 0.1698245614035088
 -0.4026117 0.17
 -0.4016305 0.17
 -0.4016305 0.1701754385964912
 -0.4010573 0.1701754385964912
 -0.4010573 0.1703508771929824
 -0.3977207 0.1703508771929824
 -0.3977207 0.1705263157894737
 -0.3965146 0.1705263157894737
 -0.3965146 0.1707017543859649
 -0.3926777 0.1707017543859649
 -0.3926777 0.1708771929824561
 -0.3926378 0.1708771929824561
 -0.3926378 0.1710526315789474
 -0.3922561 0.1710526315789474
 -0.3922561 0.1712280701754386
 -0.3874673 0.1712280701754386
 -0.3874673 0.1714035087719298
 -0.3871223 0.1714035087719298
 -0.3871223 0.1715789473684211
 -0.3869445 0.1715789473684211
 -0.3869445 0.1717543859649123
 -0.3857407 0.1717543859649123
 -0.3857407 0.1719298245614035
 -0.3814173 0.1719298245614035
 -0.3814173 0.1721052631578947
 -0.3770396 0.1721052631578947
 -0.3770396 0.172280701754386
 -0.3750231 0.172280701754386
 -0.3750231 0.1724561403508772
 -0.3731923 0.1724561403508772
 -0.3731923 0.1726315789473684
 -0.3731112 0.1726315789473684
 -0.3731112 0.1728070175438597
 -0.3712631 0.1728070175438597
 -0.3712631 0.1729824561403509
 -0.3708923 0.1729824561403509
 -0.3708923 0.1731578947368421
 -0.3690839 0.1731578947368421
 -0.3690839 0.1733333333333333
 -0.3641148 0.1733333333333333
 -0.3641148 0.1735087719298246
 -0.3634931 0.1735087719298246
 -0.3634931 0.1736842105263158
 -0.3629571 0.1736842105263158
 -0.3629571 0.173859649122807
 -0.3613877 0.173859649122807
 -0.3613877 0.1740350877192982
 -0.3603569 0.1740350877192982
 -0.3603569 0.1742105263157895
 -0.3598022 0.1742105263157895
 -0.3598022 0.1743859649122807
 -0.3584066 0.1743859649122807
 -0.3584066 0.1745614035087719
 -0.3550713 0.1745614035087719
 -0.3550713 0.1747368421052632
 -0.354887 0.1747368421052632
 -0.354887 0.1749122807017544
 -0.3477415 0.1749122807017544
 -0.3477415 0.1750877192982456
 -0.3463711 0.1750877192982456
 -0.3463711 0.1752631578947368
 -0.3449108 0.1752631578947368
 -0.3449108 0.1754385964912281
 -0.3443993 0.1754385964912281
 -0.3443993 0.1756140350877193
 -0.3425652 0.1756140350877193
 -0.3425652 0.1757894736842105
 -0.3343532 0.1757894736842105
 -0.3343532 0.1759649122807017
 -0.3339455 0.1759649122807017
 -0.3339455 0.176140350877193
 -0.3283589 0.176140350877193
 -0.3283589 0.1763157894736842
 -0.326762 0.1763157894736842
 -0.326762 0.1764912280701754
 -0.3256971 0.1764912280701754
 -0.3256971 0.1766666666666667
 -0.3221348 0.1766666666666667
 -0.3221348 0.1768421052631579
 -0.3203975 0.1768421052631579
 -0.3203975 0.1770175438596491
 -0.3199409 0.1770175438596491
 -0.3199409 0.1771929824561403
 -0.3176749 0.1771929824561403
 -0.3176749 0.1773684210526316
 -0.3162059 0.1773684210526316
 -0.3162059 0.1775438596491228
 -0.314856 0.1775438596491228
 -0.314856 0.177719298245614
 -0.3136975 0.177719298245614
 -0.3136975 0.1778947368421053
 -0.3135938 0.1778947368421053
 -0.3135938 0.1780701754385965
 -0.3122431 0.1780701754385965
 -0.3122431 0.1782456140350877
 -0.3121139 0.1782456140350877
 -0.3121139 0.178421052631579
 -0.3120368 0.178421052631579
 -0.3120368 0.1785964912280702
 -0.3089257 0.1785964912280702
 -0.3089257 0.1787719298245614
 -0.3077696 0.1787719298245614
 -0.3077696 0.1789473684210526
 -0.302135 0.1789473684210526
 -0.302135 0.1791228070175439
 -0.3002513 0.1791228070175439
 -0.3002513 0.1792982456140351
 -0.2922462 0.1792982456140351
 -0.2922462 0.1794736842105263
 -0.2893091 0.1794736842105263
 -0.2893091 0.1796491228070175
 -0.2880219 0.1796491228070175
 -0.2880219 0.1798245614035088
 -0.2823376 0.1798245614035088
 -0.2823376 0.18
 -0.2807654 0.18
 -0.2807654 0.1801754385964912
 -0.2802197 0.1801754385964912
 -0.2802197 0.1803508771929825
 -0.2774078 0.1803508771929825
 -0.2774078 0.1805263157894737
 -0.2765376 0.1805263157894737
 -0.2765376 0.1807017543859649
 -0.2732169 0.1807017543859649
 -0.2732169 0.1808771929824561
 -0.2719482 0.1808771929824561
 -0.2719482 0.1810526315789474
 -0.2689588 0.1810526315789474
 -0.2689588 0.1812280701754386
 -0.2642341 0.1812280701754386
 -0.2642341 0.1814035087719298
 -0.2624147 0.1814035087719298
 -0.2624147 0.1815789473684211
 -0.261175 0.1815789473684211
 -0.261175 0.1817543859649123
 -0.2556395 0.1817543859649123
 -0.2556395 0.1819298245614035
 -0.255017 0.1819298245614035
 -0.255017 0.1821052631578947
 -0.2532018 0.1821052631578947
 -0.2532018 0.182280701754386
 -0.2520786 0.182280701754386
 -0.2520786 0.1824561403508772
 -0.2508323 0.1824561403508772
 -0.2508323 0.1826315789473684
 -0.2460524 0.1826315789473684
 -0.2460524 0.1828070175438596
 -0.2434321 0.1828070175438596
 -0.2434321 0.1829824561403509
 -0.228461 0.1829824561403509
 -0.228461 0.1831578947368421
 -0.2265652 0.1831578947368421
 -0.2265652 0.1833333333333333
 -0.223166 0.1833333333333333
 -0.223166 0.1835087719298246
 -0.2174137 0.1835087719298246
 -0.2174137 0.1836842105263158
 -0.2167102 0.1836842105263158
 -0.2167102 0.183859649122807
 -0.2153289 0.183859649122807
 -0.2153289 0.1840350877192982
 -0.2107759 0.1840350877192982
 -0.2107759 0.1842105263157895
 -0.2088489 0.1842105263157895
 -0.2088489 0.1843859649122807
 -0.2073317 0.1843859649122807
 -0.2073317 0.1845614035087719
 -0.1996427 0.1845614035087719
 -0.1996427 0.1847368421052632
 -0.199204 0.1847368421052632
 -0.199204 0.1849122807017544
 -0.1986778 0.1849122807017544
 -0.1986778 0.1850877192982456
 -0.1985021 0.1850877192982456
 -0.1985021 0.1852631578947369
 -0.1984969 0.1852631578947369
 -0.1984969 0.1854385964912281
 -0.1948763 0.1854385964912281
 -0.1948763 0.1856140350877193
 -0.1918394 0.1856140350877193
 -0.1918394 0.1857894736842105
 -0.1914148 0.1857894736842105
 -0.1914148 0.1859649122807017
 -0.1884988 0.1859649122807017
 -0.1884988 0.186140350877193
 -0.1866121 0.186140350877193
 -0.1866121 0.1863157894736842
 -0.1853702 0.1863157894736842
 -0.1853702 0.1864912280701754
 -0.1848254 0.1864912280701754
 -0.1848254 0.1866666666666667
 -0.1831656 0.1866666666666667
 -0.1831656 0.1868421052631579
 -0.1830185 0.1868421052631579
 -0.1830185 0.1870175438596491
 -0.1805113 0.1870175438596491
 -0.1805113 0.1871929824561404
 -0.176881 0.1871929824561404
 -0.176881 0.1873684210526316
 -0.1693419 0.1873684210526316
 -0.1693419 0.1875438596491228
 -0.1658638 0.1875438596491228
 -0.1658638 0.187719298245614
 -0.1649085 0.187719298245614
 -0.1649085 0.1878947368421053
 -0.1638694 0.1878947368421053
 -0.1638694 0.1880701754385965
 -0.1627305 0.1880701754385965
 -0.1627305 0.1882456140350877
 -0.1601542 0.1882456140350877
 -0.1601542 0.1884210526315789
 -0.1574214 0.1884210526315789
 -0.1574214 0.1885964912280702
 -0.1471895 0.1885964912280702
 -0.1471895 0.1887719298245614
 -0.1464832 0.1887719298245614
 -0.1464832 0.1889473684210526
 -0.1442946 0.1889473684210526
 -0.1442946 0.1891228070175439
 -0.1437631 0.1891228070175439
 -0.1437631 0.1892982456140351
 -0.1433373 0.1892982456140351
 -0.1433373 0.1894736842105263
 -0.1421214 0.1894736842105263
 -0.1421214 0.1896491228070175
 -0.139643 0.1896491228070175
 -0.139643 0.1898245614035088
 -0.1359193 0.1898245614035088
 -0.1359193 0.19
 -0.1343473 0.19
 -0.1343473 0.1901754385964912
 -0.1325233 0.1901754385964912
 -0.1325233 0.1903508771929825
 -0.1290549 0.1903508771929825
 -0.1290549 0.1905263157894737
 -0.1266734 0.1905263157894737
 -0.1266734 0.1907017543859649
 -0.1257558 0.1907017543859649
 -0.1257558 0.1908771929824561
 -0.1244527 0.1908771929824561
 -0.1244527 0.1910526315789474
 -0.1218341 0.1910526315789474
 -0.1218341 0.1912280701754386
 -0.1215608 0.1912280701754386
 -0.1215608 0.1914035087719298
 -0.1192494 0.1914035087719298
 -0.1192494 0.191578947368421
 -0.1176382 0.191578947368421
 -0.1176382 0.1917543859649123
 -0.1150954 0.1917543859649123
 -0.1150954 0.1919298245614035
 -0.1118318 0.1919298245614035
 -0.1118318 0.1921052631578947
 -0.1102117 0.1921052631578947
 -0.1102117 0.192280701754386
 -0.1102032 0.192280701754386
 -0.1102032 0.1924561403508772
 -0.1088978 0.1924561403508772
 -0.1088978 0.1926315789473684
 -0.1050511 0.1926315789473684
 -0.1050511 0.1928070175438596
 -0.09551569 0.1928070175438596
 -0.09551569 0.1929824561403509
 -0.09450422999999999 0.1929824561403509
 -0.09450422999999999 0.1931578947368421
 -0.09430239999999999 0.1931578947368421
 -0.09430239999999999 0.1933333333333333
 -0.09279726000000001 0.1933333333333333
 -0.09279726000000001 0.1935087719298246
 -0.09219976000000001 0.1935087719298246
 -0.09219976000000001 0.1936842105263158
 -0.09027411 0.1936842105263158
 -0.09027411 0.193859649122807
 -0.0878457 0.193859649122807
 -0.0878457 0.1940350877192983
 -0.08697857000000001 0.1940350877192983
 -0.08697857000000001 0.1942105263157895
 -0.08686882 0.1942105263157895
 -0.08686882 0.1943859649122807
 -0.08045159 0.1943859649122807
 -0.08045159 0.1945614035087719
 -0.07973821 0.1945614035087719
 -0.07973821 0.1947368421052632
 -0.07528783 0.1947368421052632
 -0.07528783 0.1949122807017544
 -0.06681252 0.1949122807017544
 -0.06681252 0.1950877192982456
 -0.06230179 0.1950877192982456
 -0.06230179 0.1952631578947368
 -0.05647761 0.1952631578947368
 -0.05647761 0.1954385964912281
 -0.05594877 0.1954385964912281
 -0.05594877 0.1956140350877193
 -0.04541928 0.1956140350877193
 -0.04541928 0.1957894736842105
 -0.04013828 0.1957894736842105
 -0.04013828 0.1959649122807018
 -0.03830594 0.1959649122807018
 -0.03830594 0.196140350877193
 -0.03768923 0.196140350877193
 -0.03768923 0.1963157894736842
 -0.03627691 0.1963157894736842
 -0.03627691 0.1964912280701754
 -0.03335565 0.1964912280701754
 -0.03335565 0.1966666666666667
 -0.0307297 0.1966666666666667
 -0.0307297 0.1968421052631579
 -0.02875772 0.1968421052631579
 -0.02875772 0.1970175438596491
 -0.02323334 0.1970175438596491
 -0.02323334 0.1971929824561404
 -0.01598439 0.1971929824561404
 -0.01598439 0.1973684210526316
 -0.007483552 0.1973684210526316
 -0.007483552 0.1975438596491228
 -0.006062872 0.1975438596491228
 -0.006062872 0.197719298245614
 -0.003796185 0.197719298245614
 -0.003796185 0.1978947368421053
 -0.002482189 0.1978947368421053
 -0.002482189 0.1980701754385965
 0.005925431 0.1980701754385965
 0.005925431 0.1982456140350877
 0.01522413 0.1982456140350877
 0.01522413 0.1984210526315789
 0.02652268 0.1984210526315789
 0.02652268 0.1985964912280702
 0.02763366 0.1985964912280702
 0.02763366 0.1987719298245614
 0.02967341 0.1987719298245614
 0.02967341 0.1989473684210526
 0.03338337 0.1989473684210526
 0.03338337 0.1991228070175439
 0.04379644 0.1991228070175439
 0.04379644 0.1992982456140351
 0.04611399 0.1992982456140351
 0.04611399 0.1994736842105263
 0.0469251 0.1994736842105263
 0.0469251 0.1996491228070175
 0.04795929 0.1996491228070175
 0.04795929 0.1998245614035088
 0.04816746 0.1998245614035088
 0.04816746 0.2
 0.04983283 0.2
 0.04983283 0.2001754385964912
 0.05289711 0.2001754385964912
 0.05289711 0.2003508771929824
 0.05318611 0.2003508771929824
 0.05318611 0.2005263157894737
 0.05586719 0.2005263157894737
 0.05586719 0.2007017543859649
 0.05658614 0.2007017543859649
 0.05658614 0.2008771929824562
 0.05734462 0.2008771929824562
 0.05734462 0.2010526315789474
 0.05822636 0.2010526315789474
 0.05822636 0.2012280701754386
 0.06128435 0.2012280701754386
 0.06128435 0.2014035087719298
 0.06197729 0.2014035087719298
 0.06197729 0.2015789473684211
 0.06315953000000001 0.2015789473684211
 0.06315953000000001 0.2017543859649123
 0.06611963 0.2017543859649123
 0.06611963 0.2019298245614035
 0.07050389 0.2019298245614035
 0.07050389 0.2021052631578947
 0.07312245000000001 0.2021052631578947
 0.07312245000000001 0.202280701754386
 0.07849065 0.202280701754386
 0.07849065 0.2024561403508772
 0.08581314 0.2024561403508772
 0.08581314 0.2026315789473684
 0.08605582000000001 0.2026315789473684
 0.08605582000000001 0.2028070175438597
 0.08607396 0.2028070175438597
 0.08607396 0.2029824561403509
 0.08888172 0.2029824561403509
 0.08888172 0.2031578947368421
 0.09346398 0.2031578947368421
 0.09346398 0.2033333333333333
 0.09503842 0.2033333333333333
 0.09503842 0.2035087719298246
 0.09532073000000001 0.2035087719298246
 0.09532073000000001 0.2036842105263158
 0.1142528 0.2036842105263158
 0.1142528 0.203859649122807
 0.1178555 0.203859649122807
 0.1178555 0.2040350877192982
 0.1227706 0.2040350877192982
 0.1227706 0.2042105263157895
 0.1230605 0.2042105263157895
 0.1230605 0.2043859649122807
 0.1231454 0.2043859649122807
 0.1231454 0.2045614035087719
 0.123586 0.2045614035087719
 0.123586 0.2047368421052632
 0.1294517 0.2047368421052632
 0.1294517 0.2049122807017544
 0.1308758 0.2049122807017544
 0.1308758 0.2050877192982456
 0.1311153 0.2050877192982456
 0.1311153 0.2052631578947368
 0.1324106 0.2052631578947368
 0.1324106 0.2054385964912281
 0.1368831 0.2054385964912281
 0.1368831 0.2056140350877193
 0.1460069 0.2056140350877193
 0.1460069 0.2057894736842105
 0.146015 0.2057894736842105
 0.146015 0.2059649122807018
 0.1516805 0.2059649122807018
 0.1516805 0.206140350877193
 0.1537596 0.206140350877193
 0.1537596 0.2063157894736842
 0.1541159 0.2063157894736842
 0.1541159 0.2064912280701754
 0.1551995 0.2064912280701754
 0.1551995 0.2066666666666667
 0.1566269 0.2066666666666667
 0.1566269 0.2068421052631579
 0.1571089 0.2068421052631579
 0.1571089 0.2070175438596491
 0.1575376 0.2070175438596491
 0.1575376 0.2071929824561403
 0.1615089 0.2071929824561403
 0.1615089 0.2073684210526316
 0.1726927 0.2073684210526316
 0.1726927 0.2075438596491228
 0.1736281 0.2075438596491228
 0.1736281 0.207719298245614
 0.1747418 0.207719298245614
 0.1747418 0.2078947368421053
 0.1766744 0.2078947368421053
 0.1766744 0.2080701754385965
 0.1813868 0.2080701754385965
 0.1813868 0.2082456140350877
 0.1840948 0.2082456140350877
 0.1840948 0.208421052631579
 0.186673 0.208421052631579
 0.186673 0.2085964912280702
 0.1872748 0.2085964912280702
 0.1872748 0.2087719298245614
 0.1953405 0.2087719298245614
 0.1953405 0.2089473684210526
 0.1974263 0.2089473684210526
 0.1974263 0.2091228070175438
 0.1989777 0.2091228070175438
 0.1989777 0.2092982456140351
 0.1990036 0.2092982456140351
 0.1990036 0.2094736842105263
 0.200095 0.2094736842105263
 0.200095 0.2096491228070176
 0.2031502 0.2096491228070176
 0.2031502 0.2098245614035088
 0.2035682 0.2098245614035088
 0.2035682 0.21
 0.205134 0.21
 0.205134 0.2101754385964912
 0.2059828 0.2101754385964912
 0.2059828 0.2103508771929825
 0.2066442 0.2103508771929825
 0.2066442 0.2105263157894737
 0.2086408 0.2105263157894737
 0.2086408 0.2107017543859649
 0.2110327 0.2107017543859649
 0.2110327 0.2108771929824561
 0.2156371 0.2108771929824561
 0.2156371 0.2110526315789474
 0.2162772 0.2110526315789474
 0.2162772 0.2112280701754386
 0.2175832 0.2112280701754386
 0.2175832 0.2114035087719298
 0.2177713 0.2114035087719298
 0.2177713 0.2115789473684211
 0.2198497 0.2115789473684211
 0.2198497 0.2117543859649123
 0.2204246 0.2117543859649123
 0.2204246 0.2119298245614035
 0.2220129 0.2119298245614035
 0.2220129 0.2121052631578947
 0.22634 0.2121052631578947
 0.22634 0.212280701754386
 0.2270519 0.212280701754386
 0.2270519 0.2124561403508772
 0.2277498 0.2124561403508772
 0.2277498 0.2126315789473684
 0.2279968 0.2126315789473684
 0.2279968 0.2128070175438596
 0.2366616 0.2128070175438596
 0.2366616 0.2129824561403509
 0.2393091 0.2129824561403509
 0.2393091 0.2131578947368421
 0.2415477 0.2131578947368421
 0.2415477 0.2133333333333333
 0.2426266 0.2133333333333333
 0.2426266 0.2135087719298246
 0.2427368 0.2135087719298246
 0.2427368 0.2136842105263158
 0.2464733 0.2136842105263158
 0.2464733 0.213859649122807
 0.2548669 0.213859649122807
 0.2548669 0.2140350877192982
 0.2572974 0.2140350877192982
 0.2572974 0.2142105263157895
 0.2576253 0.2142105263157895
 0.2576253 0.2143859649122807
 0.2614537 0.2143859649122807
 0.2614537 0.2145614035087719
 0.2624785 0.2145614035087719
 0.2624785 0.2147368421052632
 0.2662882 0.2147368421052632
 0.2662882 0.2149122807017544
 0.2685347 0.2149122807017544
 0.2685347 0.2150877192982456
 0.2686902 0.2150877192982456
 0.2686902 0.2152631578947369
 0.2713211 0.2152631578947369
 0.2713211 0.2154385964912281
 0.2766241 0.2154385964912281
 0.2766241 0.2156140350877193
 0.2793806 0.2156140350877193
 0.2793806 0.2157894736842105
 0.2883389 0.2157894736842105
 0.2883389 0.2159649122807017
 0.288378 0.2159649122807017
 0.288378 0.216140350877193
 0.2897232 0.216140350877193
 0.2897232 0.2163157894736842
 0.2935529 0.2163157894736842
 0.2935529 0.2164912280701754
 0.293714 0.2164912280701754
 0.293714 0.2166666666666667
 0.2956503 0.2166666666666667
 0.2956503 0.2168421052631579
 0.3024785 0.2168421052631579
 0.3024785 0.2170175438596491
 0.3050132 0.2170175438596491
 0.3050132 0.2171929824561404
 0.306924 0.2171929824561404
 0.306924 0.2173684210526316
 0.3091171 0.2173684210526316
 0.3091171 0.2175438596491228
 0.3107175 0.2175438596491228
 0.3107175 0.217719298245614
 0.3194628 0.217719298245614
 0.3194628 0.2178947368421053
 0.327845 0.2178947368421053
 0.327845 0.2180701754385965
 0.3285328 0.2180701754385965
 0.3285328 0.2182456140350877
 0.3316451 0.2182456140350877
 0.3316451 0.218421052631579
 0.3333835 0.218421052631579
 0.3333835 0.2185964912280702
 0.3341523 0.2185964912280702
 0.3341523 0.2187719298245614
 0.3352399 0.2187719298245614
 0.3352399 0.2189473684210526
 0.335387 0.2189473684210526
 0.335387 0.2191228070175439
 0.3354709 0.2191228070175439
 0.3354709 0.2192982456140351
 0.3363404 0.2192982456140351
 0.3363404 0.2194736842105263
 0.3391339 0.2194736842105263
 0.3391339 0.2196491228070175
 0.3409668 0.2196491228070175
 0.3409668 0.2198245614035088
 0.3413791 0.2198245614035088
 0.3413791 0.22
 0.3419336 0.22
 0.3419336 0.2201754385964912
 0.3437689 0.2201754385964912
 0.3437689 0.2203508771929825
 0.3471581 0.2203508771929825
 0.3471581 0.2205263157894737
 0.3519559 0.2205263157894737
 0.3519559 0.2207017543859649
 0.3529528 0.2207017543859649
 0.3529528 0.2208771929824561
 0.3531072 0.2208771929824561
 0.3531072 0.2210526315789474
 0.3552951 0.2210526315789474
 0.3552951 0.2212280701754386
 0.3570475 0.2212280701754386
 0.3570475 0.2214035087719298
 0.3611845 0.2214035087719298
 0.3611845 0.221578947368421
 0.3620516 0.221578947368421
 0.3620516 0.2217543859649123
 0.3637561 0.2217543859649123
 0.3637561 0.2219298245614035
 0.3641836 0.2219298245614035
 0.3641836 0.2221052631578948
 0.364953 0.2221052631578948
 0.364953 0.222280701754386
 0.3678321 0.222280701754386
 0.3678321 0.2224561403508772
 0.3683003 0.2224561403508772
 0.3683003 0.2226315789473684
 0.3684045 0.2226315789473684
 0.3684045 0.2228070175438596
 0.3687297 0.2228070175438596
 0.3687297 0.2229824561403509
 0.3689897 0.2229824561403509
 0.3689897 0.2231578947368421
 0.3693229 0.2231578947368421
 0.3693229 0.2233333333333333
 0.3714412 0.2233333333333333
 0.3714412 0.2235087719298246
 0.3732686 0.2235087719298246
 0.3732686 0.2236842105263158
 0.374321 0.2236842105263158
 0.374321 0.223859649122807
 0.3779401 0.223859649122807
 0.3779401 0.2240350877192983
 0.3818599 0.2240350877192983
 0.3818599 0.2242105263157895
 0.3819318 0.2242105263157895
 0.3819318 0.2243859649122807
 0.3825839 0.2243859649122807
 0.3825839 0.2245614035087719
 0.3826643 0.2245614035087719
 0.3826643 0.2247368421052632
 0.3827652 0.2247368421052632
 0.3827652 0.2249122807017544
 0.3897829 0.2249122807017544
 0.3897829 0.2250877192982456
 0.3952531 0.2250877192982456
 0.3952531 0.2252631578947368
 0.3977262 0.2252631578947368
 0.3977262 0.2254385964912281
 0.4008836 0.2254385964912281
 0.4008836 0.2256140350877193
 0.402155 0.2256140350877193
 0.402155 0.2257894736842105
 0.4065564 0.2257894736842105
 0.4065564 0.2259649122807018
 0.4068403 0.2259649122807018
 0.4068403 0.226140350877193
 0.4072888 0.226140350877193
 0.4072888 0.2263157894736842
 0.4108976 0.2263157894736842
 0.4108976 0.2264912280701754
 0.4116968 0.2264912280701754
 0.4116968 0.2266666666666667
 0.4118602 0.2266666666666667
 0.4118602 0.2268421052631579
 0.4127527 0.2268421052631579
 0.4127527 0.2270175438596491
 0.414131 0.2270175438596491
 0.414131 0.2271929824561404
 0.4161733 0.2271929824561404
 0.4161733 0.2273684210526316
 0.4194718 0.2273684210526316
 0.4194718 0.2275438596491228
 0.419888 0.2275438596491228
 0.419888 0.227719298245614
 0.4300909 0.227719298245614
 0.4300909 0.2278947368421053
 0.4315454 0.2278947368421053
 0.4315454 0.2280701754385965
 0.4327527 0.2280701754385965
 0.4327527 0.2282456140350877
 0.4333544 0.2282456140350877
 0.4333544 0.2284210526315789
 0.4370658 0.2284210526315789
 0.4370658 0.2285964912280702
 0.4420205 0.2285964912280702
 0.4420205 0.2287719298245614
 0.4448658 0.2287719298245614
 0.4448658 0.2289473684210526
 0.4468668 0.2289473684210526
 0.4468668 0.2291228070175439
 0.4486429 0.2291228070175439
 0.4486429 0.2292982456140351
 0.4629069 0.2292982456140351
 0.4629069 0.2294736842105263
 0.4630392 0.2294736842105263
 0.4630392 0.2296491228070175
 0.4752043 0.2296491228070175
 0.4752043 0.2298245614035088
 0.4771386 0.2298245614035088
 0.4771386 0.23
 0.4771919 0.23
 0.4771919 0.2301754385964912
 0.4777776 0.2301754385964912
 0.4777776 0.2303508771929824
 0.4843469 0.2303508771929824
 0.4843469 0.2305263157894737
 0.4867143 0.2305263157894737
 0.4867143 0.2307017543859649
 0.488668 0.2307017543859649
 0.488668 0.2308771929824562
 0.4903782 0.2308771929824562
 0.4903782 0.2310526315789474
 0.4959432 0.2310526315789474
 0.4959432 0.2312280701754386
 0.4994984 0.2312280701754386
 0.4994984 0.2314035087719298
 0.503782 0.2314035087719298
 0.503782 0.2315789473684211
 0.5039975 0.2315789473684211
 0.5039975 0.2317543859649123
 0.5129868 0.2317543859649123
 0.5129868 0.2319298245614035
 0.5136621 0.2319298245614035
 0.5136621 0.2321052631578947
 0.5174514 0.2321052631578947
 0.5174514 0.232280701754386
 0.5199198 0.232280701754386
 0.5199198 0.2324561403508772
 0.5207927 0.2324561403508772
 0.5207927 0.2326315789473684
 0.5224192 0.2326315789473684
 0.5224192 0.2328070175438597
 0.5269762 0.2328070175438597
 0.5269762 0.2329824561403509
 0.5278809 0.2329824561403509
 0.5278809 0.2331578947368421
 0.5286618 0.2331578947368421
 0.5286618 0.2333333333333333
 0.5286763 0.2333333333333333
 0.5286763 0.2335087719298246
 0.5324204 0.2335087719298246
 0.5324204 0.2336842105263158
 0.5331454 0.2336842105263158
 0.5331454 0.233859649122807
 0.5347461 0.233859649122807
 0.5347461 0.2340350877192982
 0.5404381 0.2340350877192982
 0.5404381 0.2342105263157895
 0.5421664 0.2342105263157895
 0.5421664 0.2343859649122807
 0.5424596 0.2343859649122807
 0.5424596 0.2345614035087719
 0.5467724 0.2345614035087719
 0.5467724 0.2347368421052632
 0.5490773 0.2347368421052632
 0.5490773 0.2349122807017544
 0.5519868 0.2349122807017544
 0.5519868 0.2350877192982456
 0.5571495 0.2350877192982456
 0.5571495 0.2352631578947368
 0.5645021 0.2352631578947368
 0.5645021 0.2354385964912281
 0.5656312999999999 0.2354385964912281
 0.5656312999999999 0.2356140350877193
 0.5670177 0.2356140350877193
 0.5670177 0.2357894736842105
 0.5714674 0.2357894736842105
 0.5714674 0.2359649122807018
 0.5723615 0.2359649122807018
 0.5723615 0.236140350877193
 0.5740374 0.236140350877193
 0.5740374 0.2363157894736842
 0.5751163 0.2363157894736842
 0.5751163 0.2364912280701754
 0.576186 0.2364912280701754
 0.576186 0.2366666666666667
 0.5766953 0.2366666666666667
 0.5766953 0.2368421052631579
 0.5787037 0.2368421052631579
 0.5787037 0.2370175438596491
 0.5800007 0.2370175438596491
 0.5800007 0.2371929824561403
 0.5837448 0.2371929824561403
 0.5837448 0.2373684210526316
 0.585645 0.2373684210526316
 0.585645 0.2375438596491228
 0.5866014000000001 0.2375438596491228
 0.5866014000000001 0.237719298245614
 0.5905030999999999 0.237719298245614
 0.5905030999999999 0.2378947368421053
 0.5940718 0.2378947368421053
 0.5940718 0.2380701754385965
 0.5958859 0.2380701754385965
 0.5958859 0.2382456140350877
 0.5965468 0.2382456140350877
 0.5965468 0.238421052631579
 0.6013243 0.238421052631579
 0.6013243 0.2385964912280702
 0.6052627 0.2385964912280702
 0.6052627 0.2387719298245614
 0.6110852 0.2387719298245614
 0.6110852 0.2389473684210526
 0.6117163 0.2389473684210526
 0.6117163 0.2391228070175438
 0.6162241000000001 0.2391228070175438
 0.6162241000000001 0.2392982456140351
 0.6176943 0.2392982456140351
 0.6176943 0.2394736842105263
 0.6184103 0.2394736842105263
 0.6184103 0.2396491228070176
 0.6184904 0.2396491228070176
 0.6184904 0.2398245614035088
 0.6199796 0.2398245614035088
 0.6199796 0.24
 0.6207227 0.24
 0.6207227 0.2401754385964912
 0.6269228 0.2401754385964912
 0.6269228 0.2403508771929825
 0.6287917 0.2403508771929825
 0.6287917 0.2405263157894737
 0.6307174 0.2405263157894737
 0.6307174 0.2407017543859649
 0.6362504 0.2407017543859649
 0.6362504 0.2408771929824561
 0.6371093 0.2408771929824561
 0.6371093 0.2410526315789474
 0.6378333 0.2410526315789474
 0.6378333 0.2412280701754386
 0.640736 0.2412280701754386
 0.640736 0.2414035087719298
 0.6413939 0.2414035087719298
 0.6413939 0.2415789473684211
 0.6467214999999999 0.2415789473684211
 0.6467214999999999 0.2417543859649123
 0.6484358 0.2417543859649123
 0.6484358 0.2419298245614035
 0.6507883 0.2419298245614035
 0.6507883 0.2421052631578947
 0.6555827 0.2421052631578947
 0.6555827 0.242280701754386
 0.6570089 0.242280701754386
 0.6570089 0.2424561403508772
 0.6572052 0.2424561403508772
 0.6572052 0.2426315789473684
 0.6622052 0.2426315789473684
 0.6622052 0.2428070175438596
 0.6646084 0.2428070175438596
 0.6646084 0.2429824561403509
 0.6651292 0.2429824561403509
 0.6651292 0.2431578947368421
 0.6759219 0.2431578947368421
 0.6759219 0.2433333333333333
 0.6763764 0.2433333333333333
 0.6763764 0.2435087719298246
 0.6768719 0.2435087719298246
 0.6768719 0.2436842105263158
 0.6790625 0.2436842105263158
 0.6790625 0.243859649122807
 0.6809718 0.243859649122807
 0.6809718 0.2440350877192982
 0.6847288 0.2440350877192982
 0.6847288 0.2442105263157895
 0.6857188 0.2442105263157895
 0.6857188 0.2443859649122807
 0.6861239 0.2443859649122807
 0.6861239 0.2445614035087719
 0.6871162 0.2445614035087719
 0.6871162 0.2447368421052632
 0.6889813 0.2447368421052632
 0.6889813 0.2449122807017544
 0.6895642 0.2449122807017544
 0.6895642 0.2450877192982456
 0.6900438 0.2450877192982456
 0.6900438 0.2452631578947368
 0.6911241 0.2452631578947368
 0.6911241 0.2454385964912281
 0.6929392 0.2454385964912281
 0.6929392 0.2456140350877193
 0.6979248 0.2456140350877193
 0.6979248 0.2457894736842105
 0.7026218 0.2457894736842105
 0.7026218 0.2459649122807017
 0.7039285 0.2459649122807017
 0.7039285 0.246140350877193
 0.7060677 0.246140350877193
 0.7060677 0.2463157894736842
 0.7073303 0.2463157894736842
 0.7073303 0.2464912280701754
 0.7093789 0.2464912280701754
 0.7093789 0.2466666666666667
 0.7226793 0.2466666666666667
 0.7226793 0.2468421052631579
 0.722796 0.2468421052631579
 0.722796 0.2470175438596491
 0.7231994 0.2470175438596491
 0.7231994 0.2471929824561404
 0.7325872 0.2471929824561404
 0.7325872 0.2473684210526316
 0.7327992 0.2473684210526316
 0.7327992 0.2475438596491228
 0.7356167 0.2475438596491228
 0.7356167 0.247719298245614
 0.7378529 0.247719298245614
 0.7378529 0.2478947368421053
 0.7383833 0.2478947368421053
 0.7383833 0.2480701754385965
 0.7391872 0.2480701754385965
 0.7391872 0.2482456140350877
 0.7518529 0.2482456140350877
 0.7518529 0.248421052631579
 0.7565602 0.248421052631579
 0.7565602 0.2485964912280702
 0.7567831 0.2485964912280702
 0.7567831 0.2487719298245614
 0.7597446 0.2487719298245614
 0.7597446 0.2489473684210526
 0.7610038 0.2489473684210526
 0.7610038 0.2491228070175439
 0.7668144 0.2491228070175439
 0.7668144 0.2492982456140351
 0.7752531 0.2492982456140351
 0.7752531 0.2494736842105263
 0.7841428 0.2494736842105263
 0.7841428 0.2496491228070175
 0.7846251 0.2496491228070175
 0.7846251 0.2498245614035088
 0.7921221000000001 0.2498245614035088
 0.7921221000000001 0.25
 0.7967549 0.25
 0.7967549 0.2501754385964912
 0.7991885 0.2501754385964912
 0.7991885 0.2503508771929824
 0.7993343000000001 0.2503508771929824
 0.7993343000000001 0.2505263157894737
 0.8010648 0.2505263157894737
 0.8010648 0.2507017543859649
 0.8016135 0.2507017543859649
 0.8016135 0.2508771929824561
 0.8024544 0.2508771929824561
 0.8024544 0.2510526315789474
 0.8075666 0.2510526315789474
 0.8075666 0.2512280701754386
 0.8111902 0.2512280701754386
 0.8111902 0.2514035087719299
 0.8136446000000001 0.2514035087719299
 0.8136446000000001 0.2515789473684211
 0.8148083 0.2515789473684211
 0.8148083 0.2517543859649123
 0.8249994 0.2517543859649123
 0.8249994 0.2519298245614035
 0.8271126 0.2519298245614035
 0.8271126 0.2521052631578947
 0.8392086 0.2521052631578947
 0.8392086 0.2522807017543859
 0.8396724 0.2522807017543859
 0.8396724 0.2524561403508772
 0.8470371 0.2524561403508772
 0.8470371 0.2526315789473684
 0.8514419 0.2526315789473684
 0.8514419 0.2528070175438596
 0.8527903 0.2528070175438596
 0.8527903 0.2529824561403509
 0.8581685999999999 0.2529824561403509
 0.8581685999999999 0.2531578947368421
 0.8587247 0.2531578947368421
 0.8587247 0.2533333333333334
 0.8595597 0.2533333333333334
 0.8595597 0.2535087719298246
 0.8639679 0.2535087719298246
 0.8639679 0.2536842105263158
 0.8696797000000001 0.2536842105263158
 0.8696797000000001 0.253859649122807
 0.8704343 0.253859649122807
 0.8704343 0.2540350877192982
 0.8723459 0.2540350877192982
 0.8723459 0.2542105263157895
 0.8731204 0.2542105263157895
 0.8731204 0.2543859649122807
 0.8733409 0.2543859649122807
 0.8733409 0.2545614035087719
 0.8747622 0.2545614035087719
 0.8747622 0.2547368421052632
 0.8781379 0.2547368421052632
 0.8781379 0.2549122807017544
 0.8795262 0.2549122807017544
 0.8795262 0.2550877192982456
 0.8810797 0.2550877192982456
 0.8810797 0.2552631578947369
 0.8812824 0.2552631578947369
 0.8812824 0.2554385964912281
 0.8814887 0.2554385964912281
 0.8814887 0.2556140350877193
 0.8831663 0.2556140350877193
 0.8831663 0.2557894736842105
 0.8978256 0.2557894736842105
 0.8978256 0.2559649122807017
 0.9049938 0.2559649122807017
 0.9049938 0.256140350877193
 0.9096549 0.256140350877193
 0.9096549 0.2563157894736842
 0.9098162 0.2563157894736842
 0.9098162 0.2564912280701754
 0.9139998 0.2564912280701754
 0.9139998 0.2566666666666667
 0.9143263 0.2566666666666667
 0.9143263 0.2568421052631579
 0.9168719 0.2568421052631579
 0.9168719 0.2570175438596491
 0.9204512 0.2570175438596491
 0.9204512 0.2571929824561404
 0.9267598 0.2571929824561404
 0.9267598 0.2573684210526316
 0.9281874 0.2573684210526316
 0.9281874 0.2575438596491228
 0.9342768 0.2575438596491228
 0.9342768 0.257719298245614
 0.9346027 0.257719298245614
 0.9346027 0.2578947368421053
 0.9372961 0.2578947368421053
 0.9372961 0.2580701754385965
 0.9385641 0.2580701754385965
 0.9385641 0.2582456140350877
 0.9472303 0.2582456140350877
 0.9472303 0.2584210526315789
 0.9484133 0.2584210526315789
 0.9484133 0.2585964912280702
 0.9573931 0.2585964912280702
 0.9573931 0.2587719298245614
 0.9586557999999999 0.2587719298245614
 0.9586557999999999 0.2589473684210526
 0.9595049 0.2589473684210526
 0.9595049 0.2591228070175439
 0.9607215 0.2591228070175439
 0.9607215 0.2592982456140351
 0.9642351 0.2592982456140351
 0.9642351 0.2594736842105263
 0.9643369000000001 0.2594736842105263
 0.9643369000000001 0.2596491228070175
 0.9655655 0.2596491228070175
 0.9655655 0.2598245614035088
 0.9751153 0.2598245614035088
 0.9751153 0.26
 0.9804458 0.26
 0.9804458 0.2601754385964912
 0.9924464 0.2601754385964912
 0.9924464 0.2603508771929824
 0.9924806 0.2603508771929824
 0.9924806 0.2605263157894737
 0.9942448 0.2605263157894737
 0.9942448 0.2607017543859649
 0.9999104 0.2607017543859649
 0.9999104 0.2608771929824562
 1.000127 0.2608771929824562
 1.000127 0.2610526315789474
 1.000774 0.2610526315789474
 1.000774 0.2612280701754386
 1.003224 0.2612280701754386
 1.003224 0.2614035087719298
 1.006817 0.2614035087719298
 1.006817 0.2615789473684211
 1.008181 0.2615789473684211
 1.008181 0.2617543859649123
 1.011999 0.2617543859649123
 1.011999 0.2619298245614035
 1.021943 0.2619298245614035
 1.021943 0.2621052631578947
 1.022245 0.2621052631578947
 1.022245 0.2622807017543859
 1.025144 0.2622807017543859
 1.025144 0.2624561403508772
 1.028592 0.2624561403508772
 1.028592 0.2626315789473684
 1.0308 0.2626315789473684
 1.0308 0.2628070175438597
 1.031486 0.2628070175438597
 1.031486 0.2629824561403509
 1.032418 0.2629824561403509
 1.032418 0.2631578947368421
 1.045791 0.2631578947368421
 1.045791 0.2633333333333333
 1.055794 0.2633333333333333
 1.055794 0.2635087719298246
 1.056014 0.2635087719298246
 1.056014 0.2636842105263158
 1.057471 0.2636842105263158
 1.057471 0.263859649122807
 1.057626 0.263859649122807
 1.057626 0.2640350877192982
 1.061219 0.2640350877192982
 1.061219 0.2642105263157895
 1.061505 0.2642105263157895
 1.061505 0.2643859649122807
 1.063654 0.2643859649122807
 1.063654 0.2645614035087719
 1.064046 0.2645614035087719
 1.064046 0.2647368421052632
 1.064124 0.2647368421052632
 1.064124 0.2649122807017544
 1.064979 0.2649122807017544
 1.064979 0.2650877192982456
 1.066956 0.2650877192982456
 1.066956 0.2652631578947369
 1.067947 0.2652631578947369
 1.067947 0.2654385964912281
 1.074491 0.2654385964912281
 1.074491 0.2656140350877193
 1.076979 0.2656140350877193
 1.076979 0.2657894736842105
 1.077032 0.2657894736842105
 1.077032 0.2659649122807017
 1.079561 0.2659649122807017
 1.079561 0.266140350877193
 1.079887 0.266140350877193
 1.079887 0.2663157894736842
 1.079911 0.2663157894736842
 1.079911 0.2664912280701754
 1.081108 0.2664912280701754
 1.081108 0.2666666666666667
 1.081559 0.2666666666666667
 1.081559 0.2668421052631579
 1.081708 0.2668421052631579
 1.081708 0.2670175438596491
 1.091468 0.2670175438596491
 1.091468 0.2671929824561404
 1.092826 0.2671929824561404
 1.092826 0.2673684210526316
 1.096386 0.2673684210526316
 1.096386 0.2675438596491228
 1.102323 0.2675438596491228
 1.102323 0.267719298245614
 1.103399 0.267719298245614
 1.103399 0.2678947368421052
 1.107325 0.2678947368421052
 1.107325 0.2680701754385965
 1.110193 0.2680701754385965
 1.110193 0.2682456140350877
 1.110194 0.2682456140350877
 1.110194 0.2684210526315789
 1.112704 0.2684210526315789
 1.112704 0.2685964912280702
 1.114484 0.2685964912280702
 1.114484 0.2687719298245614
 1.115356 0.2687719298245614
 1.115356 0.2689473684210527
 1.116009 0.2689473684210527
 1.116009 0.2691228070175439
 1.11877 0.2691228070175439
 1.11877 0.2692982456140351
 1.120152 0.2692982456140351
 1.120152 0.2694736842105263
 1.120205 0.2694736842105263
 1.120205 0.2696491228070175
 1.121201 0.2696491228070175
 1.121201 0.2698245614035087
 1.127586 0.2698245614035087
 1.127586 0.27
 1.127826 0.27
 1.127826 0.2701754385964912
 1.132203 0.2701754385964912
 1.132203 0.2703508771929825
 1.133155 0.2703508771929825
 1.133155 0.2705263157894737
 1.148403 0.2705263157894737
 1.148403 0.2707017543859649
 1.149191 0.2707017543859649
 1.149191 0.2708771929824562
 1.156213 0.2708771929824562
 1.156213 0.2710526315789474
 1.157023 0.2710526315789474
 1.157023 0.2712280701754386
 1.158292 0.2712280701754386
 1.158292 0.2714035087719298
 1.159767 0.2714035087719298
 1.159767 0.271578947368421
 1.160403 0.271578947368421
 1.160403 0.2717543859649123
 1.167293 0.2717543859649123
 1.167293 0.2719298245614035
 1.168332 0.2719298245614035
 1.168332 0.2721052631578947
 1.171123 0.2721052631578947
 1.171123 0.272280701754386
 1.171402 0.272280701754386
 1.171402 0.2724561403508772
 1.171593 0.2724561403508772
 1.171593 0.2726315789473684
 1.17268 0.2726315789473684
 1.17268 0.2728070175438597
 1.176957 0.2728070175438597
 1.176957 0.2729824561403509
 1.180196 0.2729824561403509
 1.180196 0.2731578947368421
 1.18255 0.2731578947368421
 1.18255 0.2733333333333333
 1.182953 0.2733333333333333
 1.182953 0.2735087719298245
 1.186342 0.2735087719298245
 1.186342 0.2736842105263158
 1.189777 0.2736842105263158
 1.189777 0.273859649122807
 1.202304 0.273859649122807
 1.202304 0.2740350877192982
 1.203973 0.2740350877192982
 1.203973 0.2742105263157895
 1.207036 0.2742105263157895
 1.207036 0.2743859649122807
 1.208861 0.2743859649122807
 1.208861 0.274561403508772
 1.211877 0.274561403508772
 1.211877 0.2747368421052632
 1.220817 0.2747368421052632
 1.220817 0.2749122807017544
 1.225148 0.2749122807017544
 1.225148 0.2750877192982456
 1.225678 0.2750877192982456
 1.225678 0.2752631578947368
 1.228178 0.2752631578947368
 1.228178 0.2754385964912281
 1.229116 0.2754385964912281
 1.229116 0.2756140350877193
 1.231693 0.2756140350877193
 1.231693 0.2757894736842105
 1.232525 0.2757894736842105
 1.232525 0.2759649122807017
 1.233113 0.2759649122807017
 1.233113 0.276140350877193
 1.23329 0.276140350877193
 1.23329 0.2763157894736842
 1.235378 0.2763157894736842
 1.235378 0.2764912280701755
 1.236416 0.2764912280701755
 1.236416 0.2766666666666667
 1.236474 0.2766666666666667
 1.236474 0.2768421052631579
 1.237167 0.2768421052631579
 1.237167 0.2770175438596491
 1.239789 0.2770175438596491
 1.239789 0.2771929824561403
 1.243186 0.2771929824561403
 1.243186 0.2773684210526316
 1.243418 0.2773684210526316
 1.243418 0.2775438596491228
 1.244393 0.2775438596491228
 1.244393 0.277719298245614
 1.245268 0.277719298245614
 1.245268 0.2778947368421052
 1.251289 0.2778947368421052
 1.251289 0.2780701754385965
 1.251597 0.2780701754385965
 1.251597 0.2782456140350877
 1.25369 0.2782456140350877
 1.25369 0.278421052631579
 1.25392 0.278421052631579
 1.25392 0.2785964912280702
 1.256516 0.2785964912280702
 1.256516 0.2787719298245614
 1.261727 0.2787719298245614
 1.261727 0.2789473684210526
 1.262464 0.2789473684210526
 1.262464 0.2791228070175439
 1.270534 0.2791228070175439
 1.270534 0.2792982456140351
 1.277411 0.2792982456140351
 1.277411 0.2794736842105263
 1.27838 0.2794736842105263
 1.27838 0.2796491228070175
 1.279989 0.2796491228070175
 1.279989 0.2798245614035088
 1.280869 0.2798245614035088
 1.280869 0.28
 1.282365 0.28
 1.282365 0.2801754385964912
 1.283806 0.2801754385964912
 1.283806 0.2803508771929825
 1.283873 0.2803508771929825
 1.283873 0.2805263157894737
 1.28635 0.2805263157894737
 1.28635 0.2807017543859649
 1.295794 0.2807017543859649
 1.295794 0.2808771929824561
 1.296626 0.2808771929824561
 1.296626 0.2810526315789474
 1.297191 0.2810526315789474
 1.297191 0.2812280701754386
 1.300279 0.2812280701754386
 1.300279 0.2814035087719298
 1.304783 0.2814035087719298
 1.304783 0.281578947368421
 1.307333 0.281578947368421
 1.307333 0.2817543859649123
 1.307687 0.2817543859649123
 1.307687 0.2819298245614035
 1.3202 0.2819298245614035
 1.3202 0.2821052631578947
 1.320877 0.2821052631578947
 1.320877 0.282280701754386
 1.325101 0.282280701754386
 1.325101 0.2824561403508772
 1.325126 0.2824561403508772
 1.325126 0.2826315789473684
 1.329912 0.2826315789473684
 1.329912 0.2828070175438597
 1.329921 0.2828070175438597
 1.329921 0.2829824561403509
 1.330079 0.2829824561403509
 1.330079 0.2831578947368421
 1.333628 0.2831578947368421
 1.333628 0.2833333333333333
 1.33507 0.2833333333333333
 1.33507 0.2835087719298245
 1.344533 0.2835087719298245
 1.344533 0.2836842105263158
 1.344584 0.2836842105263158
 1.344584 0.283859649122807
 1.352766 0.283859649122807
 1.352766 0.2840350877192983
 1.356608 0.2840350877192983
 1.356608 0.2842105263157895
 1.359647 0.2842105263157895
 1.359647 0.2843859649122807
 1.359891 0.2843859649122807
 1.359891 0.2845614035087719
 1.362297 0.2845614035087719
 1.362297 0.2847368421052632
 1.366139 0.2847368421052632
 1.366139 0.2849122807017544
 1.370176 0.2849122807017544
 1.370176 0.2850877192982456
 1.375407 0.2850877192982456
 1.375407 0.2852631578947368
 1.37799 0.2852631578947368
 1.37799 0.285438596491228
 1.382691 0.285438596491228
 1.382691 0.2856140350877193
 1.383105 0.2856140350877193
 1.383105 0.2857894736842105
 1.386879 0.2857894736842105
 1.386879 0.2859649122807018
 1.389418 0.2859649122807018
 1.389418 0.286140350877193
 1.393469 0.286140350877193
 1.393469 0.2863157894736842
 1.393531 0.2863157894736842
 1.393531 0.2864912280701755
 1.394495 0.2864912280701755
 1.394495 0.2866666666666667
 1.396219 0.2866666666666667
 1.396219 0.2868421052631579
 1.398003 0.2868421052631579
 1.398003 0.2870175438596491
 1.399954 0.2870175438596491
 1.399954 0.2871929824561403
 1.40243 0.2871929824561403
 1.40243 0.2873684210526316
 1.417926 0.2873684210526316
 1.417926 0.2875438596491228
 1.418428 0.2875438596491228
 1.418428 0.287719298245614
 1.42042 0.287719298245614
 1.42042 0.2878947368421053
 1.423584 0.2878947368421053
 1.423584 0.2880701754385965
 1.425284 0.2880701754385965
 1.425284 0.2882456140350877
 1.426058 0.2882456140350877
 1.426058 0.288421052631579
 1.431424 0.288421052631579
 1.431424 0.2885964912280702
 1.43218 0.2885964912280702
 1.43218 0.2887719298245614
 1.434986 0.2887719298245614
 1.434986 0.2889473684210526
 1.43689 0.2889473684210526
 1.43689 0.2891228070175438
 1.438776 0.2891228070175438
 1.438776 0.2892982456140351
 1.442217 0.2892982456140351
 1.442217 0.2894736842105263
 1.446007 0.2894736842105263
 1.446007 0.2896491228070175
 1.447484 0.2896491228070175
 1.447484 0.2898245614035088
 1.44813 0.2898245614035088
 1.44813 0.29
 1.449096 0.29
 1.449096 0.2901754385964913
 1.452462 0.2901754385964913
 1.452462 0.2903508771929825
 1.453634 0.2903508771929825
 1.453634 0.2905263157894737
 1.45886 0.2905263157894737
 1.45886 0.2907017543859649
 1.467453 0.2907017543859649
 1.467453 0.2908771929824561
 1.470528 0.2908771929824561
 1.470528 0.2910526315789474
 1.476615 0.2910526315789474
 1.476615 0.2912280701754386
 1.477156 0.2912280701754386
 1.477156 0.2914035087719298
 1.478589 0.2914035087719298
 1.478589 0.291578947368421
 1.480998 0.291578947368421
 1.480998 0.2917543859649123
 1.483107 0.2917543859649123
 1.483107 0.2919298245614035
 1.483434 0.2919298245614035
 1.483434 0.2921052631578948
 1.492777 0.2921052631578948
 1.492777 0.292280701754386
 1.494511 0.292280701754386
 1.494511 0.2924561403508772
 1.501521 0.2924561403508772
 1.501521 0.2926315789473684
 1.506724 0.2926315789473684
 1.506724 0.2928070175438596
 1.507118 0.2928070175438596
 1.507118 0.2929824561403509
 1.507931 0.2929824561403509
 1.507931 0.2931578947368421
 1.508566 0.2931578947368421
 1.508566 0.2933333333333333
 1.512712 0.2933333333333333
 1.512712 0.2935087719298246
 1.513807 0.2935087719298246
 1.513807 0.2936842105263158
 1.514193 0.2936842105263158
 1.514193 0.293859649122807
 1.51511 0.293859649122807
 1.51511 0.2940350877192983
 1.524409 0.2940350877192983
 1.524409 0.2942105263157895
 1.524851 0.2942105263157895
 1.524851 0.2943859649122807
 1.528988 0.2943859649122807
 1.528988 0.2945614035087719
 1.530646 0.2945614035087719
 1.530646 0.2947368421052631
 1.536002 0.2947368421052631
 1.536002 0.2949122807017544
 1.539437 0.2949122807017544
 1.539437 0.2950877192982456
 1.544968 0.2950877192982456
 1.544968 0.2952631578947368
 1.546445 0.2952631578947368
 1.546445 0.2954385964912281
 1.548526 0.2954385964912281
 1.548526 0.2956140350877193
 1.55299 0.2956140350877193
 1.55299 0.2957894736842105
 1.555247 0.2957894736842105
 1.555247 0.2959649122807018
 1.555975 0.2959649122807018
 1.555975 0.296140350877193
 1.56033 0.296140350877193
 1.56033 0.2963157894736842
 1.561239 0.2963157894736842
 1.561239 0.2964912280701754
 1.561394 0.2964912280701754
 1.561394 0.2966666666666667
 1.562552 0.2966666666666667
 1.562552 0.2968421052631579
 1.569232 0.2968421052631579
 1.569232 0.2970175438596491
 1.5701 0.2970175438596491
 1.5701 0.2971929824561403
 1.572271 0.2971929824561403
 1.572271 0.2973684210526316
 1.577377 0.2973684210526316
 1.577377 0.2975438596491228
 1.578999 0.2975438596491228
 1.578999 0.2977192982456141
 1.580219 0.2977192982456141
 1.580219 0.2978947368421053
 1.581621 0.2978947368421053
 1.581621 0.2980701754385965
 1.583869 0.2980701754385965
 1.583869 0.2982456140350877
 1.587517 0.2982456140350877
 1.587517 0.2984210526315789
 1.588649 0.2984210526315789
 1.588649 0.2985964912280702
 1.589863 0.2985964912280702
 1.589863 0.2987719298245614
 1.59025 0.2987719298245614
 1.59025 0.2989473684210526
 1.590782 0.2989473684210526
 1.590782 0.2991228070175438
 1.59417 0.2991228070175438
 1.59417 0.2992982456140351
 1.602182 0.2992982456140351
 1.602182 0.2994736842105263
 1.604497 0.2994736842105263
 1.604497 0.2996491228070176
 1.605835 0.2996491228070176
 1.605835 0.2998245614035088
 1.606723 0.2998245614035088
 1.606723 0.3
 1.610812 0.3
 1.610812 0.3001754385964912
 1.611249 0.3001754385964912
 1.611249 0.3003508771929825
 1.61267 0.3003508771929825
 1.61267 0.3005263157894737
 1.613913 0.3005263157894737
 1.613913 0.3007017543859649
 1.617471 0.3007017543859649
 1.617471 0.3008771929824561
 1.618688 0.3008771929824561
 1.618688 0.3010526315789473
 1.619866 0.3010526315789473
 1.619866 0.3012280701754386
 1.630116 0.3012280701754386
 1.630116 0.3014035087719298
 1.633237 0.3014035087719298
 1.633237 0.3015789473684211
 1.634086 0.3015789473684211
 1.634086 0.3017543859649123
 1.635303 0.3017543859649123
 1.635303 0.3019298245614035
 1.638437 0.3019298245614035
 1.638437 0.3021052631578947
 1.641769 0.3021052631578947
 1.641769 0.302280701754386
 1.642379 0.302280701754386
 1.642379 0.3024561403508772
 1.642515 0.3024561403508772
 1.642515 0.3026315789473684
 1.65322 0.3026315789473684
 1.65322 0.3028070175438596
 1.655393 0.3028070175438596
 1.655393 0.3029824561403509
 1.662458 0.3029824561403509
 1.662458 0.3031578947368421
 1.663774 0.3031578947368421
 1.663774 0.3033333333333333
 1.666432 0.3033333333333333
 1.666432 0.3035087719298246
 1.669993 0.3035087719298246
 1.669993 0.3036842105263158
 1.673313 0.3036842105263158
 1.673313 0.303859649122807
 1.673958 0.303859649122807
 1.673958 0.3040350877192983
 1.681868 0.3040350877192983
 1.681868 0.3042105263157895
 1.683779 0.3042105263157895
 1.683779 0.3043859649122807
 1.687529 0.3043859649122807
 1.687529 0.3045614035087719
 1.69074 0.3045614035087719
 1.69074 0.3047368421052631
 1.693748 0.3047368421052631
 1.693748 0.3049122807017544
 1.694748 0.3049122807017544
 1.694748 0.3050877192982456
 1.695335 0.3050877192982456
 1.695335 0.3052631578947368
 1.696848 0.3052631578947368
 1.696848 0.3054385964912281
 1.700335 0.3054385964912281
 1.700335 0.3056140350877193
 1.703114 0.3056140350877193
 1.703114 0.3057894736842105
 1.703417 0.3057894736842105
 1.703417 0.3059649122807018
 1.710321 0.3059649122807018
 1.710321 0.306140350877193
 1.711885 0.306140350877193
 1.711885 0.3063157894736842
 1.718411 0.3063157894736842
 1.718411 0.3064912280701754
 1.719528 0.3064912280701754
 1.719528 0.3066666666666666
 1.730141 0.3066666666666666
 1.730141 0.3068421052631579
 1.731483 0.3068421052631579
 1.731483 0.3070175438596491
 1.732428 0.3070175438596491
 1.732428 0.3071929824561404
 1.733213 0.3071929824561404
 1.733213 0.3073684210526316
 1.737339 0.3073684210526316
 1.737339 0.3075438596491228
 1.738539 0.3075438596491228
 1.738539 0.3077192982456141
 1.738731 0.3077192982456141
 1.738731 0.3078947368421053
 1.739197 0.3078947368421053
 1.739197 0.3080701754385965
 1.740289 0.3080701754385965
 1.740289 0.3082456140350877
 1.741284 0.3082456140350877
 1.741284 0.3084210526315789
 1.743179 0.3084210526315789
 1.743179 0.3085964912280702
 1.74636 0.3085964912280702
 1.74636 0.3087719298245614
 1.747819 0.3087719298245614
 1.747819 0.3089473684210526
 1.751199 0.3089473684210526
 1.751199 0.3091228070175439
 1.751787 0.3091228070175439
 1.751787 0.3092982456140351
 1.755084 0.3092982456140351
 1.755084 0.3094736842105263
 1.758521 0.3094736842105263
 1.758521 0.3096491228070176
 1.763611 0.3096491228070176
 1.763611 0.3098245614035088
 1.766594 0.3098245614035088
 1.766594 0.31
 1.770488 0.31
 1.770488 0.3101754385964912
 1.772312 0.3101754385964912
 1.772312 0.3103508771929824
 1.779107 0.3103508771929824
 1.779107 0.3105263157894737
 1.779551 0.3105263157894737
 1.779551 0.3107017543859649
 1.790944 0.3107017543859649
 1.790944 0.3108771929824561
 1.795839 0.3108771929824561
 1.795839 0.3110526315789474
 1.798777 0.3110526315789474
 1.798777 0.3112280701754386
 1.798817 0.3112280701754386
 1.798817 0.3114035087719298
 1.799843 0.3114035087719298
 1.799843 0.3115789473684211
 1.801842 0.3115789473684211
 1.801842 0.3117543859649123
 1.804494 0.3117543859649123
 1.804494 0.3119298245614035
 1.80582 0.3119298245614035
 1.80582 0.3121052631578947
 1.817104 0.3121052631578947
 1.817104 0.312280701754386
 1.821326 0.312280701754386
 1.821326 0.3124561403508772
 1.828232 0.3124561403508772
 1.828232 0.3126315789473684
 1.829019 0.3126315789473684
 1.829019 0.3128070175438596
 1.837527 0.3128070175438596
 1.837527 0.3129824561403509
 1.841372 0.3129824561403509
 1.841372 0.3131578947368421
 1.842462 0.3131578947368421
 1.842462 0.3133333333333334
 1.843162 0.3133333333333334
 1.843162 0.3135087719298246
 1.843782 0.3135087719298246
 1.843782 0.3136842105263158
 1.844305 0.3136842105263158
 1.844305 0.313859649122807
 1.845568 0.313859649122807
 1.845568 0.3140350877192982
 1.847514 0.3140350877192982
 1.847514 0.3142105263157895
 1.849436 0.3142105263157895
 1.849436 0.3143859649122807
 1.857335 0.3143859649122807
 1.857335 0.3145614035087719
 1.859806 0.3145614035087719
 1.859806 0.3147368421052631
 1.861839 0.3147368421052631
 1.861839 0.3149122807017544
 1.862643 0.3149122807017544
 1.862643 0.3150877192982456
 1.864623 0.3150877192982456
 1.864623 0.3152631578947369
 1.865278 0.3152631578947369
 1.865278 0.3154385964912281
 1.866566 0.3154385964912281
 1.866566 0.3156140350877193
 1.867445 0.3156140350877193
 1.867445 0.3157894736842105
 1.86995 0.3157894736842105
 1.86995 0.3159649122807018
 1.870807 0.3159649122807018
 1.870807 0.316140350877193
 1.872575 0.316140350877193
 1.872575 0.3163157894736842
 1.875997 0.3163157894736842
 1.875997 0.3164912280701754
 1.876421 0.3164912280701754
 1.876421 0.3166666666666667
 1.878556 0.3166666666666667
 1.878556 0.3168421052631579
 1.880735 0.3168421052631579
 1.880735 0.3170175438596491
 1.885019 0.3170175438596491
 1.885019 0.3171929824561404
 1.892431 0.3171929824561404
 1.892431 0.3173684210526316
 1.894024 0.3173684210526316
 1.894024 0.3175438596491228
 1.89494 0.3175438596491228
 1.89494 0.317719298245614
 1.896765 0.317719298245614
 1.896765 0.3178947368421053
 1.896822 0.3178947368421053
 1.896822 0.3180701754385965
 1.89806 0.3180701754385965
 1.89806 0.3182456140350877
 1.89984 0.3182456140350877
 1.89984 0.3184210526315789
 1.904896 0.3184210526315789
 1.904896 0.3185964912280702
 1.90612 0.3185964912280702
 1.90612 0.3187719298245614
 1.908923 0.3187719298245614
 1.908923 0.3189473684210526
 1.914764 0.3189473684210526
 1.914764 0.3191228070175439
 1.91678 0.3191228070175439
 1.91678 0.3192982456140351
 1.918004 0.3192982456140351
 1.918004 0.3194736842105263
 1.922449 0.3194736842105263
 1.922449 0.3196491228070175
 1.923586 0.3196491228070175
 1.923586 0.3198245614035088
 1.925715 0.3198245614035088
 1.925715 0.32
 1.926852 0.32
 1.926852 0.3201754385964912
 1.929161 0.3201754385964912
 1.929161 0.3203508771929824
 1.931507 0.3203508771929824
 1.931507 0.3205263157894737
 1.933981 0.3205263157894737
 1.933981 0.3207017543859649
 1.93526 0.3207017543859649
 1.93526 0.3208771929824561
 1.935762 0.3208771929824561
 1.935762 0.3210526315789474
 1.935841 0.3210526315789474
 1.935841 0.3212280701754386
 1.939463 0.3212280701754386
 1.939463 0.3214035087719298
 1.941398 0.3214035087719298
 1.941398 0.3215789473684211
 1.94217 0.3215789473684211
 1.94217 0.3217543859649123
 1.945038 0.3217543859649123
 1.945038 0.3219298245614035
 1.947611 0.3219298245614035
 1.947611 0.3221052631578947
 1.952934 0.3221052631578947
 1.952934 0.3222807017543859
 1.953465 0.3222807017543859
 1.953465 0.3224561403508772
 1.954335 0.3224561403508772
 1.954335 0.3226315789473684
 1.955159 0.3226315789473684
 1.955159 0.3228070175438597
 1.956053 0.3228070175438597
 1.956053 0.3229824561403509
 1.960019 0.3229824561403509
 1.960019 0.3231578947368421
 1.961172 0.3231578947368421
 1.961172 0.3233333333333333
 1.964926 0.3233333333333333
 1.964926 0.3235087719298246
 1.965983 0.3235087719298246
 1.965983 0.3236842105263158
 1.968774 0.3236842105263158
 1.968774 0.323859649122807
 1.970118 0.323859649122807
 1.970118 0.3240350877192982
 1.97353 0.3240350877192982
 1.97353 0.3242105263157894
 1.973684 0.3242105263157894
 1.973684 0.3243859649122807
 1.974047 0.3243859649122807
 1.974047 0.3245614035087719
 1.977901 0.3245614035087719
 1.977901 0.3247368421052632
 1.980687 0.3247368421052632
 1.980687 0.3249122807017544
 1.995522 0.3249122807017544
 1.995522 0.3250877192982456
 1.99562 0.3250877192982456
 1.99562 0.3252631578947369
 1.99894 0.3252631578947369
 1.99894 0.3254385964912281
 2.005663 0.3254385964912281
 2.005663 0.3256140350877193
 2.012945 0.3256140350877193
 2.012945 0.3257894736842105
 2.014999 0.3257894736842105
 2.014999 0.3259649122807017
 2.018563 0.3259649122807017
 2.018563 0.326140350877193
 2.022593 0.326140350877193
 2.022593 0.3263157894736842
 2.023234 0.3263157894736842
 2.023234 0.3264912280701754
 2.0251 0.3264912280701754
 2.0251 0.3266666666666667
 2.026489 0.3266666666666667
 2.026489 0.3268421052631579
 2.03932 0.3268421052631579
 2.03932 0.3270175438596491
 2.040364 0.3270175438596491
 2.040364 0.3271929824561404
 2.04378 0.3271929824561404
 2.04378 0.3273684210526316
 2.044658 0.3273684210526316
 2.044658 0.3275438596491228
 2.048007 0.3275438596491228
 2.048007 0.327719298245614
 2.048013 0.327719298245614
 2.048013 0.3278947368421052
 2.049319 0.3278947368421052
 2.049319 0.3280701754385965
 2.050519 0.3280701754385965
 2.050519 0.3282456140350877
 2.058121 0.3282456140350877
 2.058121 0.3284210526315789
 2.059471 0.3284210526315789
 2.059471 0.3285964912280702
 2.05993 0.3285964912280702
 2.05993 0.3287719298245614
 2.067926 0.3287719298245614
 2.067926 0.3289473684210527
 2.070456 0.3289473684210527
 2.070456 0.3291228070175439
 2.07198 0.3291228070175439
 2.07198 0.3292982456140351
 2.073243 0.3292982456140351
 2.073243 0.3294736842105263
 2.077161 0.3294736842105263
 2.077161 0.3296491228070175
 2.09338 0.3296491228070175
 2.09338 0.3298245614035088
 2.093873 0.3298245614035088
 2.093873 0.33
 2.098975 0.33
 2.098975 0.3301754385964912
 2.099262 0.3301754385964912
 2.099262 0.3303508771929825
 2.099487 0.3303508771929825
 2.099487 0.3305263157894737
 2.101216 0.3305263157894737
 2.101216 0.3307017543859649
 2.106877 0.3307017543859649
 2.106877 0.3308771929824562
 2.107001 0.3308771929824562
 2.107001 0.3310526315789474
 2.109949 0.3310526315789474
 2.109949 0.3312280701754386
 2.110172 0.3312280701754386
 2.110172 0.3314035087719298
 2.110703 0.3314035087719298
 2.110703 0.331578947368421
 2.11279 0.331578947368421
 2.11279 0.3317543859649123
 2.112866 0.3317543859649123
 2.112866 0.3319298245614035
 2.124998 0.3319298245614035
 2.124998 0.3321052631578947
 2.125953 0.3321052631578947
 2.125953 0.332280701754386
 2.126894 0.332280701754386
 2.126894 0.3324561403508772
 2.128837 0.3324561403508772
 2.128837 0.3326315789473684
 2.129593 0.3326315789473684
 2.129593 0.3328070175438597
 2.135062 0.3328070175438597
 2.135062 0.3329824561403509
 2.136766 0.3329824561403509
 2.136766 0.3331578947368421
 2.13932 0.3331578947368421
 2.13932 0.3333333333333333
 2.140489 0.3333333333333333
 2.140489 0.3335087719298246
 2.140609 0.3335087719298246
 2.140609 0.3336842105263158
 2.141304 0.3336842105263158
 2.141304 0.333859649122807
 2.141411 0.333859649122807
 2.141411 0.3340350877192982
 2.143276 0.3340350877192982
 2.143276 0.3342105263157895
 2.143811 0.3342105263157895
 2.143811 0.3343859649122807
 2.145051 0.3343859649122807
 2.145051 0.3345614035087719
 2.147519 0.3345614035087719
 2.147519 0.3347368421052632
 2.149484 0.3347368421052632
 2.149484 0.3349122807017544
 2.154718 0.3349122807017544
 2.154718 0.3350877192982456
 2.157514 0.3350877192982456
 2.157514 0.3352631578947368
 2.160685 0.3352631578947368
 2.160685 0.3354385964912281
 2.16267 0.3354385964912281
 2.16267 0.3356140350877193
 2.163475 0.3356140350877193
 2.163475 0.3357894736842105
 2.164867 0.3357894736842105
 2.164867 0.3359649122807017
 2.172284 0.3359649122807017
 2.172284 0.336140350877193
 2.173089 0.336140350877193
 2.173089 0.3363157894736842
 2.188904 0.3363157894736842
 2.188904 0.3364912280701755
 2.192307 0.3364912280701755
 2.192307 0.3366666666666667
 2.192673 0.3366666666666667
 2.192673 0.3368421052631579
 2.194208 0.3368421052631579
 2.194208 0.3370175438596491
 2.196651 0.3370175438596491
 2.196651 0.3371929824561404
 2.197966 0.3371929824561404
 2.197966 0.3373684210526316
 2.19841 0.3373684210526316
 2.19841 0.3375438596491228
 2.200072 0.3375438596491228
 2.200072 0.337719298245614
 2.203726 0.337719298245614
 2.203726 0.3378947368421052
 2.20373 0.3378947368421052
 2.20373 0.3380701754385965
 2.207437 0.3380701754385965
 2.207437 0.3382456140350877
 2.207923 0.3382456140350877
 2.207923 0.338421052631579
 2.208834 0.338421052631579
 2.208834 0.3385964912280702
 2.209175 0.3385964912280702
 2.209175 0.3387719298245614
 2.214416 0.3387719298245614
 2.214416 0.3389473684210526
 2.214572 0.3389473684210526
 2.214572 0.3391228070175439
 2.219857 0.3391228070175439
 2.219857 0.3392982456140351
 2.22232 0.3392982456140351
 2.22232 0.3394736842105263
 2.224497 0.3394736842105263
 2.224497 0.3396491228070175
 2.226509 0.3396491228070175
 2.226509 0.3398245614035088
 2.227073 0.3398245614035088
 2.227073 0.34
 2.233335 0.34
 2.233335 0.3401754385964912
 2.23552 0.3401754385964912
 2.23552 0.3403508771929825
 2.237502 0.3403508771929825
 2.237502 0.3405263157894737
 2.242904 0.3405263157894737
 2.242904 0.3407017543859649
 2.244965 0.3407017543859649
 2.244965 0.3408771929824562
 2.246793 0.3408771929824562
 2.246793 0.3410526315789474
 2.248886 0.3410526315789474
 2.248886 0.3412280701754386
 2.250655 0.3412280701754386
 2.250655 0.3414035087719298
 2.251804 0.3414035087719298
 2.251804 0.341578947368421
 2.25465 0.341578947368421
 2.25465 0.3417543859649123
 2.254658 0.3417543859649123
 2.254658 0.3419298245614035
 2.255061 0.3419298245614035
 2.255061 0.3421052631578947
 2.272633 0.3421052631578947
 2.272633 0.342280701754386
 2.276612 0.342280701754386
 2.276612 0.3424561403508772
 2.279612 0.3424561403508772
 2.279612 0.3426315789473684
 2.280497 0.3426315789473684
 2.280497 0.3428070175438597
 2.28687 0.3428070175438597
 2.28687 0.3429824561403509
 2.288098 0.3429824561403509
 2.288098 0.3431578947368421
 2.290143 0.3431578947368421
 2.290143 0.3433333333333333
 2.291935 0.3433333333333333
 2.291935 0.3435087719298245
 2.298902 0.3435087719298245
 2.298902 0.3436842105263158
 2.304131 0.3436842105263158
 2.304131 0.343859649122807
 2.311716 0.343859649122807
 2.311716 0.3440350877192982
 2.312771 0.3440350877192982
 2.312771 0.3442105263157895
 2.31331 0.3442105263157895
 2.31331 0.3443859649122807
 2.314581 0.3443859649122807
 2.314581 0.344561403508772
 2.317956 0.344561403508772
 2.317956 0.3447368421052632
 2.320511 0.3447368421052632
 2.320511 0.3449122807017544
 2.325484 0.3449122807017544
 2.325484 0.3450877192982456
 2.326567 0.3450877192982456
 2.326567 0.3452631578947368
 2.328676 0.3452631578947368
 2.328676 0.345438596491228
 2.331027 0.345438596491228
 2.331027 0.3456140350877193
 2.332841 0.3456140350877193
 2.332841 0.3457894736842105
 2.336906 0.3457894736842105
 2.336906 0.3459649122807018
 2.339505 0.3459649122807018
 2.339505 0.346140350877193
 2.339887 0.346140350877193
 2.339887 0.3463157894736842
 2.34203 0.3463157894736842
 2.34203 0.3464912280701755
 2.342268 0.3464912280701755
 2.342268 0.3466666666666667
 2.343099 0.3466666666666667
 2.343099 0.3468421052631579
 2.343464 0.3468421052631579
 2.343464 0.3470175438596491
 2.344734 0.3470175438596491
 2.344734 0.3471929824561403
 2.347561 0.3471929824561403
 2.347561 0.3473684210526316
 2.349009 0.3473684210526316
 2.349009 0.3475438596491228
 2.349964 0.3475438596491228
 2.349964 0.347719298245614
 2.350353 0.347719298245614
 2.350353 0.3478947368421053
 2.352394 0.3478947368421053
 2.352394 0.3480701754385965
 2.355136 0.3480701754385965
 2.355136 0.3482456140350877
 2.356939 0.3482456140350877
 2.356939 0.348421052631579
 2.37431 0.348421052631579
 2.37431 0.3485964912280702
 2.374415 0.3485964912280702
 2.374415 0.3487719298245614
 2.374938 0.3487719298245614
 2.374938 0.3489473684210526
 2.377607 0.3489473684210526
 2.377607 0.3491228070175438
 2.379834 0.3491228070175438
 2.379834 0.3492982456140351
 2.38075 0.3492982456140351
 2.38075 0.3494736842105263
 2.380933 0.3494736842105263
 2.380933 0.3496491228070175
 2.383376 0.3496491228070175
 2.383376 0.3498245614035088
 2.386616 0.3498245614035088
 2.386616 0.35
 2.387388 0.35
 2.387388 0.3501754385964913
 2.391008 0.3501754385964913
 2.391008 0.3503508771929825
 2.391533 0.3503508771929825
 2.391533 0.3505263157894737
 2.392338 0.3505263157894737
 2.392338 0.3507017543859649
 2.393597 0.3507017543859649
 2.393597 0.3508771929824561
 2.394798 0.3508771929824561
 2.394798 0.3510526315789474
 2.395113 0.3510526315789474
 2.395113 0.3512280701754386
 2.396248 0.3512280701754386
 2.396248 0.3514035087719298
 2.39668 0.3514035087719298
 2.39668 0.351578947368421
 2.399954 0.351578947368421
 2.399954 0.3517543859649123
 2.399967 0.3517543859649123
 2.399967 0.3519298245614035
 2.40035 0.3519298245614035
 2.40035 0.3521052631578948
 2.411962 0.3521052631578948
 2.411962 0.352280701754386
 2.414841 0.352280701754386
 2.414841 0.3524561403508772
 2.415461 0.3524561403508772
 2.415461 0.3526315789473684
 2.425161 0.3526315789473684
 2.425161 0.3528070175438596
 2.428032 0.3528070175438596
 2.428032 0.3529824561403509
 2.429972 0.3529824561403509
 2.429972 0.3531578947368421
 2.43233 0.3531578947368421
 2.43233 0.3533333333333333
 2.436281 0.3533333333333333
 2.436281 0.3535087719298246
 2.438628 0.3535087719298246
 2.438628 0.3536842105263158
 2.440874 0.3536842105263158
 2.440874 0.353859649122807
 2.445313 0.353859649122807
 2.445313 0.3540350877192983
 2.447736 0.3540350877192983
 2.447736 0.3542105263157895
 2.451501 0.3542105263157895
 2.451501 0.3543859649122807
 2.455171 0.3543859649122807
 2.455171 0.3545614035087719
 2.457447 0.3545614035087719
 2.457447 0.3547368421052632
 2.462625 0.3547368421052632
 2.462625 0.3549122807017544
 2.465243 0.3549122807017544
 2.465243 0.3550877192982456
 2.465573 0.3550877192982456
 2.465573 0.3552631578947368
 2.465763 0.3552631578947368
 2.465763 0.3554385964912281
 2.470572 0.3554385964912281
 2.470572 0.3556140350877193
 2.471528 0.3556140350877193
 2.471528 0.3557894736842105
 2.475859 0.3557894736842105
 2.475859 0.3559649122807018
 2.476496 0.3559649122807018
 2.476496 0.356140350877193
 2.479032 0.356140350877193
 2.479032 0.3563157894736842
 2.479279 0.3563157894736842
 2.479279 0.3564912280701754
 2.482437 0.3564912280701754
 2.482437 0.3566666666666667
 2.48254 0.3566666666666667
 2.48254 0.3568421052631579
 2.485724 0.3568421052631579
 2.485724 0.3570175438596491
 2.499256 0.3570175438596491
 2.499256 0.3571929824561403
 2.49987 0.3571929824561403
 2.49987 0.3573684210526316
 2.501959 0.3573684210526316
 2.501959 0.3575438596491228
 2.50301 0.3575438596491228
 2.50301 0.357719298245614
 2.509538 0.357719298245614
 2.509538 0.3578947368421053
 2.510251 0.3578947368421053
 2.510251 0.3580701754385965
 2.511023 0.3580701754385965
 2.511023 0.3582456140350877
 2.52155 0.3582456140350877
 2.52155 0.358421052631579
 2.522034 0.358421052631579
 2.522034 0.3585964912280702
 2.522222 0.3585964912280702
 2.522222 0.3587719298245614
 2.524204 0.3587719298245614
 2.524204 0.3589473684210526
 2.53157 0.3589473684210526
 2.53157 0.3591228070175438
 2.533816 0.3591228070175438
 2.533816 0.3592982456140351
 2.534524 0.3592982456140351
 2.534524 0.3594736842105263
 2.537125 0.3594736842105263
 2.537125 0.3596491228070176
 2.542809 0.3596491228070176
 2.542809 0.3598245614035088
 2.543133 0.3598245614035088
 2.543133 0.36
 2.543232 0.36
 2.543232 0.3601754385964912
 2.553448 0.3601754385964912
 2.553448 0.3603508771929825
 2.553474 0.3603508771929825
 2.553474 0.3605263157894737
 2.554144 0.3605263157894737
 2.554144 0.3607017543859649
 2.559581 0.3607017543859649
 2.559581 0.3608771929824561
 2.561015 0.3608771929824561
 2.561015 0.3610526315789473
 2.562528 0.3610526315789473
 2.562528 0.3612280701754386
 2.563599 0.3612280701754386
 2.563599 0.3614035087719298
 2.564657 0.3614035087719298
 2.564657 0.3615789473684211
 2.565501 0.3615789473684211
 2.565501 0.3617543859649123
 2.569205 0.3617543859649123
 2.569205 0.3619298245614035
 2.569662 0.3619298245614035
 2.569662 0.3621052631578948
 2.57012 0.3621052631578948
 2.57012 0.362280701754386
 2.572525 0.362280701754386
 2.572525 0.3624561403508772
 2.573272 0.3624561403508772
 2.573272 0.3626315789473684
 2.581374 0.3626315789473684
 2.581374 0.3628070175438596
 2.586891 0.3628070175438596
 2.586891 0.3629824561403509
 2.58967 0.3629824561403509
 2.58967 0.3631578947368421
 2.59695 0.3631578947368421
 2.59695 0.3633333333333333
 2.598052 0.3633333333333333
 2.598052 0.3635087719298246
 2.600136 0.3635087719298246
 2.600136 0.3636842105263158
 2.600738 0.3636842105263158
 2.600738 0.363859649122807
 2.601876 0.363859649122807
 2.601876 0.3640350877192983
 2.601909 0.3640350877192983
 2.601909 0.3642105263157895
 2.602842 0.3642105263157895
 2.602842 0.3643859649122807
 2.604608 0.3643859649122807
 2.604608 0.3645614035087719
 2.607101 0.3645614035087719
 2.607101 0.3647368421052631
 2.610169 0.3647368421052631
 2.610169 0.3649122807017544
 2.613746 0.3649122807017544
 2.613746 0.3650877192982456
 2.619102 0.3650877192982456
 2.619102 0.3652631578947368
 2.622072 0.3652631578947368
 2.622072 0.3654385964912281
 2.623388 0.3654385964912281
 2.623388 0.3656140350877193
 2.630824 0.3656140350877193
 2.630824 0.3657894736842106
 2.634244 0.3657894736842106
 2.634244 0.3659649122807018
 2.634433 0.3659649122807018
 2.634433 0.366140350877193
 2.638266 0.366140350877193
 2.638266 0.3663157894736842
 2.64128 0.3663157894736842
 2.64128 0.3664912280701754
 2.646888 0.3664912280701754
 2.646888 0.3666666666666666
 2.649402 0.3666666666666666
 2.649402 0.3668421052631579
 2.651327 0.3668421052631579
 2.651327 0.3670175438596491
 2.652859 0.3670175438596491
 2.652859 0.3671929824561403
 2.653248 0.3671929824561403
 2.653248 0.3673684210526316
 2.654048 0.3673684210526316
 2.654048 0.3675438596491228
 2.65456 0.3675438596491228
 2.65456 0.3677192982456141
 2.657887 0.3677192982456141
 2.657887 0.3678947368421053
 2.658414 0.3678947368421053
 2.658414 0.3680701754385965
 2.659305 0.3680701754385965
 2.659305 0.3682456140350877
 2.666468 0.3682456140350877
 2.666468 0.3684210526315789
 2.670839 0.3684210526315789
 2.670839 0.3685964912280702
 2.673455 0.3685964912280702
 2.673455 0.3687719298245614
 2.67454 0.3687719298245614
 2.67454 0.3689473684210526
 2.678034 0.3689473684210526
 2.678034 0.3691228070175439
 2.681199 0.3691228070175439
 2.681199 0.3692982456140351
 2.687568 0.3692982456140351
 2.687568 0.3694736842105263
 2.693024 0.3694736842105263
 2.693024 0.3696491228070176
 2.700868 0.3696491228070176
 2.700868 0.3698245614035088
 2.704663 0.3698245614035088
 2.704663 0.37
 2.707687 0.37
 2.707687 0.3701754385964912
 2.710564 0.3701754385964912
 2.710564 0.3703508771929824
 2.710814 0.3703508771929824
 2.710814 0.3705263157894737
 2.713076 0.3705263157894737
 2.713076 0.3707017543859649
 2.715537 0.3707017543859649
 2.715537 0.3708771929824561
 2.71739 0.3708771929824561
 2.71739 0.3710526315789474
 2.71942 0.3710526315789474
 2.71942 0.3712280701754386
 2.721208 0.3712280701754386
 2.721208 0.3714035087719298
 2.723432 0.3714035087719298
 2.723432 0.3715789473684211
 2.72405 0.3715789473684211
 2.72405 0.3717543859649123
 2.725334 0.3717543859649123
 2.725334 0.3719298245614035
 2.737836 0.3719298245614035
 2.737836 0.3721052631578947
 2.738923 0.3721052631578947
 2.738923 0.372280701754386
 2.740446 0.372280701754386
 2.740446 0.3724561403508772
 2.74516 0.3724561403508772
 2.74516 0.3726315789473684
 2.747676 0.3726315789473684
 2.747676 0.3728070175438596
 2.76025 0.3728070175438596
 2.76025 0.3729824561403509
 2.761192 0.3729824561403509
 2.761192 0.3731578947368421
 2.76466 0.3731578947368421
 2.76466 0.3733333333333334
 2.765882 0.3733333333333334
 2.765882 0.3735087719298246
 2.767563 0.3735087719298246
 2.767563 0.3736842105263158
 2.779167 0.3736842105263158
 2.779167 0.373859649122807
 2.783262 0.373859649122807
 2.783262 0.3740350877192982
 2.784801 0.3740350877192982
 2.784801 0.3742105263157895
 2.784818 0.3742105263157895
 2.784818 0.3743859649122807
 2.793667 0.3743859649122807
 2.793667 0.3745614035087719
 2.794316 0.3745614035087719
 2.794316 0.3747368421052631
 2.801121 0.3747368421052631
 2.801121 0.3749122807017544
 2.801474 0.3749122807017544
 2.801474 0.3750877192982456
 2.80394 0.3750877192982456
 2.80394 0.3752631578947369
 2.805371 0.3752631578947369
 2.805371 0.3754385964912281
 2.805379 0.3754385964912281
 2.805379 0.3756140350877193
 2.811333 0.3756140350877193
 2.811333 0.3757894736842105
 2.813647 0.3757894736842105
 2.813647 0.3759649122807018
 2.815493 0.3759649122807018
 2.815493 0.376140350877193
 2.816034 0.376140350877193
 2.816034 0.3763157894736842
 2.818068 0.3763157894736842
 2.818068 0.3764912280701754
 2.821585 0.3764912280701754
 2.821585 0.3766666666666666
 2.826502 0.3766666666666666
 2.826502 0.3768421052631579
 2.829581 0.3768421052631579
 2.829581 0.3770175438596491
 2.838846 0.3770175438596491
 2.838846 0.3771929824561404
 2.840794 0.3771929824561404
 2.840794 0.3773684210526316
 2.846284 0.3773684210526316
 2.846284 0.3775438596491228
 2.847775 0.3775438596491228
 2.847775 0.377719298245614
 2.849622 0.377719298245614
 2.849622 0.3778947368421053
 2.85071 0.3778947368421053
 2.85071 0.3780701754385965
 2.851026 0.3780701754385965
 2.851026 0.3782456140350877
 2.854667 0.3782456140350877
 2.854667 0.3784210526315789
 2.857339 0.3784210526315789
 2.857339 0.3785964912280702
 2.858081 0.3785964912280702
 2.858081 0.3787719298245614
 2.859 0.3787719298245614
 2.859 0.3789473684210526
 2.861672 0.3789473684210526
 2.861672 0.3791228070175439
 2.865873 0.3791228070175439
 2.865873 0.3792982456140351
 2.866515 0.3792982456140351
 2.866515 0.3794736842105263
 2.868033 0.3794736842105263
 2.868033 0.3796491228070176
 2.868382 0.3796491228070176
 2.868382 0.3798245614035088
 2.876491 0.3798245614035088
 2.876491 0.38
 2.877368 0.38
 2.877368 0.3801754385964912
 2.879025 0.3801754385964912
 2.879025 0.3803508771929824
 2.87948 0.3803508771929824
 2.87948 0.3805263157894737
 2.88041 0.3805263157894737
 2.88041 0.3807017543859649
 2.892399 0.3807017543859649
 2.892399 0.3808771929824561
 2.897969 0.3808771929824561
 2.897969 0.3810526315789474
 2.898244 0.3810526315789474
 2.898244 0.3812280701754386
 2.900005 0.3812280701754386
 2.900005 0.3814035087719298
 2.904919 0.3814035087719298
 2.904919 0.3815789473684211
 2.906856 0.3815789473684211
 2.906856 0.3817543859649123
 2.907696 0.3817543859649123
 2.907696 0.3819298245614035
 2.907854 0.3819298245614035
 2.907854 0.3821052631578947
 2.908185 0.3821052631578947
 2.908185 0.3822807017543859
 2.918657 0.3822807017543859
 2.918657 0.3824561403508772
 2.925138 0.3824561403508772
 2.925138 0.3826315789473684
 2.927496 0.3826315789473684
 2.927496 0.3828070175438597
 2.927752 0.3828070175438597
 2.927752 0.3829824561403509
 2.930187 0.3829824561403509
 2.930187 0.3831578947368421
 2.930948 0.3831578947368421
 2.930948 0.3833333333333334
 2.935688 0.3833333333333334
 2.935688 0.3835087719298246
 2.943509 0.3835087719298246
 2.943509 0.3836842105263158
 2.944142 0.3836842105263158
 2.944142 0.383859649122807
 2.945283 0.383859649122807
 2.945283 0.3840350877192982
 2.948427 0.3840350877192982
 2.948427 0.3842105263157894
 2.954301 0.3842105263157894
 2.954301 0.3843859649122807
 2.955008 0.3843859649122807
 2.955008 0.3845614035087719
 2.955564 0.3845614035087719
 2.955564 0.3847368421052632
 2.96654 0.3847368421052632
 2.96654 0.3849122807017544
 2.973194 0.3849122807017544
 2.973194 0.3850877192982456
 2.973727 0.3850877192982456
 2.973727 0.3852631578947369
 2.974497 0.3852631578947369
 2.974497 0.3854385964912281
 2.977406 0.3854385964912281
 2.977406 0.3856140350877193
 2.979666 0.3856140350877193
 2.979666 0.3857894736842105
 2.98231 0.3857894736842105
 2.98231 0.3859649122807017
 2.983125 0.3859649122807017
 2.983125 0.386140350877193
 2.986263 0.386140350877193
 2.986263 0.3863157894736842
 2.991555 0.3863157894736842
 2.991555 0.3864912280701754
 2.995286 0.3864912280701754
 2.995286 0.3866666666666667
 2.995617 0.3866666666666667
 2.995617 0.3868421052631579
 2.996001 0.3868421052631579
 2.996001 0.3870175438596491
 2.996126 0.3870175438596491
 2.996126 0.3871929824561404
 2.997961 0.3871929824561404
 2.997961 0.3873684210526316
 2.999122 0.3873684210526316
 2.999122 0.3875438596491228
 3.001028 0.3875438596491228
 3.001028 0.387719298245614
 3.001192 0.387719298245614
 3.001192 0.3878947368421052
 3.002525 0.3878947368421052
 3.002525 0.3880701754385965
 3.007534 0.3880701754385965
 3.007534 0.3882456140350877
 3.010353 0.3882456140350877
 3.010353 0.3884210526315789
 3.013694 0.3884210526315789
 3.013694 0.3885964912280702
 3.014288 0.3885964912280702
 3.014288 0.3887719298245614
 3.014953 0.3887719298245614
 3.014953 0.3889473684210527
 3.016086 0.3889473684210527
 3.016086 0.3891228070175439
 3.017752 0.3891228070175439
 3.017752 0.3892982456140351
 3.029971 0.3892982456140351
 3.029971 0.3894736842105263
 3.032521 0.3894736842105263
 3.032521 0.3896491228070175
 3.035747 0.3896491228070175
 3.035747 0.3898245614035088
 3.036017 0.3898245614035088
 3.036017 0.39
 3.037907 0.39
 3.037907 0.3901754385964912
 3.038491 0.3901754385964912
 3.038491 0.3903508771929824
 3.038653 0.3903508771929824
 3.038653 0.3905263157894737
 3.041617 0.3905263157894737
 3.041617 0.3907017543859649
 3.042382 0.3907017543859649
 3.042382 0.3908771929824562
 3.043815 0.3908771929824562
 3.043815 0.3910526315789474
 3.043826 0.3910526315789474
 3.043826 0.3912280701754386
 3.053203 0.3912280701754386
 3.053203 0.3914035087719298
 3.054166 0.3914035087719298
 3.054166 0.391578947368421
 3.056538 0.391578947368421
 3.056538 0.3917543859649123
 3.058004 0.3917543859649123
 3.058004 0.3919298245614035
 3.058683 0.3919298245614035
 3.058683 0.3921052631578947
 3.058761 0.3921052631578947
 3.058761 0.392280701754386
 3.065202 0.392280701754386
 3.065202 0.3924561403508772
 3.070069 0.3924561403508772
 3.070069 0.3926315789473684
 3.078555 0.3926315789473684
 3.078555 0.3928070175438597
 3.079477 0.3928070175438597
 3.079477 0.3929824561403509
 3.083261 0.3929824561403509
 3.083261 0.3931578947368421
 3.087199 0.3931578947368421
 3.087199 0.3933333333333333
 3.092832 0.3933333333333333
 3.092832 0.3935087719298246
 3.095478 0.3935087719298246
 3.095478 0.3936842105263158
 3.096435 0.3936842105263158
 3.096435 0.393859649122807
 3.097156 0.393859649122807
 3.097156 0.3940350877192982
 3.098671 0.3940350877192982
 3.098671 0.3942105263157895
 3.115368 0.3942105263157895
 3.115368 0.3943859649122807
 3.116268 0.3943859649122807
 3.116268 0.3945614035087719
 3.124987 0.3945614035087719
 3.124987 0.3947368421052632
 3.12524 0.3947368421052632
 3.12524 0.3949122807017544
 3.128228 0.3949122807017544
 3.128228 0.3950877192982456
 3.130861 0.3950877192982456
 3.130861 0.3952631578947368
 3.132043 0.3952631578947368
 3.132043 0.3954385964912281
 3.138358 0.3954385964912281
 3.138358 0.3956140350877193
 3.138462 0.3956140350877193
 3.138462 0.3957894736842105
 3.139308 0.3957894736842105
 3.139308 0.3959649122807017
 3.147758 0.3959649122807017
 3.147758 0.396140350877193
 3.152924 0.396140350877193
 3.152924 0.3963157894736842
 3.153669 0.3963157894736842
 3.153669 0.3964912280701754
 3.156343 0.3964912280701754
 3.156343 0.3966666666666667
 3.16073 0.3966666666666667
 3.16073 0.3968421052631579
 3.163038 0.3968421052631579
 3.163038 0.3970175438596491
 3.166766 0.3970175438596491
 3.166766 0.3971929824561404
 3.167987 0.3971929824561404
 3.167987 0.3973684210526316
 3.167998 0.3973684210526316
 3.167998 0.3975438596491228
 3.170952 0.3975438596491228
 3.170952 0.397719298245614
 3.176257 0.397719298245614
 3.176257 0.3978947368421052
 3.176616 0.3978947368421052
 3.176616 0.3980701754385965
 3.179009 0.3980701754385965
 3.179009 0.3982456140350877
 3.180669 0.3982456140350877
 3.180669 0.398421052631579
 3.187982 0.398421052631579
 3.187982 0.3985964912280702
 3.191661 0.3985964912280702
 3.191661 0.3987719298245614
 3.1927 0.3987719298245614
 3.1927 0.3989473684210526
 3.200266 0.3989473684210526
 3.200266 0.3991228070175439
 3.202417 0.3991228070175439
 3.202417 0.3992982456140351
 3.205012 0.3992982456140351
 3.205012 0.3994736842105263
 3.214275 0.3994736842105263
 3.214275 0.3996491228070175
 3.214497 0.3996491228070175
 3.214497 0.3998245614035087
 3.214756 0.3998245614035087
 3.214756 0.4
 3.215365 0.4
 3.215365 0.4001754385964912
 3.216945 0.4001754385964912
 3.216945 0.4003508771929825
 3.21918 0.4003508771929825
 3.21918 0.4005263157894737
 3.221111 0.4005263157894737
 3.221111 0.4007017543859649
 3.22915 0.4007017543859649
 3.22915 0.4008771929824562
 3.229301 0.4008771929824562
 3.229301 0.4010526315789474
 3.230731 0.4010526315789474
 3.230731 0.4012280701754386
 3.233152 0.4012280701754386
 3.233152 0.4014035087719298
 3.233237 0.4014035087719298
 3.233237 0.401578947368421
 3.2358 0.401578947368421
 3.2358 0.4017543859649123
 3.235903 0.4017543859649123
 3.235903 0.4019298245614035
 3.239156 0.4019298245614035
 3.239156 0.4021052631578947
 3.239189 0.4021052631578947
 3.239189 0.402280701754386
 3.24618 0.402280701754386
 3.24618 0.4024561403508772
 3.250617 0.4024561403508772
 3.250617 0.4026315789473684
 3.253434 0.4026315789473684
 3.253434 0.4028070175438597
 3.253483 0.4028070175438597
 3.253483 0.4029824561403509
 3.255306 0.4029824561403509
 3.255306 0.4031578947368421
 3.261432 0.4031578947368421
 3.261432 0.4033333333333333
 3.26241 0.4033333333333333
 3.26241 0.4035087719298245
 3.26518 0.4035087719298245
 3.26518 0.4036842105263158
 3.268482 0.4036842105263158
 3.268482 0.403859649122807
 3.271134 0.403859649122807
 3.271134 0.4040350877192982
 3.271354 0.4040350877192982
 3.271354 0.4042105263157895
 3.275375 0.4042105263157895
 3.275375 0.4043859649122807
 3.275532 0.4043859649122807
 3.275532 0.404561403508772
 3.275907 0.404561403508772
 3.275907 0.4047368421052632
 3.276939 0.4047368421052632
 3.276939 0.4049122807017544
 3.282978 0.4049122807017544
 3.282978 0.4050877192982456
 3.287535 0.4050877192982456
 3.287535 0.4052631578947368
 3.288636 0.4052631578947368
 3.288636 0.405438596491228
 3.295382 0.405438596491228
 3.295382 0.4056140350877193
 3.299823 0.4056140350877193
 3.299823 0.4057894736842105
 3.301115 0.4057894736842105
 3.301115 0.4059649122807018
 3.301451 0.4059649122807018
 3.301451 0.406140350877193
 3.305202 0.406140350877193
 3.305202 0.4063157894736842
 3.307102 0.4063157894736842
 3.307102 0.4064912280701755
 3.314901 0.4064912280701755
 3.314901 0.4066666666666667
 3.318326 0.4066666666666667
 3.318326 0.4068421052631579
 3.318387 0.4068421052631579
 3.318387 0.4070175438596491
 3.319115 0.4070175438596491
 3.319115 0.4071929824561403
 3.321795 0.4071929824561403
 3.321795 0.4073684210526316
 3.323706 0.4073684210526316
 3.323706 0.4075438596491228
 3.324244 0.4075438596491228
 3.324244 0.407719298245614
 3.328401 0.407719298245614
 3.328401 0.4078947368421053
 3.332744 0.4078947368421053
 3.332744 0.4080701754385965
 3.334906 0.4080701754385965
 3.334906 0.4082456140350877
 3.335127 0.4082456140350877
 3.335127 0.408421052631579
 3.337043 0.408421052631579
 3.337043 0.4085964912280702
 3.337255 0.4085964912280702
 3.337255 0.4087719298245614
 3.344068 0.4087719298245614
 3.344068 0.4089473684210526
 3.344754 0.4089473684210526
 3.344754 0.4091228070175438
 3.361176 0.4091228070175438
 3.361176 0.4092982456140351
 3.366328 0.4092982456140351
 3.366328 0.4094736842105263
 3.367735 0.4094736842105263
 3.367735 0.4096491228070175
 3.373489 0.4096491228070175
 3.373489 0.4098245614035088
 3.381972 0.4098245614035088
 3.381972 0.41
 3.384508 0.41
 3.384508 0.4101754385964912
 3.393045 0.4101754385964912
 3.393045 0.4103508771929825
 3.397198 0.4103508771929825
 3.397198 0.4105263157894737
 3.398447 0.4105263157894737
 3.398447 0.4107017543859649
 3.400242 0.4107017543859649
 3.400242 0.4108771929824561
 3.408239 0.4108771929824561
 3.408239 0.4110526315789474
 3.409019 0.4110526315789474
 3.409019 0.4112280701754386
 3.413597 0.4112280701754386
 3.413597 0.4114035087719298
 3.414226 0.4114035087719298
 3.414226 0.411578947368421
 3.415417 0.411578947368421
 3.415417 0.4117543859649123
 3.416544 0.4117543859649123
 3.416544 0.4119298245614035
 3.417653 0.4119298245614035
 3.417653 0.4121052631578948
 3.420802 0.4121052631578948
 3.420802 0.412280701754386
 3.421116 0.412280701754386
 3.421116 0.4124561403508772
 3.421399 0.4124561403508772
 3.421399 0.4126315789473684
 3.421823 0.4126315789473684
 3.421823 0.4128070175438596
 3.423077 0.4128070175438596
 3.423077 0.4129824561403509
 3.42316 0.4129824561403509
 3.42316 0.4131578947368421
 3.425304 0.4131578947368421
 3.425304 0.4133333333333333
 3.427977 0.4133333333333333
 3.427977 0.4135087719298245
 3.429093 0.4135087719298245
 3.429093 0.4136842105263158
 3.429782 0.4136842105263158
 3.429782 0.413859649122807
 3.432541 0.413859649122807
 3.432541 0.4140350877192983
 3.434449 0.4140350877192983
 3.434449 0.4142105263157895
 3.434499 0.4142105263157895
 3.434499 0.4143859649122807
 3.43554 0.4143859649122807
 3.43554 0.4145614035087719
 3.436777 0.4145614035087719
 3.436777 0.4147368421052632
 3.439314 0.4147368421052632
 3.439314 0.4149122807017544
 3.439643 0.4149122807017544
 3.439643 0.4150877192982456
 3.44756 0.4150877192982456
 3.44756 0.4152631578947368
 3.449417 0.4152631578947368
 3.449417 0.4154385964912281
 3.451742 0.4154385964912281
 3.451742 0.4156140350877193
 3.45304 0.4156140350877193
 3.45304 0.4157894736842105
 3.454404 0.4157894736842105
 3.454404 0.4159649122807018
 3.454802 0.4159649122807018
 3.454802 0.416140350877193
 3.456233 0.416140350877193
 3.456233 0.4163157894736842
 3.466557 0.4163157894736842
 3.466557 0.4164912280701754
 3.467914 0.4164912280701754
 3.467914 0.4166666666666667
 3.470744 0.4166666666666667
 3.470744 0.4168421052631579
 3.472127 0.4168421052631579
 3.472127 0.4170175438596491
 3.480405 0.4170175438596491
 3.480405 0.4171929824561403
 3.483806 0.4171929824561403
 3.483806 0.4173684210526316
 3.48428 0.4173684210526316
 3.48428 0.4175438596491228
 3.484609 0.4175438596491228
 3.484609 0.417719298245614
 3.493519 0.417719298245614
 3.493519 0.4178947368421053
 3.494251 0.4178947368421053
 3.494251 0.4180701754385965
 3.500448 0.4180701754385965
 3.500448 0.4182456140350877
 3.506195 0.4182456140350877
 3.506195 0.418421052631579
 3.507165 0.418421052631579
 3.507165 0.4185964912280702
 3.508798 0.4185964912280702
 3.508798 0.4187719298245614
 3.510124 0.4187719298245614
 3.510124 0.4189473684210526
 3.510359 0.4189473684210526
 3.510359 0.4191228070175438
 3.51248 0.4191228070175438
 3.51248 0.4192982456140351
 3.513432 0.4192982456140351
 3.513432 0.4194736842105263
 3.518733 0.4194736842105263
 3.518733 0.4196491228070175
 3.523237 0.4196491228070175
 3.523237 0.4198245614035088
 3.524819 0.4198245614035088
 3.524819 0.42
 3.526385 0.42
 3.526385 0.4201754385964912
 3.526724 0.4201754385964912
 3.526724 0.4203508771929825
 3.529479 0.4203508771929825
 3.529479 0.4205263157894737
 3.530874 0.4205263157894737
 3.530874 0.4207017543859649
 3.535452 0.4207017543859649
 3.535452 0.4208771929824561
 3.538492 0.4208771929824561
 3.538492 0.4210526315789473
 3.539325 0.4210526315789473
 3.539325 0.4212280701754386
 3.544528 0.4212280701754386
 3.544528 0.4214035087719298
 3.550477 0.4214035087719298
 3.550477 0.4215789473684211
 3.552408 0.4215789473684211
 3.552408 0.4217543859649123
 3.553087 0.4217543859649123
 3.553087 0.4219298245614035
 3.554142 0.4219298245614035
 3.554142 0.4221052631578948
 3.554307 0.4221052631578948
 3.554307 0.422280701754386
 3.557039 0.422280701754386
 3.557039 0.4224561403508772
 3.562869 0.4224561403508772
 3.562869 0.4226315789473684
 3.566584 0.4226315789473684
 3.566584 0.4228070175438596
 3.572832 0.4228070175438596
 3.572832 0.4229824561403509
 3.576777 0.4229824561403509
 3.576777 0.4231578947368421
 3.581513 0.4231578947368421
 3.581513 0.4233333333333333
 3.584111 0.4233333333333333
 3.584111 0.4235087719298246
 3.58864 0.4235087719298246
 3.58864 0.4236842105263158
 3.596433 0.4236842105263158
 3.596433 0.423859649122807
 3.597961 0.423859649122807
 3.597961 0.4240350877192983
 3.601857 0.4240350877192983
 3.601857 0.4242105263157895
 3.602763 0.4242105263157895
 3.602763 0.4243859649122807
 3.60667 0.4243859649122807
 3.60667 0.4245614035087719
 3.613848 0.4245614035087719
 3.613848 0.4247368421052631
 3.618166 0.4247368421052631
 3.618166 0.4249122807017544
 3.620129 0.4249122807017544
 3.620129 0.4250877192982456
 3.623122 0.4250877192982456
 3.623122 0.4252631578947368
 3.623734 0.4252631578947368
 3.623734 0.4254385964912281
 3.628874 0.4254385964912281
 3.628874 0.4256140350877193
 3.629757 0.4256140350877193
 3.629757 0.4257894736842106
 3.632923 0.4257894736842106
 3.632923 0.4259649122807018
 3.633429 0.4259649122807018
 3.633429 0.426140350877193
 3.634345 0.426140350877193
 3.634345 0.4263157894736842
 3.641552 0.4263157894736842
 3.641552 0.4264912280701754
 3.646228 0.4264912280701754
 3.646228 0.4266666666666667
 3.652754 0.4266666666666667
 3.652754 0.4268421052631579
 3.663671 0.4268421052631579
 3.663671 0.4270175438596491
 3.663687 0.4270175438596491
 3.663687 0.4271929824561403
 3.672843 0.4271929824561403
 3.672843 0.4273684210526316
 3.673118 0.4273684210526316
 3.673118 0.4275438596491228
 3.673926 0.4275438596491228
 3.673926 0.4277192982456141
 3.679643 0.4277192982456141
 3.679643 0.4278947368421053
 3.687962 0.4278947368421053
 3.687962 0.4280701754385965
 3.688069 0.4280701754385965
 3.688069 0.4282456140350877
 3.688557 0.4282456140350877
 3.688557 0.4284210526315789
 3.689066 0.4284210526315789
 3.689066 0.4285964912280702
 3.69087 0.4285964912280702
 3.69087 0.4287719298245614
 3.691288 0.4287719298245614
 3.691288 0.4289473684210526
 3.694901 0.4289473684210526
 3.694901 0.4291228070175439
 3.700291 0.4291228070175439
 3.700291 0.4292982456140351
 3.701192 0.4292982456140351
 3.701192 0.4294736842105263
 3.710282 0.4294736842105263
 3.710282 0.4296491228070176
 3.71948 0.4296491228070176
 3.71948 0.4298245614035088
 3.720608 0.4298245614035088
 3.720608 0.43
 3.723223 0.43
 3.723223 0.4301754385964912
 3.723977 0.4301754385964912
 3.723977 0.4303508771929825
 3.72586 0.4303508771929825
 3.72586 0.4305263157894737
 3.73369 0.4305263157894737
 3.73369 0.4307017543859649
 3.736464 0.4307017543859649
 3.736464 0.4308771929824561
 3.739149 0.4308771929824561
 3.739149 0.4310526315789474
 3.745776 0.4310526315789474
 3.745776 0.4312280701754386
 3.746154 0.4312280701754386
 3.746154 0.4314035087719298
 3.747407 0.4314035087719298
 3.747407 0.4315789473684211
 3.750311 0.4315789473684211
 3.750311 0.4317543859649123
 3.751684 0.4317543859649123
 3.751684 0.4319298245614035
 3.756153 0.4319298245614035
 3.756153 0.4321052631578947
 3.758957 0.4321052631578947
 3.758957 0.432280701754386
 3.760489 0.432280701754386
 3.760489 0.4324561403508772
 3.769125 0.4324561403508772
 3.769125 0.4326315789473684
 3.775471 0.4326315789473684
 3.775471 0.4328070175438596
 3.778917 0.4328070175438596
 3.778917 0.4329824561403509
 3.781075 0.4329824561403509
 3.781075 0.4331578947368421
 3.782667 0.4331578947368421
 3.782667 0.4333333333333333
 3.784318 0.4333333333333333
 3.784318 0.4335087719298246
 3.784718 0.4335087719298246
 3.784718 0.4336842105263158
 3.78732 0.4336842105263158
 3.78732 0.433859649122807
 3.787822 0.433859649122807
 3.787822 0.4340350877192982
 3.793326 0.4340350877192982
 3.793326 0.4342105263157895
 3.797546 0.4342105263157895
 3.797546 0.4343859649122807
 3.811119 0.4343859649122807
 3.811119 0.4345614035087719
 3.812306 0.4345614035087719
 3.812306 0.4347368421052631
 3.812855 0.4347368421052631
 3.812855 0.4349122807017544
 3.81943 0.4349122807017544
 3.81943 0.4350877192982456
 3.819964 0.4350877192982456
 3.819964 0.4352631578947369
 3.82052 0.4352631578947369
 3.82052 0.4354385964912281
 3.821392 0.4354385964912281
 3.821392 0.4356140350877193
 3.827159 0.4356140350877193
 3.827159 0.4357894736842105
 3.829232 0.4357894736842105
 3.829232 0.4359649122807018
 3.834377 0.4359649122807018
 3.834377 0.436140350877193
 3.834434 0.436140350877193
 3.834434 0.4363157894736842
 3.842844 0.4363157894736842
 3.842844 0.4364912280701754
 3.843519 0.4364912280701754
 3.843519 0.4366666666666666
 3.843726 0.4366666666666666
 3.843726 0.4368421052631579
 3.844778 0.4368421052631579
 3.844778 0.4370175438596491
 3.845939 0.4370175438596491
 3.845939 0.4371929824561404
 3.849339 0.4371929824561404
 3.849339 0.4373684210526316
 3.854966 0.4373684210526316
 3.854966 0.4375438596491228
 3.861217 0.4375438596491228
 3.861217 0.437719298245614
 3.868552 0.437719298245614
 3.868552 0.4378947368421053
 3.872083 0.4378947368421053
 3.872083 0.4380701754385965
 3.87315 0.4380701754385965
 3.87315 0.4382456140350877
 3.877507 0.4382456140350877
 3.877507 0.4384210526315789
 3.879933 0.4384210526315789
 3.879933 0.4385964912280702
 3.880012 0.4385964912280702
 3.880012 0.4387719298245614
 3.883243 0.4387719298245614
 3.883243 0.4389473684210526
 3.883319 0.4389473684210526
 3.883319 0.4391228070175439
 3.892039 0.4391228070175439
 3.892039 0.4392982456140351
 3.898207 0.4392982456140351
 3.898207 0.4394736842105263
 3.899123 0.4394736842105263
 3.899123 0.4396491228070176
 3.900406 0.4396491228070176
 3.900406 0.4398245614035088
 3.907314 0.4398245614035088
 3.907314 0.44
 3.90867 0.44
 3.90867 0.4401754385964912
 3.909404 0.4401754385964912
 3.909404 0.4403508771929824
 3.910456 0.4403508771929824
 3.910456 0.4405263157894737
 3.915492 0.4405263157894737
 3.915492 0.4407017543859649
 3.917013 0.4407017543859649
 3.917013 0.4408771929824561
 3.918715 0.4408771929824561
 3.918715 0.4410526315789474
 3.919217 0.4410526315789474
 3.919217 0.4412280701754386
 3.9243 0.4412280701754386
 3.9243 0.4414035087719298
 3.924664 0.4414035087719298
 3.924664 0.4415789473684211
 3.926766 0.4415789473684211
 3.926766 0.4417543859649123
 3.928391 0.4417543859649123
 3.928391 0.4419298245614035
 3.93542 0.4419298245614035
 3.93542 0.4421052631578947
 3.942714 0.4421052631578947
 3.942714 0.4422807017543859
 3.9437 0.4422807017543859
 3.9437 0.4424561403508772
 3.948192 0.4424561403508772
 3.948192 0.4426315789473684
 3.948671 0.4426315789473684
 3.948671 0.4428070175438596
 3.949172 0.4428070175438596
 3.949172 0.4429824561403509
 3.950355 0.4429824561403509
 3.950355 0.4431578947368421
 3.953338 0.4431578947368421
 3.953338 0.4433333333333334
 3.956251 0.4433333333333334
 3.956251 0.4435087719298246
 3.956766 0.4435087719298246
 3.956766 0.4436842105263158
 3.965662 0.4436842105263158
 3.965662 0.443859649122807
 3.971526 0.443859649122807
 3.971526 0.4440350877192982
 3.975605 0.4440350877192982
 3.975605 0.4442105263157895
 3.976182 0.4442105263157895
 3.976182 0.4443859649122807
 3.980796 0.4443859649122807
 3.980796 0.4445614035087719
 3.984938 0.4445614035087719
 3.984938 0.4447368421052632
 3.987448 0.4447368421052632
 3.987448 0.4449122807017544
 3.998252 0.4449122807017544
 3.998252 0.4450877192982456
 4.002053 0.4450877192982456
 4.002053 0.4452631578947369
 4.002375 0.4452631578947369
 4.002375 0.4454385964912281
 4.005827 0.4454385964912281
 4.005827 0.4456140350877193
 4.020795 0.4456140350877193
 4.020795 0.4457894736842105
 4.020938 0.4457894736842105
 4.020938 0.4459649122807017
 4.03035 0.4459649122807017
 4.03035 0.446140350877193
 4.036785 0.446140350877193
 4.036785 0.4463157894736842
 4.038536 0.4463157894736842
 4.038536 0.4464912280701754
 4.050886 0.4464912280701754
 4.050886 0.4466666666666667
 4.053515 0.4466666666666667
 4.053515 0.4468421052631579
 4.055508 0.4468421052631579
 4.055508 0.4470175438596491
 4.055664 0.4470175438596491
 4.055664 0.4471929824561404
 4.058024 0.4471929824561404
 4.058024 0.4473684210526316
 4.05892 0.4473684210526316
 4.05892 0.4475438596491228
 4.061731 0.4475438596491228
 4.061731 0.447719298245614
 4.061784 0.447719298245614
 4.061784 0.4478947368421053
 4.061862 0.4478947368421053
 4.061862 0.4480701754385965
 4.066438 0.4480701754385965
 4.066438 0.4482456140350877
 4.069143 0.4482456140350877
 4.069143 0.4484210526315789
 4.079819 0.4484210526315789
 4.079819 0.4485964912280702
 4.081928 0.4485964912280702
 4.081928 0.4487719298245614
 4.085096 0.4487719298245614
 4.085096 0.4489473684210527
 4.085161 0.4489473684210527
 4.085161 0.4491228070175439
 4.086511 0.4491228070175439
 4.086511 0.4492982456140351
 4.088386 0.4492982456140351
 4.088386 0.4494736842105263
 4.088447 0.4494736842105263
 4.088447 0.4496491228070175
 4.089056 0.4496491228070175
 4.089056 0.4498245614035088
 4.090278 0.4498245614035088
 4.090278 0.45
 4.091685 0.45
 4.091685 0.4501754385964912
 4.097684 0.4501754385964912
 4.097684 0.4503508771929824
 4.102611 0.4503508771929824
 4.102611 0.4505263157894737
 4.10294 0.4505263157894737
 4.10294 0.4507017543859649
 4.111297 0.4507017543859649
 4.111297 0.4508771929824562
 4.112014 0.4508771929824562
 4.112014 0.4510526315789474
 4.115686 0.4510526315789474
 4.115686 0.4512280701754386
 4.119118 0.4512280701754386
 4.119118 0.4514035087719298
 4.120256 0.4514035087719298
 4.120256 0.4515789473684211
 4.126746 0.4515789473684211
 4.126746 0.4517543859649123
 4.128915 0.4517543859649123
 4.128915 0.4519298245614035
 4.129227 0.4519298245614035
 4.129227 0.4521052631578947
 4.134119 0.4521052631578947
 4.134119 0.4522807017543859
 4.134595 0.4522807017543859
 4.134595 0.4524561403508772
 4.136128 0.4524561403508772
 4.136128 0.4526315789473684
 4.136243 0.4526315789473684
 4.136243 0.4528070175438597
 4.138316 0.4528070175438597
 4.138316 0.4529824561403509
 4.139318 0.4529824561403509
 4.139318 0.4531578947368421
 4.13971 0.4531578947368421
 4.13971 0.4533333333333333
 4.14425 0.4533333333333333
 4.14425 0.4535087719298246
 4.14515 0.4535087719298246
 4.14515 0.4536842105263158
 4.147825 0.4536842105263158
 4.147825 0.453859649122807
 4.148416 0.453859649122807
 4.148416 0.4540350877192982
 4.151065 0.4540350877192982
 4.151065 0.4542105263157895
 4.153499 0.4542105263157895
 4.153499 0.4543859649122807
 4.156771 0.4543859649122807
 4.156771 0.4545614035087719
 4.158443 0.4545614035087719
 4.158443 0.4547368421052632
 4.160799 0.4547368421052632
 4.160799 0.4549122807017544
 4.161782 0.4549122807017544
 4.161782 0.4550877192982456
 4.162101 0.4550877192982456
 4.162101 0.4552631578947369
 4.162242 0.4552631578947369
 4.162242 0.4554385964912281
 4.16286 0.4554385964912281
 4.16286 0.4556140350877193
 4.163079 0.4556140350877193
 4.163079 0.4557894736842105
 4.164217 0.4557894736842105
 4.164217 0.4559649122807017
 4.168376 0.4559649122807017
 4.168376 0.456140350877193
 4.170525 0.456140350877193
 4.170525 0.4563157894736842
 4.171206 0.4563157894736842
 4.171206 0.4564912280701754
 4.175782 0.4564912280701754
 4.175782 0.4566666666666667
 4.179871 0.4566666666666667
 4.179871 0.4568421052631579
 4.182227 0.4568421052631579
 4.182227 0.4570175438596491
 4.18243 0.4570175438596491
 4.18243 0.4571929824561404
 4.182795 0.4571929824561404
 4.182795 0.4573684210526316
 4.184603 0.4573684210526316
 4.184603 0.4575438596491228
 4.188127 0.4575438596491228
 4.188127 0.457719298245614
 4.18998 0.457719298245614
 4.18998 0.4578947368421052
 4.190995 0.4578947368421052
 4.190995 0.4580701754385965
 4.196478 0.4580701754385965
 4.196478 0.4582456140350877
 4.197293 0.4582456140350877
 4.197293 0.458421052631579
 4.201875 0.458421052631579
 4.201875 0.4585964912280702
 4.202305 0.4585964912280702
 4.202305 0.4587719298245614
 4.209445 0.4587719298245614
 4.209445 0.4589473684210526
 4.210512 0.4589473684210526
 4.210512 0.4591228070175439
 4.21525 0.4591228070175439
 4.21525 0.4592982456140351
 4.215899 0.4592982456140351
 4.215899 0.4594736842105263
 4.218473 0.4594736842105263
 4.218473 0.4596491228070175
 4.218962 0.4596491228070175
 4.218962 0.4598245614035087
 4.220077 0.4598245614035087
 4.220077 0.46
 4.222113 0.46
 4.222113 0.4601754385964912
 4.223263 0.4601754385964912
 4.223263 0.4603508771929825
 4.224082 0.4603508771929825
 4.224082 0.4605263157894737
 4.226408 0.4605263157894737
 4.226408 0.4607017543859649
 4.226418 0.4607017543859649
 4.226418 0.4608771929824562
 4.23048 0.4608771929824562
 4.23048 0.4610526315789474
 4.233415 0.4610526315789474
 4.233415 0.4612280701754386
 4.235149 0.4612280701754386
 4.235149 0.4614035087719298
 4.250038 0.4614035087719298
 4.250038 0.461578947368421
 4.254089 0.461578947368421
 4.254089 0.4617543859649123
 4.263258 0.4617543859649123
 4.263258 0.4619298245614035
 4.269906 0.4619298245614035
 4.269906 0.4621052631578947
 4.272834 0.4621052631578947
 4.272834 0.462280701754386
 4.279357 0.462280701754386
 4.279357 0.4624561403508772
 4.287289 0.4624561403508772
 4.287289 0.4626315789473684
 4.300155 0.4626315789473684
 4.300155 0.4628070175438597
 4.300313 0.4628070175438597
 4.300313 0.4629824561403509
 4.309993 0.4629824561403509
 4.309993 0.4631578947368421
 4.312857 0.4631578947368421
 4.312857 0.4633333333333333
 4.313766 0.4633333333333333
 4.313766 0.4635087719298245
 4.317285 0.4635087719298245
 4.317285 0.4636842105263158
 4.317716 0.4636842105263158
 4.317716 0.463859649122807
 4.325697 0.463859649122807
 4.325697 0.4640350877192982
 4.326439 0.4640350877192982
 4.326439 0.4642105263157895
 4.331464 0.4642105263157895
 4.331464 0.4643859649122807
 4.340604 0.4643859649122807
 4.340604 0.464561403508772
 4.346377 0.464561403508772
 4.346377 0.4647368421052632
 4.347324 0.4647368421052632
 4.347324 0.4649122807017544
 4.349646 0.4649122807017544
 4.349646 0.4650877192982456
 4.351497 0.4650877192982456
 4.351497 0.4652631578947368
 4.351545 0.4652631578947368
 4.351545 0.4654385964912281
 4.356859 0.4654385964912281
 4.356859 0.4656140350877193
 4.360412 0.4656140350877193
 4.360412 0.4657894736842105
 4.361753 0.4657894736842105
 4.361753 0.4659649122807017
 4.365002 0.4659649122807017
 4.365002 0.466140350877193
 4.372796 0.466140350877193
 4.372796 0.4663157894736842
 4.377723 0.4663157894736842
 4.377723 0.4664912280701755
 4.379911 0.4664912280701755
 4.379911 0.4666666666666667
 4.384133 0.4666666666666667
 4.384133 0.4668421052631579
 4.386723 0.4668421052631579
 4.386723 0.4670175438596491
 4.387752 0.4670175438596491
 4.387752 0.4671929824561403
 4.3922 0.4671929824561403
 4.3922 0.4673684210526316
 4.396129 0.4673684210526316
 4.396129 0.4675438596491228
 4.396479 0.4675438596491228
 4.396479 0.467719298245614
 4.398898 0.467719298245614
 4.398898 0.4678947368421053
 4.400735 0.4678947368421053
 4.400735 0.4680701754385965
 4.402348 0.4680701754385965
 4.402348 0.4682456140350877
 4.404816 0.4682456140350877
 4.404816 0.468421052631579
 4.405047 0.468421052631579
 4.405047 0.4685964912280702
 4.405985 0.4685964912280702
 4.405985 0.4687719298245614
 4.406384 0.4687719298245614
 4.406384 0.4689473684210526
 4.410989 0.4689473684210526
 4.410989 0.4691228070175439
 4.412077 0.4691228070175439
 4.412077 0.4692982456140351
 4.412891 0.4692982456140351
 4.412891 0.4694736842105263
 4.414596 0.4694736842105263
 4.414596 0.4696491228070175
 4.417979 0.4696491228070175
 4.417979 0.4698245614035088
 4.421045 0.4698245614035088
 4.421045 0.47
 4.426643 0.47
 4.426643 0.4701754385964912
 4.427522 0.4701754385964912
 4.427522 0.4703508771929825
 4.428365 0.4703508771929825
 4.428365 0.4705263157894737
 4.429126 0.4705263157894737
 4.429126 0.4707017543859649
 4.436116 0.4707017543859649
 4.436116 0.4708771929824561
 4.440114 0.4708771929824561
 4.440114 0.4710526315789474
 4.442529 0.4710526315789474
 4.442529 0.4712280701754386
 4.454995 0.4712280701754386
 4.454995 0.4714035087719298
 4.456115 0.4714035087719298
 4.456115 0.471578947368421
 4.464273 0.471578947368421
 4.464273 0.4717543859649123
 4.470979 0.4717543859649123
 4.470979 0.4719298245614035
 4.474496 0.4719298245614035
 4.474496 0.4721052631578948
 4.47489 0.4721052631578948
 4.47489 0.472280701754386
 4.482165 0.472280701754386
 4.482165 0.4724561403508772
 4.48575 0.4724561403508772
 4.48575 0.4726315789473684
 4.485889 0.4726315789473684
 4.485889 0.4728070175438597
 4.490134 0.4728070175438597
 4.490134 0.4729824561403509
 4.491266 0.4729824561403509
 4.491266 0.4731578947368421
 4.491686 0.4731578947368421
 4.491686 0.4733333333333333
 4.492366 0.4733333333333333
 4.492366 0.4735087719298245
 4.492529 0.4735087719298245
 4.492529 0.4736842105263158
 4.496741 0.4736842105263158
 4.496741 0.473859649122807
 4.501429 0.473859649122807
 4.501429 0.4740350877192983
 4.503283 0.4740350877192983
 4.503283 0.4742105263157895
 4.503457 0.4742105263157895
 4.503457 0.4743859649122807
 4.509374 0.4743859649122807
 4.509374 0.4745614035087719
 4.526075 0.4745614035087719
 4.526075 0.4747368421052632
 4.526938 0.4747368421052632
 4.526938 0.4749122807017544
 4.542967 0.4749122807017544
 4.542967 0.4750877192982456
 4.565142 0.4750877192982456
 4.565142 0.4752631578947368
 4.568792 0.4752631578947368
 4.568792 0.475438596491228
 4.570381 0.475438596491228
 4.570381 0.4756140350877193
 4.570812 0.4756140350877193
 4.570812 0.4757894736842105
 4.572085 0.4757894736842105
 4.572085 0.4759649122807018
 4.574702 0.4759649122807018
 4.574702 0.476140350877193
 4.58227 0.476140350877193
 4.58227 0.4763157894736842
 4.587256 0.4763157894736842
 4.587256 0.4764912280701755
 4.588309 0.4764912280701755
 4.588309 0.4766666666666667
 4.59266 0.4766666666666667
 4.59266 0.4768421052631579
 4.599121 0.4768421052631579
 4.599121 0.4770175438596491
 4.600381 0.4770175438596491
 4.600381 0.4771929824561403
 4.601308 0.4771929824561403
 4.601308 0.4773684210526316
 4.60146 0.4773684210526316
 4.60146 0.4775438596491228
 4.601656 0.4775438596491228
 4.601656 0.477719298245614
 4.610498 0.477719298245614
 4.610498 0.4778947368421053
 4.611688 0.4778947368421053
 4.611688 0.4780701754385965
 4.613953 0.4780701754385965
 4.613953 0.4782456140350877
 4.616563 0.4782456140350877
 4.616563 0.478421052631579
 4.628733 0.478421052631579
 4.628733 0.4785964912280702
 4.629705 0.4785964912280702
 4.629705 0.4787719298245614
 4.633886 0.4787719298245614
 4.633886 0.4789473684210526
 4.63472 0.4789473684210526
 4.63472 0.4791228070175438
 4.637294 0.4791228070175438
 4.637294 0.4792982456140351
 4.639889 0.4792982456140351
 4.639889 0.4794736842105263
 4.658214 0.4794736842105263
 4.658214 0.4796491228070175
 4.659126 0.4796491228070175
 4.659126 0.4798245614035088
 4.671233 0.4798245614035088
 4.671233 0.48
 4.672281 0.48
 4.672281 0.4801754385964913
 4.672558 0.4801754385964913
 4.672558 0.4803508771929825
 4.672854 0.4803508771929825
 4.672854 0.4805263157894737
 4.674606 0.4805263157894737
 4.674606 0.4807017543859649
 4.676847 0.4807017543859649
 4.676847 0.4808771929824561
 4.677442 0.4808771929824561
 4.677442 0.4810526315789473
 4.67995 0.4810526315789473
 4.67995 0.4812280701754386
 4.680992 0.4812280701754386
 4.680992 0.4814035087719298
 4.68203 0.4814035087719298
 4.68203 0.4815789473684211
 4.683208 0.4815789473684211
 4.683208 0.4817543859649123
 4.684894 0.4817543859649123
 4.684894 0.4819298245614035
 4.6874 0.4819298245614035
 4.6874 0.4821052631578948
 4.689525 0.4821052631578948
 4.689525 0.482280701754386
 4.691675 0.482280701754386
 4.691675 0.4824561403508772
 4.691773 0.4824561403508772
 4.691773 0.4826315789473684
 4.694635 0.4826315789473684
 4.694635 0.4828070175438596
 4.695991 0.4828070175438596
 4.695991 0.4829824561403509
 4.69643 0.4829824561403509
 4.69643 0.4831578947368421
 4.697696 0.4831578947368421
 4.697696 0.4833333333333333
 4.698557 0.4833333333333333
 4.698557 0.4835087719298246
 4.700509 0.4835087719298246
 4.700509 0.4836842105263158
 4.702566 0.4836842105263158
 4.702566 0.483859649122807
 4.70601 0.483859649122807
 4.70601 0.4840350877192983
 4.712211 0.4840350877192983
 4.712211 0.4842105263157895
 4.720346 0.4842105263157895
 4.720346 0.4843859649122807
 4.727966 0.4843859649122807
 4.727966 0.4845614035087719
 4.735678 0.4845614035087719
 4.735678 0.4847368421052631
 4.735743 0.4847368421052631
 4.735743 0.4849122807017544
 4.737891 0.4849122807017544
 4.737891 0.4850877192982456
 4.738416 0.4850877192982456
 4.738416 0.4852631578947368
 4.74052 0.4852631578947368
 4.74052 0.4854385964912281
 4.748249 0.4854385964912281
 4.748249 0.4856140350877193
 4.749161 0.4856140350877193
 4.749161 0.4857894736842105
 4.752484 0.4857894736842105
 4.752484 0.4859649122807018
 4.753847 0.4859649122807018
 4.753847 0.486140350877193
 4.754953 0.486140350877193
 4.754953 0.4863157894736842
 4.756227 0.4863157894736842
 4.756227 0.4864912280701754
 4.758114 0.4864912280701754
 4.758114 0.4866666666666667
 4.759704 0.4866666666666667
 4.759704 0.4868421052631579
 4.765297 0.4868421052631579
 4.765297 0.4870175438596491
 4.76572 0.4870175438596491
 4.76572 0.4871929824561403
 4.765919 0.4871929824561403
 4.765919 0.4873684210526316
 4.76748 0.4873684210526316
 4.76748 0.4875438596491228
 4.772437 0.4875438596491228
 4.772437 0.4877192982456141
 4.774129 0.4877192982456141
 4.774129 0.4878947368421053
 4.77676 0.4878947368421053
 4.77676 0.4880701754385965
 4.777458 0.4880701754385965
 4.777458 0.4882456140350877
 4.79484 0.4882456140350877
 4.79484 0.4884210526315789
 4.796614 0.4884210526315789
 4.796614 0.4885964912280702
 4.803914 0.4885964912280702
 4.803914 0.4887719298245614
 4.806397 0.4887719298245614
 4.806397 0.4889473684210526
 4.807452 0.4889473684210526
 4.807452 0.4891228070175438
 4.811051 0.4891228070175438
 4.811051 0.4892982456140351
 4.811744 0.4892982456140351
 4.811744 0.4894736842105263
 4.818497 0.4894736842105263
 4.818497 0.4896491228070176
 4.819821 0.4896491228070176
 4.819821 0.4898245614035088
 4.82172 0.4898245614035088
 4.82172 0.49
 4.825452 0.49
 4.825452 0.4901754385964912
 4.825615 0.4901754385964912
 4.825615 0.4903508771929825
 4.839248 0.4903508771929825
 4.839248 0.4905263157894737
 4.847385 0.4905263157894737
 4.847385 0.4907017543859649
 4.849427 0.4907017543859649
 4.849427 0.4908771929824561
 4.849516 0.4908771929824561
 4.849516 0.4910526315789474
 4.857346 0.4910526315789474
 4.857346 0.4912280701754386
 4.858613 0.4912280701754386
 4.858613 0.4914035087719298
 4.859462 0.4914035087719298
 4.859462 0.4915789473684211
 4.862813 0.4915789473684211
 4.862813 0.4917543859649123
 4.865454 0.4917543859649123
 4.865454 0.4919298245614035
 4.865966 0.4919298245614035
 4.865966 0.4921052631578947
 4.86911 0.4921052631578947
 4.86911 0.492280701754386
 4.885594 0.492280701754386
 4.885594 0.4924561403508772
 4.891408 0.4924561403508772
 4.891408 0.4926315789473684
 4.891627 0.4926315789473684
 4.891627 0.4928070175438596
 4.895796 0.4928070175438596
 4.895796 0.4929824561403509
 4.905213 0.4929824561403509
 4.905213 0.4931578947368421
 4.905244 0.4931578947368421
 4.905244 0.4933333333333333
 4.90637 0.4933333333333333
 4.90637 0.4935087719298246
 4.908544 0.4935087719298246
 4.908544 0.4936842105263158
 4.918266 0.4936842105263158
 4.918266 0.493859649122807
 4.922554 0.493859649122807
 4.922554 0.4940350877192983
 4.924451 0.4940350877192983
 4.924451 0.4942105263157895
 4.925507 0.4942105263157895
 4.925507 0.4943859649122807
 4.929928 0.4943859649122807
 4.929928 0.4945614035087719
 4.930519 0.4945614035087719
 4.930519 0.4947368421052631
 4.931121 0.4947368421052631
 4.931121 0.4949122807017544
 4.934372 0.4949122807017544
 4.934372 0.4950877192982456
 4.935981 0.4950877192982456
 4.935981 0.4952631578947368
 4.937422 0.4952631578947368
 4.937422 0.4954385964912281
 4.944673 0.4954385964912281
 4.944673 0.4956140350877193
 4.950054 0.4956140350877193
 4.950054 0.4957894736842105
 4.953847 0.4957894736842105
 4.953847 0.4959649122807018
 4.958306 0.4959649122807018
 4.958306 0.496140350877193
 4.961531 0.496140350877193
 4.961531 0.4963157894736842
 4.969647 0.4963157894736842
 4.969647 0.4964912280701754
 4.976491 0.4964912280701754
 4.976491 0.4966666666666666
 4.982032 0.4966666666666666
 4.982032 0.4968421052631579
 4.982415 0.4968421052631579
 4.982415 0.4970175438596491
 4.986726 0.4970175438596491
 4.986726 0.4971929824561404
 4.989793 0.4971929824561404
 4.989793 0.4973684210526316
 4.99433 0.4973684210526316
 4.99433 0.4975438596491228
 4.994649 0.4975438596491228
 4.994649 0.4977192982456141
 4.996012 0.4977192982456141
 4.996012 0.4978947368421053
 4.998078 0.4978947368421053
 4.998078 0.4980701754385965
 4.999916 0.4980701754385965
 4.999916 0.4982456140350877
 5.000096 0.4982456140350877
 5.000096 0.4984210526315789
 5.002992 0.4984210526315789
 5.002992 0.4985964912280701
 5.007019 0.4985964912280701
 5.007019 0.4987719298245614
 5.007358 0.4987719298245614
 5.007358 0.4989473684210526
 5.009906 0.4989473684210526
 5.009906 0.4991228070175439
 5.010627 0.4991228070175439
 5.010627 0.4992982456140351
 5.01141 0.4992982456140351
 5.01141 0.4994736842105263
 5.011515 0.4994736842105263
 5.011515 0.4996491228070176
 5.014559 0.4996491228070176
 5.014559 0.4998245614035088
 5.014594 0.4998245614035088
 5.014594 0.5
 5.016513 0.5
 5.016513 0.5001754385964913
 5.0219 0.5001754385964913
 5.0219 0.5003508771929824
 5.026658 0.5003508771929824
 5.026658 0.5005263157894737
 5.032591 0.5005263157894737
 5.032591 0.5007017543859649
 5.033098 0.5007017543859649
 5.033098 0.5008771929824561
 5.033492 0.5008771929824561
 5.033492 0.5010526315789474
 5.035654 0.5010526315789474
 5.035654 0.5012280701754386
 5.035694 0.5012280701754386
 5.035694 0.5014035087719299
 5.046318 0.5014035087719299
 5.046318 0.501578947368421
 5.046919 0.501578947368421
 5.046919 0.5017543859649123
 5.05209 0.5017543859649123
 5.05209 0.5019298245614036
 5.054051 0.5019298245614036
 5.054051 0.5021052631578947
 5.054681 0.5021052631578947
 5.054681 0.502280701754386
 5.057292 0.502280701754386
 5.057292 0.5024561403508772
 5.058932 0.5024561403508772
 5.058932 0.5026315789473684
 5.063724 0.5026315789473684
 5.063724 0.5028070175438597
 5.064931 0.5028070175438597
 5.064931 0.5029824561403509
 5.065909 0.5029824561403509
 5.065909 0.5031578947368421
 5.069314 0.5031578947368421
 5.069314 0.5033333333333333
 5.072147 0.5033333333333333
 5.072147 0.5035087719298246
 5.074108 0.5035087719298246
 5.074108 0.5036842105263157
 5.078472 0.5036842105263157
 5.078472 0.503859649122807
 5.082059 0.503859649122807
 5.082059 0.5040350877192983
 5.084989 0.5040350877192983
 5.084989 0.5042105263157894
 5.085295 0.5042105263157894
 5.085295 0.5043859649122807
 5.085834 0.5043859649122807
 5.085834 0.5045614035087719
 5.088433 0.5045614035087719
 5.088433 0.5047368421052632
 5.089889 0.5047368421052632
 5.089889 0.5049122807017544
 5.09135 0.5049122807017544
 5.09135 0.5050877192982456
 5.092646 0.5050877192982456
 5.092646 0.5052631578947369
 5.098087 0.5052631578947369
 5.098087 0.505438596491228
 5.101204 0.505438596491228
 5.101204 0.5056140350877193
 5.103417 0.5056140350877193
 5.103417 0.5057894736842106
 5.107092 0.5057894736842106
 5.107092 0.5059649122807017
 5.10879 0.5059649122807017
 5.10879 0.506140350877193
 5.112678 0.506140350877193
 5.112678 0.5063157894736842
 5.113303 0.5063157894736842
 5.113303 0.5064912280701754
 5.117404 0.5064912280701754
 5.117404 0.5066666666666667
 5.119007 0.5066666666666667
 5.119007 0.5068421052631579
 5.121738 0.5068421052631579
 5.121738 0.5070175438596491
 5.122879 0.5070175438596491
 5.122879 0.5071929824561403
 5.128563 0.5071929824561403
 5.128563 0.5073684210526316
 5.132838 0.5073684210526316
 5.132838 0.5075438596491229
 5.139746 0.5075438596491229
 5.139746 0.507719298245614
 5.16332 0.507719298245614
 5.16332 0.5078947368421053
 5.164069 0.5078947368421053
 5.164069 0.5080701754385964
 5.168783 0.5080701754385964
 5.168783 0.5082456140350877
 5.177519 0.5082456140350877
 5.177519 0.508421052631579
 5.180541 0.508421052631579
 5.180541 0.5085964912280702
 5.180567 0.5085964912280702
 5.180567 0.5087719298245614
 5.182243 0.5087719298245614
 5.182243 0.5089473684210526
 5.183853 0.5089473684210526
 5.183853 0.5091228070175439
 5.185768 0.5091228070175439
 5.185768 0.5092982456140351
 5.186072 0.5092982456140351
 5.186072 0.5094736842105263
 5.18715 0.5094736842105263
 5.18715 0.5096491228070176
 5.191128 0.5096491228070176
 5.191128 0.5098245614035087
 5.191415 0.5098245614035087
 5.191415 0.51
 5.194335 0.51
 5.194335 0.5101754385964913
 5.194422 0.5101754385964913
 5.194422 0.5103508771929824
 5.196304 0.5103508771929824
 5.196304 0.5105263157894737
 5.19891 0.5105263157894737
 5.19891 0.5107017543859649
 5.203174 0.5107017543859649
 5.203174 0.5108771929824562
 5.206019 0.5108771929824562
 5.206019 0.5110526315789473
 5.213145 0.5110526315789473
 5.213145 0.5112280701754386
 5.213227 0.5112280701754386
 5.213227 0.5114035087719299
 5.216235 0.5114035087719299
 5.216235 0.511578947368421
 5.225012 0.511578947368421
 5.225012 0.5117543859649123
 5.243286 0.5117543859649123
 5.243286 0.5119298245614035
 5.243497 0.5119298245614035
 5.243497 0.5121052631578947
 5.248828 0.5121052631578947
 5.248828 0.512280701754386
 5.250769 0.512280701754386
 5.250769 0.5124561403508772
 5.250902 0.5124561403508772
 5.250902 0.5126315789473684
 5.256791 0.5126315789473684
 5.256791 0.5128070175438596
 5.257981 0.5128070175438596
 5.257981 0.5129824561403509
 5.25813 0.5129824561403509
 5.25813 0.5131578947368421
 5.260142 0.5131578947368421
 5.260142 0.5133333333333333
 5.275671 0.5133333333333333
 5.275671 0.5135087719298246
 5.277392 0.5135087719298246
 5.277392 0.5136842105263157
 5.288245 0.5136842105263157
 5.288245 0.513859649122807
 5.291182 0.513859649122807
 5.291182 0.5140350877192983
 5.294904 0.5140350877192983
 5.294904 0.5142105263157895
 5.298171 0.5142105263157895
 5.298171 0.5143859649122807
 5.299699 0.5143859649122807
 5.299699 0.5145614035087719
 5.302274 0.5145614035087719
 5.302274 0.5147368421052632
 5.310724 0.5147368421052632
 5.310724 0.5149122807017544
 5.323279 0.5149122807017544
 5.323279 0.5150877192982456
 5.324312 0.5150877192982456
 5.324312 0.5152631578947369
 5.325345 0.5152631578947369
 5.325345 0.515438596491228
 5.327355 0.515438596491228
 5.327355 0.5156140350877193
 5.327398 0.5156140350877193
 5.327398 0.5157894736842106
 5.33088 0.5157894736842106
 5.33088 0.5159649122807017
 5.33201 0.5159649122807017
 5.33201 0.516140350877193
 5.336316 0.516140350877193
 5.336316 0.5163157894736842
 5.33956 0.5163157894736842
 5.33956 0.5164912280701754
 5.341267 0.5164912280701754
 5.341267 0.5166666666666667
 5.343542 0.5166666666666667
 5.343542 0.5168421052631579
 5.34928 0.5168421052631579
 5.34928 0.5170175438596492
 5.351628 0.5170175438596492
 5.351628 0.5171929824561403
 5.351808 0.5171929824561403
 5.351808 0.5173684210526316
 5.363537 0.5173684210526316
 5.363537 0.5175438596491229
 5.364289 0.5175438596491229
 5.364289 0.517719298245614
 5.369423 0.517719298245614
 5.369423 0.5178947368421053
 5.378924 0.5178947368421053
 5.378924 0.5180701754385965
 5.380561 0.5180701754385965
 5.380561 0.5182456140350877
 5.387538 0.5182456140350877
 5.387538 0.5184210526315789
 5.388187 0.5184210526315789
 5.388187 0.5185964912280702
 5.390767 0.5185964912280702
 5.390767 0.5187719298245614
 5.402288 0.5187719298245614
 5.402288 0.5189473684210526
 5.408568 0.5189473684210526
 5.408568 0.5191228070175439
 5.414185 0.5191228070175439
 5.414185 0.519298245614035
 5.415041 0.519298245614035
 5.415041 0.5194736842105263
 5.415628 0.5194736842105263
 5.415628 0.5196491228070176
 5.42327 0.5196491228070176
 5.42327 0.5198245614035087
 5.439551 0.5198245614035087
 5.439551 0.52
 5.439635 0.52
 5.439635 0.5201754385964912
 5.44103 0.5201754385964912
 5.44103 0.5203508771929825
 5.442903 0.5203508771929825
 5.442903 0.5205263157894737
 5.445369 0.5205263157894737
 5.445369 0.5207017543859649
 5.44646 0.5207017543859649
 5.44646 0.5208771929824562
 5.448102 0.5208771929824562
 5.448102 0.5210526315789473
 5.458002 0.5210526315789473
 5.458002 0.5212280701754386
 5.458929 0.5212280701754386
 5.458929 0.5214035087719299
 5.462568 0.5214035087719299
 5.462568 0.521578947368421
 5.465472 0.521578947368421
 5.465472 0.5217543859649123
 5.46586 0.5217543859649123
 5.46586 0.5219298245614035
 5.472358 0.5219298245614035
 5.472358 0.5221052631578947
 5.481668 0.5221052631578947
 5.481668 0.522280701754386
 5.48228 0.522280701754386
 5.48228 0.5224561403508772
 5.482692 0.5224561403508772
 5.482692 0.5226315789473684
 5.484904 0.5226315789473684
 5.484904 0.5228070175438596
 5.487482 0.5228070175438596
 5.487482 0.5229824561403509
 5.487556 0.5229824561403509
 5.487556 0.5231578947368422
 5.496235 0.5231578947368422
 5.496235 0.5233333333333333
 5.49703 0.5233333333333333
 5.49703 0.5235087719298246
 5.502183 0.5235087719298246
 5.502183 0.5236842105263158
 5.502905 0.5236842105263158
 5.502905 0.523859649122807
 5.503454 0.523859649122807
 5.503454 0.5240350877192983
 5.503516 0.5240350877192983
 5.503516 0.5242105263157895
 5.50389 0.5242105263157895
 5.50389 0.5243859649122807
 5.505632 0.5243859649122807
 5.505632 0.5245614035087719
 5.508808 0.5245614035087719
 5.508808 0.5247368421052632
 5.510486 0.5247368421052632
 5.510486 0.5249122807017544
 5.510585 0.5249122807017544
 5.510585 0.5250877192982456
 5.510723 0.5250877192982456
 5.510723 0.5252631578947369
 5.514092 0.5252631578947369
 5.514092 0.525438596491228
 5.517571 0.525438596491228
 5.517571 0.5256140350877193
 5.517673 0.5256140350877193
 5.517673 0.5257894736842105
 5.523615 0.5257894736842105
 5.523615 0.5259649122807017
 5.523666 0.5259649122807017
 5.523666 0.526140350877193
 5.524902 0.526140350877193
 5.524902 0.5263157894736842
 5.525965 0.5263157894736842
 5.525965 0.5264912280701755
 5.529279 0.5264912280701755
 5.529279 0.5266666666666666
 5.539088 0.5266666666666666
 5.539088 0.5268421052631579
 5.540234 0.5268421052631579
 5.540234 0.5270175438596492
 5.540933 0.5270175438596492
 5.540933 0.5271929824561403
 5.54125 0.5271929824561403
 5.54125 0.5273684210526316
 5.551208 0.5273684210526316
 5.551208 0.5275438596491228
 5.551285 0.5275438596491228
 5.551285 0.527719298245614
 5.551478 0.527719298245614
 5.551478 0.5278947368421053
 5.554193 0.5278947368421053
 5.554193 0.5280701754385965
 5.554234 0.5280701754385965
 5.554234 0.5282456140350877
 5.559172 0.5282456140350877
 5.559172 0.5284210526315789
 5.559483 0.5284210526315789
 5.559483 0.5285964912280702
 5.564752 0.5285964912280702
 5.564752 0.5287719298245614
 5.566548 0.5287719298245614
 5.566548 0.5289473684210526
 5.569135 0.5289473684210526
 5.569135 0.5291228070175439
 5.56935 0.5291228070175439
 5.56935 0.529298245614035
 5.571808 0.529298245614035
 5.571808 0.5294736842105263
 5.572517 0.5294736842105263
 5.572517 0.5296491228070176
 5.582002 0.5296491228070176
 5.582002 0.5298245614035088
 5.584859 0.5298245614035088
 5.584859 0.53
 5.588014 0.53
 5.588014 0.5301754385964912
 5.603875 0.5301754385964912
 5.603875 0.5303508771929825
 5.608312 0.5303508771929825
 5.608312 0.5305263157894737
 5.610823 0.5305263157894737
 5.610823 0.5307017543859649
 5.61209 0.5307017543859649
 5.61209 0.5308771929824562
 5.614699 0.5308771929824562
 5.614699 0.5310526315789473
 5.616236 0.5310526315789473
 5.616236 0.5312280701754386
 5.62112 0.5312280701754386
 5.62112 0.5314035087719299
 5.621449 0.5314035087719299
 5.621449 0.531578947368421
 5.622021 0.531578947368421
 5.622021 0.5317543859649123
 5.622716 0.5317543859649123
 5.622716 0.5319298245614035
 5.629082 0.5319298245614035
 5.629082 0.5321052631578947
 5.633232 0.5321052631578947
 5.633232 0.5322807017543859
 5.642407 0.5322807017543859
 5.642407 0.5324561403508772
 5.654459 0.5324561403508772
 5.654459 0.5326315789473685
 5.663533 0.5326315789473685
 5.663533 0.5328070175438596
 5.669953 0.5328070175438596
 5.669953 0.5329824561403509
 5.671323 0.5329824561403509
 5.671323 0.5331578947368421
 5.676149 0.5331578947368421
 5.676149 0.5333333333333333
 5.681347 0.5333333333333333
 5.681347 0.5335087719298246
 5.684872 0.5335087719298246
 5.684872 0.5336842105263158
 5.686673 0.5336842105263158
 5.686673 0.533859649122807
 5.699176 0.533859649122807
 5.699176 0.5340350877192982
 5.704337 0.5340350877192982
 5.704337 0.5342105263157895
 5.709419 0.5342105263157895
 5.709419 0.5343859649122807
 5.713668 0.5343859649122807
 5.713668 0.5345614035087719
 5.715119 0.5345614035087719
 5.715119 0.5347368421052632
 5.715929 0.5347368421052632
 5.715929 0.5349122807017543
 5.718634 0.5349122807017543
 5.718634 0.5350877192982456
 5.72166 0.5350877192982456
 5.72166 0.5352631578947369
 5.722669 0.5352631578947369
 5.722669 0.535438596491228
 5.726021 0.535438596491228
 5.726021 0.5356140350877193
 5.728525 0.5356140350877193
 5.728525 0.5357894736842105
 5.729701 0.5357894736842105
 5.729701 0.5359649122807018
 5.731119 0.5359649122807018
 5.731119 0.536140350877193
 5.731657 0.536140350877193
 5.731657 0.5363157894736842
 5.737054 0.5363157894736842
 5.737054 0.5364912280701755
 5.752281 0.5364912280701755
 5.752281 0.5366666666666666
 5.755284 0.5366666666666666
 5.755284 0.5368421052631579
 5.759941 0.5368421052631579
 5.759941 0.5370175438596492
 5.764159 0.5370175438596492
 5.764159 0.5371929824561403
 5.773833 0.5371929824561403
 5.773833 0.5373684210526316
 5.774822 0.5373684210526316
 5.774822 0.5375438596491228
 5.775262 0.5375438596491228
 5.775262 0.537719298245614
 5.781001 0.537719298245614
 5.781001 0.5378947368421053
 5.787267 0.5378947368421053
 5.787267 0.5380701754385965
 5.788477 0.5380701754385965
 5.788477 0.5382456140350877
 5.789649 0.5382456140350877
 5.789649 0.5384210526315789
 5.792551 0.5384210526315789
 5.792551 0.5385964912280702
 5.795474 0.5385964912280702
 5.795474 0.5387719298245615
 5.79824 0.5387719298245615
 5.79824 0.5389473684210526
 5.798613 0.5389473684210526
 5.798613 0.5391228070175439
 5.807544 0.5391228070175439
 5.807544 0.5392982456140351
 5.816709 0.5392982456140351
 5.816709 0.5394736842105263
 5.818046 0.5394736842105263
 5.818046 0.5396491228070175
 5.818777 0.5396491228070175
 5.818777 0.5398245614035088
 5.820861 0.5398245614035088
 5.820861 0.54
 5.828121 0.54
 5.828121 0.5401754385964912
 5.828675 0.5401754385964912
 5.828675 0.5403508771929825
 5.829421 0.5403508771929825
 5.829421 0.5405263157894736
 5.83104 0.5405263157894736
 5.83104 0.5407017543859649
 5.835463 0.5407017543859649
 5.835463 0.5408771929824562
 5.836121 0.5408771929824562
 5.836121 0.5410526315789473
 5.841452 0.5410526315789473
 5.841452 0.5412280701754386
 5.843126 0.5412280701754386
 5.843126 0.5414035087719298
 5.843564 0.5414035087719298
 5.843564 0.541578947368421
 5.849243 0.541578947368421
 5.849243 0.5417543859649123
 5.849638 0.5417543859649123
 5.849638 0.5419298245614035
 5.854155 0.5419298245614035
 5.854155 0.5421052631578948
 5.857037 0.5421052631578948
 5.857037 0.5422807017543859
 5.865825 0.5422807017543859
 5.865825 0.5424561403508772
 5.866133 0.5424561403508772
 5.866133 0.5426315789473685
 5.866658 0.5426315789473685
 5.866658 0.5428070175438596
 5.866763 0.5428070175438596
 5.866763 0.5429824561403509
 5.86844 0.5429824561403509
 5.86844 0.5431578947368421
 5.869811 0.5431578947368421
 5.869811 0.5433333333333333
 5.870129 0.5433333333333333
 5.870129 0.5435087719298246
 5.873163 0.5435087719298246
 5.873163 0.5436842105263158
 5.884631 0.5436842105263158
 5.884631 0.543859649122807
 5.887871 0.543859649122807
 5.887871 0.5440350877192982
 5.89512 0.5440350877192982
 5.89512 0.5442105263157895
 5.900623 0.5442105263157895
 5.900623 0.5443859649122808
 5.906672 0.5443859649122808
 5.906672 0.5445614035087719
 5.910805 0.5445614035087719
 5.910805 0.5447368421052632
 5.914056 0.5447368421052632
 5.914056 0.5449122807017543
 5.91859 0.5449122807017543
 5.91859 0.5450877192982456
 5.928101 0.5450877192982456
 5.928101 0.5452631578947369
 5.93141 0.5452631578947369
 5.93141 0.5454385964912281
 5.935598 0.5454385964912281
 5.935598 0.5456140350877193
 5.942786 0.5456140350877193
 5.942786 0.5457894736842105
 5.951443 0.5457894736842105
 5.951443 0.5459649122807018
 5.951636 0.5459649122807018
 5.951636 0.546140350877193
 5.951919 0.546140350877193
 5.951919 0.5463157894736842
 5.953108 0.5463157894736842
 5.953108 0.5464912280701755
 5.955844 0.5464912280701755
 5.955844 0.5466666666666666
 5.957583 0.5466666666666666
 5.957583 0.5468421052631579
 5.960206 0.5468421052631579
 5.960206 0.5470175438596491
 5.963502 0.5470175438596491
 5.963502 0.5471929824561403
 5.967677 0.5471929824561403
 5.967677 0.5473684210526316
 5.968836 0.5473684210526316
 5.968836 0.5475438596491228
 5.972557 0.5475438596491228
 5.972557 0.5477192982456141
 5.974946 0.5477192982456141
 5.974946 0.5478947368421052
 5.977202 0.5478947368421052
 5.977202 0.5480701754385965
 5.987855 0.5480701754385965
 5.987855 0.5482456140350878
 5.991742 0.5482456140350878
 5.991742 0.5484210526315789
 5.995185 0.5484210526315789
 5.995185 0.5485964912280702
 5.997815 0.5485964912280702
 5.997815 0.5487719298245614
 6.000331 0.5487719298245614
 6.000331 0.5489473684210526
 6.004674 0.5489473684210526
 6.004674 0.5491228070175439
 6.0056 0.5491228070175439
 6.0056 0.5492982456140351
 6.00939 0.5492982456140351
 6.00939 0.5494736842105263
 6.016592 0.5494736842105263
 6.016592 0.5496491228070175
 6.03031 0.5496491228070175
 6.03031 0.5498245614035088
 6.033222 0.5498245614035088
 6.033222 0.55
 6.034608 0.55
 6.034608 0.5501754385964912
 6.041409 0.5501754385964912
 6.041409 0.5503508771929825
 6.042515 0.5503508771929825
 6.042515 0.5505263157894736
 6.043834 0.5505263157894736
 6.043834 0.5507017543859649
 6.048153 0.5507017543859649
 6.048153 0.5508771929824562
 6.050942 0.5508771929824562
 6.050942 0.5510526315789473
 6.051201 0.5510526315789473
 6.051201 0.5512280701754386
 6.054003 0.5512280701754386
 6.054003 0.5514035087719298
 6.059618 0.5514035087719298
 6.059618 0.5515789473684211
 6.064724 0.5515789473684211
 6.064724 0.5517543859649123
 6.068944 0.5517543859649123
 6.068944 0.5519298245614035
 6.069709 0.5519298245614035
 6.069709 0.5521052631578948
 6.081547 0.5521052631578948
 6.081547 0.5522807017543859
 6.084683 0.5522807017543859
 6.084683 0.5524561403508772
 6.092799 0.5524561403508772
 6.092799 0.5526315789473685
 6.099839 0.5526315789473685
 6.099839 0.5528070175438596
 6.101537 0.5528070175438596
 6.101537 0.5529824561403509
 6.105277 0.5529824561403509
 6.105277 0.5531578947368421
 6.106988 0.5531578947368421
 6.106988 0.5533333333333333
 6.110658 0.5533333333333333
 6.110658 0.5535087719298246
 6.121226 0.5535087719298246
 6.121226 0.5536842105263158
 6.125483 0.5536842105263158
 6.125483 0.5538596491228071
 6.128723 0.5538596491228071
 6.128723 0.5540350877192982
 6.128866 0.5540350877192982
 6.128866 0.5542105263157895
 6.129241 0.5542105263157895
 6.129241 0.5543859649122806
 6.129734 0.5543859649122806
 6.129734 0.5545614035087719
 6.135828 0.5545614035087719
 6.135828 0.5547368421052632
 6.136032 0.5547368421052632
 6.136032 0.5549122807017544
 6.137124 0.5549122807017544
 6.137124 0.5550877192982456
 6.137305 0.5550877192982456
 6.137305 0.5552631578947368
 6.138045 0.5552631578947368
 6.138045 0.5554385964912281
 6.140256 0.5554385964912281
 6.140256 0.5556140350877193
 6.142759 0.5556140350877193
 6.142759 0.5557894736842105
 6.143417 0.5557894736842105
 6.143417 0.5559649122807018
 6.145712 0.5559649122807018
 6.145712 0.5561403508771929
 6.150355 0.5561403508771929
 6.150355 0.5563157894736842
 6.152916 0.5563157894736842
 6.152916 0.5564912280701755
 6.153786 0.5564912280701755
 6.153786 0.5566666666666666
 6.157195 0.5566666666666666
 6.157195 0.5568421052631579
 6.165503 0.5568421052631579
 6.165503 0.5570175438596491
 6.168017 0.5570175438596491
 6.168017 0.5571929824561404
 6.171599 0.5571929824561404
 6.171599 0.5573684210526316
 6.1721 0.5573684210526316
 6.1721 0.5575438596491228
 6.175501 0.5575438596491228
 6.175501 0.5577192982456141
 6.192473 0.5577192982456141
 6.192473 0.5578947368421052
 6.200296 0.5578947368421052
 6.200296 0.5580701754385965
 6.203555 0.5580701754385965
 6.203555 0.5582456140350878
 6.211352 0.5582456140350878
 6.211352 0.5584210526315789
 6.215904 0.5584210526315789
 6.215904 0.5585964912280702
 6.221507 0.5585964912280702
 6.221507 0.5587719298245614
 6.224245 0.5587719298245614
 6.224245 0.5589473684210526
 6.224377 0.5589473684210526
 6.224377 0.5591228070175439
 6.226641 0.5591228070175439
 6.226641 0.5592982456140351
 6.229064 0.5592982456140351
 6.229064 0.5594736842105263
 6.231055 0.5594736842105263
 6.231055 0.5596491228070175
 6.23255 0.5596491228070175
 6.23255 0.5598245614035088
 6.239341 0.5598245614035088
 6.239341 0.5600000000000001
 6.239786 0.5600000000000001
 6.239786 0.5601754385964912
 6.240953 0.5601754385964912
 6.240953 0.5603508771929825
 6.246485 0.5603508771929825
 6.246485 0.5605263157894737
 6.258245 0.5605263157894737
 6.258245 0.5607017543859649
 6.258993 0.5607017543859649
 6.258993 0.5608771929824561
 6.259001 0.5608771929824561
 6.259001 0.5610526315789474
 6.270863 0.5610526315789474
 6.270863 0.5612280701754386
 6.278721 0.5612280701754386
 6.278721 0.5614035087719298
 6.283453 0.5614035087719298
 6.283453 0.5615789473684211
 6.283783 0.5615789473684211
 6.283783 0.5617543859649122
 6.284561 0.5617543859649122
 6.284561 0.5619298245614035
 6.286821 0.5619298245614035
 6.286821 0.5621052631578948
 6.288789 0.5621052631578948
 6.288789 0.5622807017543859
 6.290052 0.5622807017543859
 6.290052 0.5624561403508772
 6.291851 0.5624561403508772
 6.291851 0.5626315789473684
 6.293496 0.5626315789473684
 6.293496 0.5628070175438596
 6.296375 0.5628070175438596
 6.296375 0.5629824561403509
 6.300036 0.5629824561403509
 6.300036 0.5631578947368421
 6.301537 0.5631578947368421
 6.301537 0.5633333333333334
 6.309221 0.5633333333333334
 6.309221 0.5635087719298245
 6.313477 0.5635087719298245
 6.313477 0.5636842105263158
 6.314826 0.5636842105263158
 6.314826 0.5638596491228071
 6.327257 0.5638596491228071
 6.327257 0.5640350877192982
 6.330103 0.5640350877192982
 6.330103 0.5642105263157895
 6.331736 0.5642105263157895
 6.331736 0.5643859649122807
 6.333174 0.5643859649122807
 6.333174 0.5645614035087719
 6.338174 0.5645614035087719
 6.338174 0.5647368421052632
 6.339511 0.5647368421052632
 6.339511 0.5649122807017544
 6.34083 0.5649122807017544
 6.34083 0.5650877192982456
 6.345562 0.5650877192982456
 6.345562 0.5652631578947368
 6.351297 0.5652631578947368
 6.351297 0.5654385964912281
 6.353826 0.5654385964912281
 6.353826 0.5656140350877193
 6.354457 0.5656140350877193
 6.354457 0.5657894736842105
 6.354899 0.5657894736842105
 6.354899 0.5659649122807018
 6.357128 0.5659649122807018
 6.357128 0.5661403508771929
 6.357163 0.5661403508771929
 6.357163 0.5663157894736842
 6.362527 0.5663157894736842
 6.362527 0.5664912280701755
 6.366185 0.5664912280701755
 6.366185 0.5666666666666667
 6.367158 0.5666666666666667
 6.367158 0.5668421052631579
 6.367726 0.5668421052631579
 6.367726 0.5670175438596491
 6.368427 0.5670175438596491
 6.368427 0.5671929824561404
 6.369641 0.5671929824561404
 6.369641 0.5673684210526316
 6.371435 0.5673684210526316
 6.371435 0.5675438596491228
 6.376356 0.5675438596491228
 6.376356 0.5677192982456141
 6.377463 0.5677192982456141
 6.377463 0.5678947368421052
 6.381749 0.5678947368421052
 6.381749 0.5680701754385965
 6.382982 0.5680701754385965
 6.382982 0.5682456140350877
 6.385763 0.5682456140350877
 6.385763 0.5684210526315789
 6.38995 0.5684210526315789
 6.38995 0.5685964912280702
 6.401265 0.5685964912280702
 6.401265 0.5687719298245614
 6.402619 0.5687719298245614
 6.402619 0.5689473684210526
 6.406041 0.5689473684210526
 6.406041 0.5691228070175438
 6.425049 0.5691228070175438
 6.425049 0.5692982456140351
 6.428491 0.5692982456140351
 6.428491 0.5694736842105264
 6.441728 0.5694736842105264
 6.441728 0.5696491228070175
 6.446281 0.5696491228070175
 6.446281 0.5698245614035088
 6.446801 0.5698245614035088
 6.446801 0.57
 6.451254 0.57
 6.451254 0.5701754385964912
 6.453397 0.5701754385964912
 6.453397 0.5703508771929825
 6.461519 0.5703508771929825
 6.461519 0.5705263157894737
 6.465102 0.5705263157894737
 6.465102 0.5707017543859649
 6.472618 0.5707017543859649
 6.472618 0.5708771929824561
 6.47559 0.5708771929824561
 6.47559 0.5710526315789474
 6.475737 0.5710526315789474
 6.475737 0.5712280701754386
 6.481071 0.5712280701754386
 6.481071 0.5714035087719298
 6.485631 0.5714035087719298
 6.485631 0.5715789473684211
 6.486216 0.5715789473684211
 6.486216 0.5717543859649122
 6.486591 0.5717543859649122
 6.486591 0.5719298245614035
 6.502194 0.5719298245614035
 6.502194 0.5721052631578948
 6.511822 0.5721052631578948
 6.511822 0.5722807017543859
 6.517589 0.5722807017543859
 6.517589 0.5724561403508772
 6.518425 0.5724561403508772
 6.518425 0.5726315789473684
 6.519853 0.5726315789473684
 6.519853 0.5728070175438597
 6.522307 0.5728070175438597
 6.522307 0.5729824561403509
 6.526228 0.5729824561403509
 6.526228 0.5731578947368421
 6.534116 0.5731578947368421
 6.534116 0.5733333333333334
 6.539301 0.5733333333333334
 6.539301 0.5735087719298245
 6.541704 0.5735087719298245
 6.541704 0.5736842105263158
 6.541973 0.5736842105263158
 6.541973 0.5738596491228071
 6.547758 0.5738596491228071
 6.547758 0.5740350877192982
 6.55226 0.5740350877192982
 6.55226 0.5742105263157895
 6.55322 0.5742105263157895
 6.55322 0.5743859649122807
 6.554113 0.5743859649122807
 6.554113 0.5745614035087719
 6.556451 0.5745614035087719
 6.556451 0.5747368421052632
 6.558435 0.5747368421052632
 6.558435 0.5749122807017544
 6.564809 0.5749122807017544
 6.564809 0.5750877192982456
 6.580225 0.5750877192982456
 6.580225 0.5752631578947368
 6.584538 0.5752631578947368
 6.584538 0.5754385964912281
 6.584902 0.5754385964912281
 6.584902 0.5756140350877192
 6.59147 0.5756140350877192
 6.59147 0.5757894736842105
 6.594036 0.5757894736842105
 6.594036 0.5759649122807018
 6.594119 0.5759649122807018
 6.594119 0.576140350877193
 6.594153 0.576140350877193
 6.594153 0.5763157894736842
 6.594892 0.5763157894736842
 6.594892 0.5764912280701754
 6.600414 0.5764912280701754
 6.600414 0.5766666666666667
 6.604471 0.5766666666666667
 6.604471 0.5768421052631579
 6.60572 0.5768421052631579
 6.60572 0.5770175438596491
 6.612771 0.5770175438596491
 6.612771 0.5771929824561404
 6.61527 0.5771929824561404
 6.61527 0.5773684210526315
 6.615834 0.5773684210526315
 6.615834 0.5775438596491228
 6.621074 0.5775438596491228
 6.621074 0.5777192982456141
 6.622776 0.5777192982456141
 6.622776 0.5778947368421052
 6.624338 0.5778947368421052
 6.624338 0.5780701754385965
 6.62558 0.5780701754385965
 6.62558 0.5782456140350877
 6.62768 0.5782456140350877
 6.62768 0.5784210526315789
 6.630401 0.5784210526315789
 6.630401 0.5785964912280702
 6.636686 0.5785964912280702
 6.636686 0.5787719298245614
 6.639098 0.5787719298245614
 6.639098 0.5789473684210527
 6.641095 0.5789473684210527
 6.641095 0.5791228070175438
 6.643944 0.5791228070175438
 6.643944 0.5792982456140351
 6.644351 0.5792982456140351
 6.644351 0.5794736842105264
 6.650182 0.5794736842105264
 6.650182 0.5796491228070175
 6.668341 0.5796491228070175
 6.668341 0.5798245614035088
 6.669075 0.5798245614035088
 6.669075 0.58
 6.678688 0.58
 6.678688 0.5801754385964912
 6.679371 0.5801754385964912
 6.679371 0.5803508771929825
 6.684587 0.5803508771929825
 6.684587 0.5805263157894737
 6.687371 0.5805263157894737
 6.687371 0.5807017543859649
 6.688561 0.5807017543859649
 6.688561 0.5808771929824561
 6.69593 0.5808771929824561
 6.69593 0.5810526315789474
 6.70013 0.5810526315789474
 6.70013 0.5812280701754386
 6.710032 0.5812280701754386
 6.710032 0.5814035087719298
 6.71039 0.5814035087719298
 6.71039 0.5815789473684211
 6.714827 0.5815789473684211
 6.714827 0.5817543859649122
 6.721154 0.5817543859649122
 6.721154 0.5819298245614035
 6.729275 0.5819298245614035
 6.729275 0.5821052631578948
 6.73132 0.5821052631578948
 6.73132 0.582280701754386
 6.735935 0.582280701754386
 6.735935 0.5824561403508772
 6.737085 0.5824561403508772
 6.737085 0.5826315789473684
 6.746604 0.5826315789473684
 6.746604 0.5828070175438597
 6.750312 0.5828070175438597
 6.750312 0.5829824561403508
 6.760223 0.5829824561403508
 6.760223 0.5831578947368421
 6.762137 0.5831578947368421
 6.762137 0.5833333333333334
 6.764801 0.5833333333333334
 6.764801 0.5835087719298245
 6.76579 0.5835087719298245
 6.76579 0.5836842105263158
 6.766388 0.5836842105263158
 6.766388 0.583859649122807
 6.766818 0.583859649122807
 6.766818 0.5840350877192982
 6.770427 0.5840350877192982
 6.770427 0.5842105263157895
 6.772023 0.5842105263157895
 6.772023 0.5843859649122807
 6.772313 0.5843859649122807
 6.772313 0.5845614035087719
 6.773394 0.5845614035087719
 6.773394 0.5847368421052631
 6.787286 0.5847368421052631
 6.787286 0.5849122807017544
 6.793582 0.5849122807017544
 6.793582 0.5850877192982457
 6.796931 0.5850877192982457
 6.796931 0.5852631578947368
 6.800083 0.5852631578947368
 6.800083 0.5854385964912281
 6.805777 0.5854385964912281
 6.805777 0.5856140350877193
 6.807344 0.5856140350877193
 6.807344 0.5857894736842105
 6.808611 0.5857894736842105
 6.808611 0.5859649122807018
 6.81789 0.5859649122807018
 6.81789 0.586140350877193
 6.817998 0.586140350877193
 6.817998 0.5863157894736842
 6.822676 0.5863157894736842
 6.822676 0.5864912280701754
 6.824985 0.5864912280701754
 6.824985 0.5866666666666667
 6.825288 0.5866666666666667
 6.825288 0.5868421052631579
 6.826208 0.5868421052631579
 6.826208 0.5870175438596491
 6.827251 0.5870175438596491
 6.827251 0.5871929824561404
 6.829361 0.5871929824561404
 6.829361 0.5873684210526315
 6.831182 0.5873684210526315
 6.831182 0.5875438596491228
 6.833022 0.5875438596491228
 6.833022 0.5877192982456141
 6.833923 0.5877192982456141
 6.833923 0.5878947368421052
 6.836866 0.5878947368421052
 6.836866 0.5880701754385965
 6.840132 0.5880701754385965
 6.840132 0.5882456140350877
 6.847785 0.5882456140350877
 6.847785 0.588421052631579
 6.848225 0.588421052631579
 6.848225 0.5885964912280702
 6.850223 0.5885964912280702
 6.850223 0.5887719298245614
 6.851301 0.5887719298245614
 6.851301 0.5889473684210527
 6.851999 0.5889473684210527
 6.851999 0.5891228070175438
 6.854455 0.5891228070175438
 6.854455 0.5892982456140351
 6.86164 0.5892982456140351
 6.86164 0.5894736842105263
 6.862533 0.5894736842105263
 6.862533 0.5896491228070175
 6.871733 0.5896491228070175
 6.871733 0.5898245614035088
 6.876513 0.5898245614035088
 6.876513 0.59
 6.876599 0.59
 6.876599 0.5901754385964912
 6.87814 0.5901754385964912
 6.87814 0.5903508771929824
 6.881622 0.5903508771929824
 6.881622 0.5905263157894737
 6.882466 0.5905263157894737
 6.882466 0.5907017543859649
 6.883751 0.5907017543859649
 6.883751 0.5908771929824561
 6.888139 0.5908771929824561
 6.888139 0.5910526315789474
 6.889125 0.5910526315789474
 6.889125 0.5912280701754385
 6.901417 0.5912280701754385
 6.901417 0.5914035087719298
 6.907433 0.5914035087719298
 6.907433 0.5915789473684211
 6.907505 0.5915789473684211
 6.907505 0.5917543859649123
 6.921338 0.5917543859649123
 6.921338 0.5919298245614035
 6.936185 0.5919298245614035
 6.936185 0.5921052631578947
 6.947954 0.5921052631578947
 6.947954 0.592280701754386
 6.950704 0.592280701754386
 6.950704 0.5924561403508772
 6.957112 0.5924561403508772
 6.957112 0.5926315789473684
 6.961458 0.5926315789473684
 6.961458 0.5928070175438597
 6.961493 0.5928070175438597
 6.961493 0.5929824561403508
 6.968792 0.5929824561403508
 6.968792 0.5931578947368421
 6.970659 0.5931578947368421
 6.970659 0.5933333333333334
 6.979474 0.5933333333333334
 6.979474 0.5935087719298245
 6.979668 0.5935087719298245
 6.979668 0.5936842105263158
 6.98108 0.5936842105263158
 6.98108 0.593859649122807
 6.985242 0.593859649122807
 6.985242 0.5940350877192982
 6.987387 0.5940350877192982
 6.987387 0.5942105263157895
 6.987968 0.5942105263157895
 6.987968 0.5943859649122807
 6.98896 0.5943859649122807
 6.98896 0.594561403508772
 6.990721 0.594561403508772
 6.990721 0.5947368421052631
 6.992777 0.5947368421052631
 6.992777 0.5949122807017544
 7.006629 0.5949122807017544
 7.006629 0.5950877192982457
 7.01002 0.5950877192982457
 7.01002 0.5952631578947368
 7.013722 0.5952631578947368
 7.013722 0.5954385964912281
 7.014355 0.5954385964912281
 7.014355 0.5956140350877193
 7.016693 0.5956140350877193
 7.016693 0.5957894736842105
 7.017426 0.5957894736842105
 7.017426 0.5959649122807018
 7.022164 0.5959649122807018
 7.022164 0.596140350877193
 7.025494 0.596140350877193
 7.025494 0.5963157894736842
 7.027117 0.5963157894736842
 7.027117 0.5964912280701754
 7.028006 0.5964912280701754
 7.028006 0.5966666666666667
 7.039824 0.5966666666666667
 7.039824 0.5968421052631578
 7.039841 0.5968421052631578
 7.039841 0.5970175438596491
 7.040745 0.5970175438596491
 7.040745 0.5971929824561404
 7.041498 0.5971929824561404
 7.041498 0.5973684210526315
 7.041703 0.5973684210526315
 7.041703 0.5975438596491228
 7.051214 0.5975438596491228
 7.051214 0.597719298245614
 7.053936 0.597719298245614
 7.053936 0.5978947368421053
 7.059485 0.5978947368421053
 7.059485 0.5980701754385965
 7.062339 0.5980701754385965
 7.062339 0.5982456140350877
 7.064173 0.5982456140350877
 7.064173 0.598421052631579
 7.064506 0.598421052631579
 7.064506 0.5985964912280701
 7.064524 0.5985964912280701
 7.064524 0.5987719298245614
 7.067799 0.5987719298245614
 7.067799 0.5989473684210527
 7.072321 0.5989473684210527
 7.072321 0.5991228070175438
 7.078011 0.5991228070175438
 7.078011 0.5992982456140351
 7.079188 0.5992982456140351
 7.079188 0.5994736842105263
 7.08193 0.5994736842105263
 7.08193 0.5996491228070175
 7.082525 0.5996491228070175
 7.082525 0.5998245614035088
 7.085487 0.5998245614035088
 7.085487 0.6
 7.087086 0.6
 7.087086 0.6001754385964913
 7.100138 0.6001754385964913
 7.100138 0.6003508771929824
 7.107163 0.6003508771929824
 7.107163 0.6005263157894737
 7.131134 0.6005263157894737
 7.131134 0.600701754385965
 7.133825 0.600701754385965
 7.133825 0.6008771929824561
 7.137704 0.6008771929824561
 7.137704 0.6010526315789474
 7.1403 0.6010526315789474
 7.1403 0.6012280701754386
 7.141278 0.6012280701754386
 7.141278 0.6014035087719298
 7.146173 0.6014035087719298
 7.146173 0.6015789473684211
 7.147764 0.6015789473684211
 7.147764 0.6017543859649123
 7.14852 0.6017543859649123
 7.14852 0.6019298245614035
 7.154338 0.6019298245614035
 7.154338 0.6021052631578947
 7.158728 0.6021052631578947
 7.158728 0.602280701754386
 7.160562 0.602280701754386
 7.160562 0.6024561403508772
 7.161263 0.6024561403508772
 7.161263 0.6026315789473684
 7.163285 0.6026315789473684
 7.163285 0.6028070175438597
 7.163862 0.6028070175438597
 7.163862 0.6029824561403508
 7.174562 0.6029824561403508
 7.174562 0.6031578947368421
 7.183886 0.6031578947368421
 7.183886 0.6033333333333334
 7.184782 0.6033333333333334
 7.184782 0.6035087719298246
 7.187532 0.6035087719298246
 7.187532 0.6036842105263158
 7.189672 0.6036842105263158
 7.189672 0.603859649122807
 7.193308 0.603859649122807
 7.193308 0.6040350877192983
 7.200683 0.6040350877192983
 7.200683 0.6042105263157894
 7.201359 0.6042105263157894
 7.201359 0.6043859649122807
 7.203306 0.6043859649122807
 7.203306 0.604561403508772
 7.203467 0.604561403508772
 7.203467 0.6047368421052631
 7.204658 0.6047368421052631
 7.204658 0.6049122807017544
 7.205252 0.6049122807017544
 7.205252 0.6050877192982456
 7.20784 0.6050877192982456
 7.20784 0.6052631578947368
 7.210359 0.6052631578947368
 7.210359 0.6054385964912281
 7.212411 0.6054385964912281
 7.212411 0.6056140350877193
 7.2138 0.6056140350877193
 7.2138 0.6057894736842105
 7.214418 0.6057894736842105
 7.214418 0.6059649122807017
 7.214832 0.6059649122807017
 7.214832 0.606140350877193
 7.215216 0.606140350877193
 7.215216 0.6063157894736843
 7.217979 0.6063157894736843
 7.217979 0.6064912280701754
 7.222157 0.6064912280701754
 7.222157 0.6066666666666667
 7.224116 0.6066666666666667
 7.224116 0.6068421052631578
 7.233276 0.6068421052631578
 7.233276 0.6070175438596491
 7.240394 0.6070175438596491
 7.240394 0.6071929824561404
 7.242104 0.6071929824561404
 7.242104 0.6073684210526316
 7.251444 0.6073684210526316
 7.251444 0.6075438596491228
 7.252666 0.6075438596491228
 7.252666 0.607719298245614
 7.254667 0.607719298245614
 7.254667 0.6078947368421053
 7.254932 0.6078947368421053
 7.254932 0.6080701754385965
 7.257448 0.6080701754385965
 7.257448 0.6082456140350877
 7.258177 0.6082456140350877
 7.258177 0.608421052631579
 7.260056 0.608421052631579
 7.260056 0.6085964912280701
 7.267212 0.6085964912280701
 7.267212 0.6087719298245614
 7.267585 0.6087719298245614
 7.267585 0.6089473684210527
 7.270618 0.6089473684210527
 7.270618 0.6091228070175438
 7.274088 0.6091228070175438
 7.274088 0.6092982456140351
 7.274148 0.6092982456140351
 7.274148 0.6094736842105263
 7.277157 0.6094736842105263
 7.277157 0.6096491228070176
 7.278123 0.6096491228070176
 7.278123 0.6098245614035088
 7.283927 0.6098245614035088
 7.283927 0.61
 7.28433 0.61
 7.28433 0.6101754385964913
 7.299296 0.6101754385964913
 7.299296 0.6103508771929824
 7.300914 0.6103508771929824
 7.300914 0.6105263157894737
 7.308429 0.6105263157894737
 7.308429 0.610701754385965
 7.31508 0.610701754385965
 7.31508 0.6108771929824561
 7.318792 0.6108771929824561
 7.318792 0.6110526315789474
 7.323601 0.6110526315789474
 7.323601 0.6112280701754386
 7.328189 0.6112280701754386
 7.328189 0.6114035087719298
 7.33036 0.6114035087719298
 7.33036 0.611578947368421
 7.333483 0.611578947368421
 7.333483 0.6117543859649123
 7.335526 0.6117543859649123
 7.335526 0.6119298245614035
 7.336211 0.6119298245614035
 7.336211 0.6121052631578947
 7.34346 0.6121052631578947
 7.34346 0.612280701754386
 7.347108 0.612280701754386
 7.347108 0.6124561403508771
 7.349072 0.6124561403508771
 7.349072 0.6126315789473684
 7.352014 0.6126315789473684
 7.352014 0.6128070175438597
 7.357035 0.6128070175438597
 7.357035 0.6129824561403509
 7.358816 0.6129824561403509
 7.358816 0.6131578947368421
 7.360445 0.6131578947368421
 7.360445 0.6133333333333333
 7.362191 0.6133333333333333
 7.362191 0.6135087719298246
 7.362896 0.6135087719298246
 7.362896 0.6136842105263158
 7.363302 0.6136842105263158
 7.363302 0.613859649122807
 7.364006 0.613859649122807
 7.364006 0.6140350877192983
 7.365438 0.6140350877192983
 7.365438 0.6142105263157894
 7.376095 0.6142105263157894
 7.376095 0.6143859649122807
 7.376646 0.6143859649122807
 7.376646 0.614561403508772
 7.377209 0.614561403508772
 7.377209 0.6147368421052631
 7.379965 0.6147368421052631
 7.379965 0.6149122807017544
 7.381296 0.6149122807017544
 7.381296 0.6150877192982456
 7.38159 0.6150877192982456
 7.38159 0.6152631578947368
 7.387636 0.6152631578947368
 7.387636 0.6154385964912281
 7.392281 0.6154385964912281
 7.392281 0.6156140350877193
 7.392296 0.6156140350877193
 7.392296 0.6157894736842106
 7.392688 0.6157894736842106
 7.392688 0.6159649122807017
 7.394891 0.6159649122807017
 7.394891 0.616140350877193
 7.404032 0.616140350877193
 7.404032 0.6163157894736843
 7.40591 0.6163157894736843
 7.40591 0.6164912280701754
 7.41342 0.6164912280701754
 7.41342 0.6166666666666667
 7.414999 0.6166666666666667
 7.414999 0.6168421052631579
 7.419582 0.6168421052631579
 7.419582 0.6170175438596491
 7.42041 0.6170175438596491
 7.42041 0.6171929824561404
 7.426755 0.6171929824561404
 7.426755 0.6173684210526316
 7.427871 0.6173684210526316
 7.427871 0.6175438596491228
 7.432484 0.6175438596491228
 7.432484 0.617719298245614
 7.433605 0.617719298245614
 7.433605 0.6178947368421053
 7.437318 0.6178947368421053
 7.437318 0.6180701754385964
 7.445634 0.6180701754385964
 7.445634 0.6182456140350877
 7.446518 0.6182456140350877
 7.446518 0.618421052631579
 7.447371 0.618421052631579
 7.447371 0.6185964912280701
 7.462032 0.6185964912280701
 7.462032 0.6187719298245614
 7.462404 0.6187719298245614
 7.462404 0.6189473684210526
 7.463446 0.6189473684210526
 7.463446 0.6191228070175439
 7.465042 0.6191228070175439
 7.465042 0.6192982456140351
 7.472391 0.6192982456140351
 7.472391 0.6194736842105263
 7.484249 0.6194736842105263
 7.484249 0.6196491228070176
 7.486859 0.6196491228070176
 7.486859 0.6198245614035087
 7.491393 0.6198245614035087
 7.491393 0.62
 7.496664 0.62
 7.496664 0.6201754385964913
 7.498902 0.6201754385964913
 7.498902 0.6203508771929824
 7.501142 0.6203508771929824
 7.501142 0.6205263157894737
 7.50141 0.6205263157894737
 7.50141 0.6207017543859649
 7.501712 0.6207017543859649
 7.501712 0.6208771929824561
 7.504055 0.6208771929824561
 7.504055 0.6210526315789474
 7.505105 0.6210526315789474
 7.505105 0.6212280701754386
 7.505618 0.6212280701754386
 7.505618 0.6214035087719298
 7.506552 0.6214035087719298
 7.506552 0.621578947368421
 7.511264 0.621578947368421
 7.511264 0.6217543859649123
 7.520638 0.6217543859649123
 7.520638 0.6219298245614036
 7.522669 0.6219298245614036
 7.522669 0.6221052631578947
 7.527129 0.6221052631578947
 7.527129 0.622280701754386
 7.529697 0.622280701754386
 7.529697 0.6224561403508772
 7.530405 0.6224561403508772
 7.530405 0.6226315789473684
 7.538602 0.6226315789473684
 7.538602 0.6228070175438597
 7.54126 0.6228070175438597
 7.54126 0.6229824561403509
 7.54322 0.6229824561403509
 7.54322 0.6231578947368421
 7.545736 0.6231578947368421
 7.545736 0.6233333333333333
 7.546077 0.6233333333333333
 7.546077 0.6235087719298246
 7.565968 0.6235087719298246
 7.565968 0.6236842105263158
 7.575071 0.6236842105263158
 7.575071 0.623859649122807
 7.587383 0.623859649122807
 7.587383 0.6240350877192983
 7.591993 0.6240350877192983
 7.591993 0.6242105263157894
 7.60181 0.6242105263157894
 7.60181 0.6243859649122807
 7.603765 0.6243859649122807
 7.603765 0.624561403508772
 7.608115 0.624561403508772
 7.608115 0.6247368421052631
 7.609565 0.6247368421052631
 7.609565 0.6249122807017544
 7.618 0.6249122807017544
 7.618 0.6250877192982456
 7.620477 0.6250877192982456
 7.620477 0.6252631578947369
 7.622445 0.6252631578947369
 7.622445 0.625438596491228
 7.624865 0.625438596491228
 7.624865 0.6256140350877193
 7.627316 0.6256140350877193
 7.627316 0.6257894736842106
 7.627818 0.6257894736842106
 7.627818 0.6259649122807017
 7.628721 0.6259649122807017
 7.628721 0.626140350877193
 7.631031 0.626140350877193
 7.631031 0.6263157894736842
 7.631545 0.6263157894736842
 7.631545 0.6264912280701754
 7.633837 0.6264912280701754
 7.633837 0.6266666666666667
 7.636923 0.6266666666666667
 7.636923 0.6268421052631579
 7.638574 0.6268421052631579
 7.638574 0.6270175438596491
 7.640026 0.6270175438596491
 7.640026 0.6271929824561403
 7.64175 0.6271929824561403
 7.64175 0.6273684210526316
 7.672409 0.6273684210526316
 7.672409 0.6275438596491228
 7.673586 0.6275438596491228
 7.673586 0.627719298245614
 7.67581 0.627719298245614
 7.67581 0.6278947368421053
 7.67676 0.6278947368421053
 7.67676 0.6280701754385964
 7.677006 0.6280701754385964
 7.677006 0.6282456140350877
 7.678679 0.6282456140350877
 7.678679 0.628421052631579
 7.692318 0.628421052631579
 7.692318 0.6285964912280702
 7.695709 0.6285964912280702
 7.695709 0.6287719298245614
 7.705558 0.6287719298245614
 7.705558 0.6289473684210526
 7.708066 0.6289473684210526
 7.708066 0.6291228070175439
 7.712517 0.6291228070175439
 7.712517 0.6292982456140351
 7.714866 0.6292982456140351
 7.714866 0.6294736842105263
 7.716617 0.6294736842105263
 7.716617 0.6296491228070176
 7.716856 0.6296491228070176
 7.716856 0.6298245614035087
 7.717866 0.6298245614035087
 7.717866 0.63
 7.720921 0.63
 7.720921 0.6301754385964913
 7.723282 0.6301754385964913
 7.723282 0.6303508771929824
 7.729078 0.6303508771929824
 7.729078 0.6305263157894737
 7.729082 0.6305263157894737
 7.729082 0.6307017543859649
 7.73104 0.6307017543859649
 7.73104 0.6308771929824561
 7.734743 0.6308771929824561
 7.734743 0.6310526315789474
 7.739632 0.6310526315789474
 7.739632 0.6312280701754386
 7.741993 0.6312280701754386
 7.741993 0.6314035087719299
 7.744558 0.6314035087719299
 7.744558 0.631578947368421
 7.750681 0.631578947368421
 7.750681 0.6317543859649123
 7.763613 0.6317543859649123
 7.763613 0.6319298245614036
 7.771092 0.6319298245614036
 7.771092 0.6321052631578947
 7.773263 0.6321052631578947
 7.773263 0.632280701754386
 7.775865 0.632280701754386
 7.775865 0.6324561403508772
 7.776526 0.6324561403508772
 7.776526 0.6326315789473684
 7.782466 0.6326315789473684
 7.782466 0.6328070175438596
 7.783769 0.6328070175438596
 7.783769 0.6329824561403509
 7.786432 0.6329824561403509
 7.786432 0.6331578947368421
 7.799585 0.6331578947368421
 7.799585 0.6333333333333333
 7.800856 0.6333333333333333
 7.800856 0.6335087719298246
 7.807431 0.6335087719298246
 7.807431 0.6336842105263157
 7.808616 0.6336842105263157
 7.808616 0.633859649122807
 7.810376 0.633859649122807
 7.810376 0.6340350877192983
 7.826576 0.6340350877192983
 7.826576 0.6342105263157894
 7.829411 0.6342105263157894
 7.829411 0.6343859649122807
 7.833786 0.6343859649122807
 7.833786 0.6345614035087719
 7.841618 0.6345614035087719
 7.841618 0.6347368421052632
 7.844232 0.6347368421052632
 7.844232 0.6349122807017544
 7.846436 0.6349122807017544
 7.846436 0.6350877192982456
 7.853717 0.6350877192982456
 7.853717 0.6352631578947369
 7.856324 0.6352631578947369
 7.856324 0.635438596491228
 7.862816 0.635438596491228
 7.862816 0.6356140350877193
 7.863332 0.6356140350877193
 7.863332 0.6357894736842106
 7.864552 0.6357894736842106
 7.864552 0.6359649122807017
 7.865911 0.6359649122807017
 7.865911 0.636140350877193
 7.868057 0.636140350877193
 7.868057 0.6363157894736842
 7.869457 0.6363157894736842
 7.869457 0.6364912280701754
 7.871529 0.6364912280701754
 7.871529 0.6366666666666667
 7.880588 0.6366666666666667
 7.880588 0.6368421052631579
 7.882893 0.6368421052631579
 7.882893 0.6370175438596491
 7.893329 0.6370175438596491
 7.893329 0.6371929824561403
 7.896527 0.6371929824561403
 7.896527 0.6373684210526316
 7.901076 0.6373684210526316
 7.901076 0.6375438596491229
 7.903198 0.6375438596491229
 7.903198 0.637719298245614
 7.904178 0.637719298245614
 7.904178 0.6378947368421053
 7.904266 0.6378947368421053
 7.904266 0.6380701754385965
 7.906776 0.6380701754385965
 7.906776 0.6382456140350877
 7.909255 0.6382456140350877
 7.909255 0.638421052631579
 7.913391 0.638421052631579
 7.913391 0.6385964912280702
 7.913589 0.6385964912280702
 7.913589 0.6387719298245614
 7.9158 0.6387719298245614
 7.9158 0.6389473684210526
 7.918058 0.6389473684210526
 7.918058 0.6391228070175439
 7.920272 0.6391228070175439
 7.920272 0.639298245614035
 7.92115 0.639298245614035
 7.92115 0.6394736842105263
 7.92402 0.6394736842105263
 7.92402 0.6396491228070176
 7.925671 0.6396491228070176
 7.925671 0.6398245614035087
 7.929063 0.6398245614035087
 7.929063 0.64
 7.929934 0.64
 7.929934 0.6401754385964912
 7.933265 0.6401754385964912
 7.933265 0.6403508771929824
 7.934585 0.6403508771929824
 7.934585 0.6405263157894737
 7.934871 0.6405263157894737
 7.934871 0.6407017543859649
 7.936248 0.6407017543859649
 7.936248 0.6408771929824562
 7.939439 0.6408771929824562
 7.939439 0.6410526315789473
 7.945031 0.6410526315789473
 7.945031 0.6412280701754386
 7.947163 0.6412280701754386
 7.947163 0.6414035087719299
 7.9476 0.6414035087719299
 7.9476 0.641578947368421
 7.949486 0.641578947368421
 7.949486 0.6417543859649123
 7.952813 0.6417543859649123
 7.952813 0.6419298245614035
 7.963505 0.6419298245614035
 7.963505 0.6421052631578947
 7.964003 0.6421052631578947
 7.964003 0.642280701754386
 7.964475 0.642280701754386
 7.964475 0.6424561403508772
 7.964576 0.6424561403508772
 7.964576 0.6426315789473684
 7.967015 0.6426315789473684
 7.967015 0.6428070175438596
 7.976491 0.6428070175438596
 7.976491 0.6429824561403509
 7.982839 0.6429824561403509
 7.982839 0.6431578947368422
 7.983093 0.6431578947368422
 7.983093 0.6433333333333333
 7.988816 0.6433333333333333
 7.988816 0.6435087719298246
 7.991987 0.6435087719298246
 7.991987 0.6436842105263157
 7.99337 0.6436842105263157
 7.99337 0.643859649122807
 7.993478 0.643859649122807
 7.993478 0.6440350877192983
 7.998695 0.6440350877192983
 7.998695 0.6442105263157895
 8.003786 0.6442105263157895
 8.003786 0.6443859649122807
 8.005981 0.6443859649122807
 8.005981 0.6445614035087719
 8.012323 0.6445614035087719
 8.012323 0.6447368421052632
 8.012798 0.6447368421052632
 8.012798 0.6449122807017544
 8.018265 0.6449122807017544
 8.018265 0.6450877192982456
 8.019366 0.6450877192982456
 8.019366 0.6452631578947369
 8.021926000000001 0.6452631578947369
 8.021926000000001 0.645438596491228
 8.022995 0.645438596491228
 8.022995 0.6456140350877193
 8.053255 0.6456140350877193
 8.053255 0.6457894736842106
 8.055334999999999 0.6457894736842106
 8.055334999999999 0.6459649122807017
 8.055635000000001 0.6459649122807017
 8.055635000000001 0.646140350877193
 8.069936 0.646140350877193
 8.069936 0.6463157894736842
 8.077591999999999 0.6463157894736842
 8.077591999999999 0.6464912280701754
 8.079273000000001 0.6464912280701754
 8.079273000000001 0.6466666666666666
 8.079295 0.6466666666666666
 8.079295 0.6468421052631579
 8.079942000000001 0.6468421052631579
 8.079942000000001 0.6470175438596492
 8.083271999999999 0.6470175438596492
 8.083271999999999 0.6471929824561403
 8.084641 0.6471929824561403
 8.084641 0.6473684210526316
 8.087474 0.6473684210526316
 8.087474 0.6475438596491228
 8.093183 0.6475438596491228
 8.093183 0.647719298245614
 8.095285000000001 0.647719298245614
 8.095285000000001 0.6478947368421053
 8.095564 0.6478947368421053
 8.095564 0.6480701754385965
 8.095851 0.6480701754385965
 8.095851 0.6482456140350877
 8.095859000000001 0.6482456140350877
 8.095859000000001 0.6484210526315789
 8.098119000000001 0.6484210526315789
 8.098119000000001 0.6485964912280702
 8.099102 0.6485964912280702
 8.099102 0.6487719298245614
 8.102869 0.6487719298245614
 8.102869 0.6489473684210526
 8.105181 0.6489473684210526
 8.105181 0.6491228070175439
 8.105903 0.6491228070175439
 8.105903 0.649298245614035
 8.108197000000001 0.649298245614035
 8.108197000000001 0.6494736842105263
 8.109671000000001 0.6494736842105263
 8.109671000000001 0.6496491228070176
 8.112413 0.6496491228070176
 8.112413 0.6498245614035087
 8.120423000000001 0.6498245614035087
 8.120423000000001 0.65
 8.125911 0.65
 8.125911 0.6501754385964912
 8.128152 0.6501754385964912
 8.128152 0.6503508771929825
 8.141493000000001 0.6503508771929825
 8.141493000000001 0.6505263157894737
 8.156006 0.6505263157894737
 8.156006 0.6507017543859649
 8.160314 0.6507017543859649
 8.160314 0.6508771929824562
 8.160615 0.6508771929824562
 8.160615 0.6510526315789473
 8.161864 0.6510526315789473
 8.161864 0.6512280701754386
 8.162366 0.6512280701754386
 8.162366 0.6514035087719299
 8.165557 0.6514035087719299
 8.165557 0.651578947368421
 8.168066 0.651578947368421
 8.168066 0.6517543859649123
 8.179479000000001 0.6517543859649123
 8.179479000000001 0.6519298245614035
 8.180496 0.6519298245614035
 8.180496 0.6521052631578947
 8.188658999999999 0.6521052631578947
 8.188658999999999 0.652280701754386
 8.189339 0.652280701754386
 8.189339 0.6524561403508772
 8.193693 0.6524561403508772
 8.193693 0.6526315789473685
 8.193932 0.6526315789473685
 8.193932 0.6528070175438596
 8.204723 0.6528070175438596
 8.204723 0.6529824561403509
 8.216625000000001 0.6529824561403509
 8.216625000000001 0.6531578947368422
 8.21874 0.6531578947368422
 8.21874 0.6533333333333333
 8.219131000000001 0.6533333333333333
 8.219131000000001 0.6535087719298246
 8.239293 0.6535087719298246
 8.239293 0.6536842105263158
 8.239993 0.6536842105263158
 8.239993 0.653859649122807
 8.247574 0.653859649122807
 8.247574 0.6540350877192982
 8.249056 0.6540350877192982
 8.249056 0.6542105263157895
 8.249059000000001 0.6542105263157895
 8.249059000000001 0.6543859649122807
 8.249267 0.6543859649122807
 8.249267 0.6545614035087719
 8.260904 0.6545614035087719
 8.260904 0.6547368421052632
 8.265897000000001 0.6547368421052632
 8.265897000000001 0.6549122807017543
 8.269325 0.6549122807017543
 8.269325 0.6550877192982456
 8.271140000000001 0.6550877192982456
 8.271140000000001 0.6552631578947369
 8.277782999999999 0.6552631578947369
 8.277782999999999 0.655438596491228
 8.278722 0.655438596491228
 8.278722 0.6556140350877193
 8.287668999999999 0.6556140350877193
 8.287668999999999 0.6557894736842105
 8.2905 0.6557894736842105
 8.2905 0.6559649122807018
 8.291171 0.6559649122807018
 8.291171 0.656140350877193
 8.307995 0.656140350877193
 8.307995 0.6563157894736842
 8.311424000000001 0.6563157894736842
 8.311424000000001 0.6564912280701755
 8.316656 0.6564912280701755
 8.316656 0.6566666666666666
 8.322651 0.6566666666666666
 8.322651 0.6568421052631579
 8.337109999999999 0.6568421052631579
 8.337109999999999 0.6570175438596492
 8.337664999999999 0.6570175438596492
 8.337664999999999 0.6571929824561403
 8.345530999999999 0.6571929824561403
 8.345530999999999 0.6573684210526316
 8.351001 0.6573684210526316
 8.351001 0.6575438596491228
 8.352017 0.6575438596491228
 8.352017 0.657719298245614
 8.352261 0.657719298245614
 8.352261 0.6578947368421053
 8.355081 0.6578947368421053
 8.355081 0.6580701754385965
 8.356802999999999 0.6580701754385965
 8.356802999999999 0.6582456140350877
 8.358423 0.6582456140350877
 8.358423 0.6584210526315789
 8.358997 0.6584210526315789
 8.358997 0.6585964912280702
 8.359825000000001 0.6585964912280702
 8.359825000000001 0.6587719298245615
 8.360246 0.6587719298245615
 8.360246 0.6589473684210526
 8.361336 0.6589473684210526
 8.361336 0.6591228070175439
 8.372432 0.6591228070175439
 8.372432 0.6592982456140351
 8.373559999999999 0.6592982456140351
 8.373559999999999 0.6594736842105263
 8.380103 0.6594736842105263
 8.380103 0.6596491228070176
 8.384537 0.6596491228070176
 8.384537 0.6598245614035088
 8.393898999999999 0.6598245614035088
 8.393898999999999 0.66
 8.396013999999999 0.66
 8.396013999999999 0.6601754385964912
 8.396181 0.6601754385964912
 8.396181 0.6603508771929825
 8.398070000000001 0.6603508771929825
 8.398070000000001 0.6605263157894737
 8.399801 0.6605263157894737
 8.399801 0.6607017543859649
 8.400176999999999 0.6607017543859649
 8.400176999999999 0.6608771929824562
 8.401971 0.6608771929824562
 8.401971 0.6610526315789473
 8.412772 0.6610526315789473
 8.412772 0.6612280701754386
 8.413205 0.6612280701754386
 8.413205 0.6614035087719298
 8.415495999999999 0.6614035087719298
 8.415495999999999 0.661578947368421
 8.418654 0.661578947368421
 8.418654 0.6617543859649123
 8.421951 0.6617543859649123
 8.421951 0.6619298245614035
 8.425929999999999 0.6619298245614035
 8.425929999999999 0.6621052631578948
 8.428527000000001 0.6621052631578948
 8.428527000000001 0.6622807017543859
 8.432855 0.6622807017543859
 8.432855 0.6624561403508772
 8.43792 0.6624561403508772
 8.43792 0.6626315789473685
 8.438609 0.6626315789473685
 8.438609 0.6628070175438596
 8.459016 0.6628070175438596
 8.459016 0.6629824561403509
 8.462273 0.6629824561403509
 8.462273 0.6631578947368421
 8.465954999999999 0.6631578947368421
 8.465954999999999 0.6633333333333333
 8.474710999999999 0.6633333333333333
 8.474710999999999 0.6635087719298246
 8.474983999999999 0.6635087719298246
 8.474983999999999 0.6636842105263158
 8.476469 0.6636842105263158
 8.476469 0.663859649122807
 8.479744 0.663859649122807
 8.479744 0.6640350877192982
 8.486105999999999 0.6640350877192982
 8.486105999999999 0.6642105263157895
 8.487195 0.6642105263157895
 8.487195 0.6643859649122807
 8.498155000000001 0.6643859649122807
 8.498155000000001 0.6645614035087719
 8.502483 0.6645614035087719
 8.502483 0.6647368421052632
 8.502815 0.6647368421052632
 8.502815 0.6649122807017543
 8.503355000000001 0.6649122807017543
 8.503355000000001 0.6650877192982456
 8.504312000000001 0.6650877192982456
 8.504312000000001 0.6652631578947369
 8.506804000000001 0.6652631578947369
 8.506804000000001 0.6654385964912281
 8.508632 0.6654385964912281
 8.508632 0.6656140350877193
 8.519887000000001 0.6656140350877193
 8.519887000000001 0.6657894736842105
 8.530555 0.6657894736842105
 8.530555 0.6659649122807018
 8.534105 0.6659649122807018
 8.534105 0.666140350877193
 8.543581 0.666140350877193
 8.543581 0.6663157894736842
 8.544333 0.6663157894736842
 8.544333 0.6664912280701755
 8.547496000000001 0.6664912280701755
 8.547496000000001 0.6666666666666666
 8.551758 0.6666666666666666
 8.551758 0.6668421052631579
 8.554237000000001 0.6668421052631579
 8.554237000000001 0.6670175438596492
 8.555424 0.6670175438596492
 8.555424 0.6671929824561403
 8.557615 0.6671929824561403
 8.557615 0.6673684210526316
 8.558211 0.6673684210526316
 8.558211 0.6675438596491228
 8.562366000000001 0.6675438596491228
 8.562366000000001 0.667719298245614
 8.563973000000001 0.667719298245614
 8.563973000000001 0.6678947368421052
 8.565436 0.6678947368421052
 8.565436 0.6680701754385965
 8.581929000000001 0.6680701754385965
 8.581929000000001 0.6682456140350878
 8.587198000000001 0.6682456140350878
 8.587198000000001 0.6684210526315789
 8.59145 0.6684210526315789
 8.59145 0.6685964912280702
 8.600797 0.6685964912280702
 8.600797 0.6687719298245614
 8.601381999999999 0.6687719298245614
 8.601381999999999 0.6689473684210526
 8.606082000000001 0.6689473684210526
 8.606082000000001 0.6691228070175439
 8.616135999999999 0.6691228070175439
 8.616135999999999 0.6692982456140351
 8.619045 0.6692982456140351
 8.619045 0.6694736842105263
 8.621874999999999 0.6694736842105263
 8.621874999999999 0.6696491228070175
 8.625895 0.6696491228070175
 8.625895 0.6698245614035088
 8.636564999999999 0.6698245614035088
 8.636564999999999 0.67
 8.636972999999999 0.67
 8.636972999999999 0.6701754385964912
 8.638221 0.6701754385964912
 8.638221 0.6703508771929825
 8.642573000000001 0.6703508771929825
 8.642573000000001 0.6705263157894736
 8.643563 0.6705263157894736
 8.643563 0.6707017543859649
 8.645580000000001 0.6707017543859649
 8.645580000000001 0.6708771929824562
 8.655665000000001 0.6708771929824562
 8.655665000000001 0.6710526315789473
 8.660035000000001 0.6710526315789473
 8.660035000000001 0.6712280701754386
 8.664206999999999 0.6712280701754386
 8.664206999999999 0.6714035087719298
 8.665724000000001 0.6714035087719298
 8.665724000000001 0.6715789473684211
 8.667221 0.6715789473684211
 8.667221 0.6717543859649123
 8.669067 0.6717543859649123
 8.669067 0.6719298245614035
 8.675276999999999 0.6719298245614035
 8.675276999999999 0.6721052631578948
 8.676477999999999 0.6721052631578948
 8.676477999999999 0.6722807017543859
 8.687082 0.6722807017543859
 8.687082 0.6724561403508772
 8.687618000000001 0.6724561403508772
 8.687618000000001 0.6726315789473685
 8.690809 0.6726315789473685
 8.690809 0.6728070175438596
 8.696974000000001 0.6728070175438596
 8.696974000000001 0.6729824561403509
 8.697666 0.6729824561403509
 8.697666 0.6731578947368421
 8.698273 0.6731578947368421
 8.698273 0.6733333333333333
 8.704782 0.6733333333333333
 8.704782 0.6735087719298246
 8.707238 0.6735087719298246
 8.707238 0.6736842105263158
 8.714542 0.6736842105263158
 8.714542 0.673859649122807
 8.724126 0.673859649122807
 8.724126 0.6740350877192982
 8.729718999999999 0.6740350877192982
 8.729718999999999 0.6742105263157895
 8.732853 0.6742105263157895
 8.732853 0.6743859649122808
 8.735526999999999 0.6743859649122808
 8.735526999999999 0.6745614035087719
 8.747487 0.6745614035087719
 8.747487 0.6747368421052632
 8.748213 0.6747368421052632
 8.748213 0.6749122807017544
 8.748244 0.6749122807017544
 8.748244 0.6750877192982456
 8.755127999999999 0.6750877192982456
 8.755127999999999 0.6752631578947368
 8.756126999999999 0.6752631578947368
 8.756126999999999 0.6754385964912281
 8.761316000000001 0.6754385964912281
 8.761316000000001 0.6756140350877193
 8.761371 0.6756140350877193
 8.761371 0.6757894736842105
 8.761709 0.6757894736842105
 8.761709 0.6759649122807018
 8.761975 0.6759649122807018
 8.761975 0.6761403508771929
 8.763263 0.6761403508771929
 8.763263 0.6763157894736842
 8.770445 0.6763157894736842
 8.770445 0.6764912280701755
 8.770809 0.6764912280701755
 8.770809 0.6766666666666666
 8.774305 0.6766666666666666
 8.774305 0.6768421052631579
 8.779374000000001 0.6768421052631579
 8.779374000000001 0.6770175438596491
 8.785527999999999 0.6770175438596491
 8.785527999999999 0.6771929824561403
 8.791949000000001 0.6771929824561403
 8.791949000000001 0.6773684210526316
 8.794485 0.6773684210526316
 8.794485 0.6775438596491228
 8.79814 0.6775438596491228
 8.79814 0.6777192982456141
 8.805966 0.6777192982456141
 8.805966 0.6778947368421052
 8.815624 0.6778947368421052
 8.815624 0.6780701754385965
 8.817136 0.6780701754385965
 8.817136 0.6782456140350878
 8.821766999999999 0.6782456140350878
 8.821766999999999 0.6784210526315789
 8.821870000000001 0.6784210526315789
 8.821870000000001 0.6785964912280702
 8.828981000000001 0.6785964912280702
 8.828981000000001 0.6787719298245614
 8.834899999999999 0.6787719298245614
 8.834899999999999 0.6789473684210526
 8.835035 0.6789473684210526
 8.835035 0.6791228070175439
 8.839926999999999 0.6791228070175439
 8.839926999999999 0.6792982456140351
 8.846802 0.6792982456140351
 8.846802 0.6794736842105263
 8.851511 0.6794736842105263
 8.851511 0.6796491228070175
 8.857847 0.6796491228070175
 8.857847 0.6798245614035088
 8.859503 0.6798245614035088
 8.859503 0.68
 8.865334000000001 0.68
 8.865334000000001 0.6801754385964912
 8.871188 0.6801754385964912
 8.871188 0.6803508771929825
 8.873552 0.6803508771929825
 8.873552 0.6805263157894736
 8.878761000000001 0.6805263157894736
 8.878761000000001 0.6807017543859649
 8.88466 0.6807017543859649
 8.88466 0.6808771929824562
 8.887340999999999 0.6808771929824562
 8.887340999999999 0.6810526315789474
 8.888780000000001 0.6810526315789474
 8.888780000000001 0.6812280701754386
 8.892923 0.6812280701754386
 8.892923 0.6814035087719298
 8.893634 0.6814035087719298
 8.893634 0.6815789473684211
 8.907852 0.6815789473684211
 8.907852 0.6817543859649123
 8.913321 0.6817543859649123
 8.913321 0.6819298245614035
 8.914527 0.6819298245614035
 8.914527 0.6821052631578948
 8.915025 0.6821052631578948
 8.915025 0.6822807017543859
 8.917662999999999 0.6822807017543859
 8.917662999999999 0.6824561403508772
 8.92104 0.6824561403508772
 8.92104 0.6826315789473684
 8.926816000000001 0.6826315789473684
 8.926816000000001 0.6828070175438596
 8.92994 0.6828070175438596
 8.92994 0.6829824561403509
 8.935078000000001 0.6829824561403509
 8.935078000000001 0.6831578947368421
 8.942876 0.6831578947368421
 8.942876 0.6833333333333333
 8.947062000000001 0.6833333333333333
 8.947062000000001 0.6835087719298245
 8.948681000000001 0.6835087719298245
 8.948681000000001 0.6836842105263158
 8.952533000000001 0.6836842105263158
 8.952533000000001 0.6838596491228071
 8.953132 0.6838596491228071
 8.953132 0.6840350877192982
 8.953953 0.6840350877192982
 8.953953 0.6842105263157895
 8.967806 0.6842105263157895
 8.967806 0.6843859649122807
 8.970414999999999 0.6843859649122807
 8.970414999999999 0.6845614035087719
 8.972645 0.6845614035087719
 8.972645 0.6847368421052632
 8.97471 0.6847368421052632
 8.97471 0.6849122807017544
 8.977220000000001 0.6849122807017544
 8.977220000000001 0.6850877192982456
 8.977371 0.6850877192982456
 8.977371 0.6852631578947368
 8.978854999999999 0.6852631578947368
 8.978854999999999 0.6854385964912281
 8.980900999999999 0.6854385964912281
 8.980900999999999 0.6856140350877193
 8.985794 0.6856140350877193
 8.985794 0.6857894736842105
 8.98775 0.6857894736842105
 8.98775 0.6859649122807018
 9.001488 0.6859649122807018
 9.001488 0.6861403508771929
 9.006375999999999 0.6861403508771929
 9.006375999999999 0.6863157894736842
 9.011507999999999 0.6863157894736842
 9.011507999999999 0.6864912280701755
 9.012847000000001 0.6864912280701755
 9.012847000000001 0.6866666666666666
 9.016385 0.6866666666666666
 9.016385 0.6868421052631579
 9.023979000000001 0.6868421052631579
 9.023979000000001 0.6870175438596491
 9.024317999999999 0.6870175438596491
 9.024317999999999 0.6871929824561404
 9.024393999999999 0.6871929824561404
 9.024393999999999 0.6873684210526316
 9.025594 0.6873684210526316
 9.025594 0.6875438596491228
 9.026854 0.6875438596491228
 9.026854 0.6877192982456141
 9.038138 0.6877192982456141
 9.038138 0.6878947368421052
 9.038361999999999 0.6878947368421052
 9.038361999999999 0.6880701754385965
 9.040100000000001 0.6880701754385965
 9.040100000000001 0.6882456140350878
 9.040516999999999 0.6882456140350878
 9.040516999999999 0.6884210526315789
 9.043181000000001 0.6884210526315789
 9.043181000000001 0.6885964912280702
 9.056343999999999 0.6885964912280702
 9.056343999999999 0.6887719298245614
 9.056426999999999 0.6887719298245614
 9.056426999999999 0.6889473684210526
 9.087725000000001 0.6889473684210526
 9.087725000000001 0.6891228070175439
 9.094049 0.6891228070175439
 9.094049 0.6892982456140351
 9.103873 0.6892982456140351
 9.103873 0.6894736842105263
 9.104994 0.6894736842105263
 9.104994 0.6896491228070175
 9.104996 0.6896491228070175
 9.104996 0.6898245614035088
 9.111058999999999 0.6898245614035088
 9.111058999999999 0.6899999999999999
 9.119035 0.6899999999999999
 9.119035 0.6901754385964912
 9.121707000000001 0.6901754385964912
 9.121707000000001 0.6903508771929825
 9.122088 0.6903508771929825
 9.122088 0.6905263157894737
 9.124974999999999 0.6905263157894737
 9.124974999999999 0.6907017543859649
 9.134817999999999 0.6907017543859649
 9.134817999999999 0.6908771929824561
 9.143079999999999 0.6908771929824561
 9.143079999999999 0.6910526315789474
 9.147529 0.6910526315789474
 9.147529 0.6912280701754386
 9.152393999999999 0.6912280701754386
 9.152393999999999 0.6914035087719298
 9.152539000000001 0.6914035087719298
 9.152539000000001 0.6915789473684211
 9.156927 0.6915789473684211
 9.156927 0.6917543859649122
 9.161822000000001 0.6917543859649122
 9.161822000000001 0.6919298245614035
 9.16873 0.6919298245614035
 9.16873 0.6921052631578948
 9.177045 0.6921052631578948
 9.177045 0.6922807017543859
 9.191969 0.6922807017543859
 9.191969 0.6924561403508772
 9.210426999999999 0.6924561403508772
 9.210426999999999 0.6926315789473684
 9.211205 0.6926315789473684
 9.211205 0.6928070175438596
 9.212984000000001 0.6928070175438596
 9.212984000000001 0.6929824561403509
 9.214566 0.6929824561403509
 9.214566 0.6931578947368421
 9.218389999999999 0.6931578947368421
 9.218389999999999 0.6933333333333334
 9.223763999999999 0.6933333333333334
 9.223763999999999 0.6935087719298245
 9.224271 0.6935087719298245
 9.224271 0.6936842105263158
 9.224622999999999 0.6936842105263158
 9.224622999999999 0.6938596491228071
 9.229093000000001 0.6938596491228071
 9.229093000000001 0.6940350877192982
 9.229673999999999 0.6940350877192982
 9.229673999999999 0.6942105263157895
 9.230033000000001 0.6942105263157895
 9.230033000000001 0.6943859649122807
 9.232494000000001 0.6943859649122807
 9.232494000000001 0.6945614035087719
 9.236668 0.6945614035087719
 9.236668 0.6947368421052632
 9.236988 0.6947368421052632
 9.236988 0.6949122807017544
 9.244819 0.6949122807017544
 9.244819 0.6950877192982456
 9.248998 0.6950877192982456
 9.248998 0.6952631578947368
 9.249544999999999 0.6952631578947368
 9.249544999999999 0.6954385964912281
 9.252865999999999 0.6954385964912281
 9.252865999999999 0.6956140350877194
 9.255207 0.6956140350877194
 9.255207 0.6957894736842105
 9.259404 0.6957894736842105
 9.259404 0.6959649122807018
 9.263118 0.6959649122807018
 9.263118 0.6961403508771929
 9.272095999999999 0.6961403508771929
 9.272095999999999 0.6963157894736842
 9.283249 0.6963157894736842
 9.283249 0.6964912280701754
 9.284601 0.6964912280701754
 9.284601 0.6966666666666667
 9.288971999999999 0.6966666666666667
 9.288971999999999 0.6968421052631579
 9.295413 0.6968421052631579
 9.295413 0.6970175438596491
 9.299071 0.6970175438596491
 9.299071 0.6971929824561404
 9.307525 0.6971929824561404
 9.307525 0.6973684210526315
 9.311804 0.6973684210526315
 9.311804 0.6975438596491228
 9.312706 0.6975438596491228
 9.312706 0.6977192982456141
 9.316992000000001 0.6977192982456141
 9.316992000000001 0.6978947368421052
 9.322174 0.6978947368421052
 9.322174 0.6980701754385965
 9.328837 0.6980701754385965
 9.328837 0.6982456140350877
 9.334702 0.6982456140350877
 9.334702 0.6984210526315789
 9.338761999999999 0.6984210526315789
 9.338761999999999 0.6985964912280702
 9.343510999999999 0.6985964912280702
 9.343510999999999 0.6987719298245614
 9.347217000000001 0.6987719298245614
 9.347217000000001 0.6989473684210527
 9.348960999999999 0.6989473684210527
 9.348960999999999 0.6991228070175438
 9.349313 0.6991228070175438
 9.349313 0.6992982456140351
 9.350455 0.6992982456140351
 9.350455 0.6994736842105264
 9.351392000000001 0.6994736842105264
 9.351392000000001 0.6996491228070175
 9.352138999999999 0.6996491228070175
 9.352138999999999 0.6998245614035088
 9.360092 0.6998245614035088
 9.360092 0.7
 9.360194 0.7
 9.360194 0.7001754385964912
 9.360918 0.7001754385964912
 9.360918 0.7003508771929825
 9.367311000000001 0.7003508771929825
 9.367311000000001 0.7005263157894737
 9.367946999999999 0.7005263157894737
 9.367946999999999 0.7007017543859649
 9.373108999999999 0.7007017543859649
 9.373108999999999 0.7008771929824561
 9.380936 0.7008771929824561
 9.380936 0.7010526315789474
 9.383851 0.7010526315789474
 9.383851 0.7012280701754386
 9.388464000000001 0.7012280701754386
 9.388464000000001 0.7014035087719298
 9.388519000000001 0.7014035087719298
 9.388519000000001 0.7015789473684211
 9.395009999999999 0.7015789473684211
 9.395009999999999 0.7017543859649122
 9.418018 0.7017543859649122
 9.418018 0.7019298245614035
 9.418934999999999 0.7019298245614035
 9.418934999999999 0.7021052631578948
 9.432285 0.7021052631578948
 9.432285 0.7022807017543859
 9.435836 0.7022807017543859
 9.435836 0.7024561403508772
 9.450504 0.7024561403508772
 9.450504 0.7026315789473684
 9.452703 0.7026315789473684
 9.452703 0.7028070175438597
 9.455966 0.7028070175438597
 9.455966 0.7029824561403509
 9.463464999999999 0.7029824561403509
 9.463464999999999 0.7031578947368421
 9.467013 0.7031578947368421
 9.467013 0.7033333333333334
 9.468321 0.7033333333333334
 9.468321 0.7035087719298245
 9.476864000000001 0.7035087719298245
 9.476864000000001 0.7036842105263158
 9.478733999999999 0.7036842105263158
 9.478733999999999 0.703859649122807
 9.480657000000001 0.703859649122807
 9.480657000000001 0.7040350877192982
 9.485006 0.7040350877192982
 9.485006 0.7042105263157895
 9.486565000000001 0.7042105263157895
 9.486565000000001 0.7043859649122807
 9.487819 0.7043859649122807
 9.487819 0.7045614035087719
 9.50305 0.7045614035087719
 9.50305 0.7047368421052631
 9.505853 0.7047368421052631
 9.505853 0.7049122807017544
 9.506059 0.7049122807017544
 9.506059 0.7050877192982457
 9.507370999999999 0.7050877192982457
 9.507370999999999 0.7052631578947368
 9.513947999999999 0.7052631578947368
 9.513947999999999 0.7054385964912281
 9.517325 0.7054385964912281
 9.517325 0.7056140350877192
 9.524001999999999 0.7056140350877192
 9.524001999999999 0.7057894736842105
 9.524619 0.7057894736842105
 9.524619 0.7059649122807018
 9.525361999999999 0.7059649122807018
 9.525361999999999 0.706140350877193
 9.529436 0.706140350877193
 9.529436 0.7063157894736842
 9.530822000000001 0.7063157894736842
 9.530822000000001 0.7064912280701754
 9.557404999999999 0.7064912280701754
 9.557404999999999 0.7066666666666667
 9.563075 0.7066666666666667
 9.563075 0.7068421052631579
 9.566815999999999 0.7068421052631579
 9.566815999999999 0.7070175438596491
 9.567937000000001 0.7070175438596491
 9.567937000000001 0.7071929824561404
 9.579726000000001 0.7071929824561404
 9.579726000000001 0.7073684210526315
 9.579844 0.7073684210526315
 9.579844 0.7075438596491228
 9.58562 0.7075438596491228
 9.58562 0.7077192982456141
 9.588597 0.7077192982456141
 9.588597 0.7078947368421052
 9.588652 0.7078947368421052
 9.588652 0.7080701754385965
 9.590643999999999 0.7080701754385965
 9.590643999999999 0.7082456140350877
 9.593374000000001 0.7082456140350877
 9.593374000000001 0.708421052631579
 9.594516 0.708421052631579
 9.594516 0.7085964912280702
 9.611954000000001 0.7085964912280702
 9.611954000000001 0.7087719298245614
 9.611974 0.7087719298245614
 9.611974 0.7089473684210527
 9.626079000000001 0.7089473684210527
 9.626079000000001 0.7091228070175438
 9.634313000000001 0.7091228070175438
 9.634313000000001 0.7092982456140351
 9.647430999999999 0.7092982456140351
 9.647430999999999 0.7094736842105264
 9.654233 0.7094736842105264
 9.654233 0.7096491228070175
 9.657418 0.7096491228070175
 9.657418 0.7098245614035088
 9.663686 0.7098245614035088
 9.663686 0.71
 9.668079000000001 0.71
 9.668079000000001 0.7101754385964912
 9.668811 0.7101754385964912
 9.668811 0.7103508771929825
 9.669149000000001 0.7103508771929825
 9.669149000000001 0.7105263157894737
 9.670897 0.7105263157894737
 9.670897 0.7107017543859649
 9.677443 0.7107017543859649
 9.677443 0.7108771929824561
 9.678404 0.7108771929824561
 9.678404 0.7110526315789474
 9.680897999999999 0.7110526315789474
 9.680897999999999 0.7112280701754385
 9.68328 0.7112280701754385
 9.68328 0.7114035087719298
 9.689095999999999 0.7114035087719298
 9.689095999999999 0.7115789473684211
 9.689513 0.7115789473684211
 9.689513 0.7117543859649123
 9.694471999999999 0.7117543859649123
 9.694471999999999 0.7119298245614035
 9.694682999999999 0.7119298245614035
 9.694682999999999 0.7121052631578947
 9.698596999999999 0.7121052631578947
 9.698596999999999 0.712280701754386
 9.703633 0.712280701754386
 9.703633 0.7124561403508772
 9.704675999999999 0.7124561403508772
 9.704675999999999 0.7126315789473684
 9.704872 0.7126315789473684
 9.704872 0.7128070175438597
 9.705311999999999 0.7128070175438597
 9.705311999999999 0.7129824561403508
 9.708273999999999 0.7129824561403508
 9.708273999999999 0.7131578947368421
 9.728400000000001 0.7131578947368421
 9.728400000000001 0.7133333333333334
 9.736608 0.7133333333333334
 9.736608 0.7135087719298245
 9.744922000000001 0.7135087719298245
 9.744922000000001 0.7136842105263158
 9.746706 0.7136842105263158
 9.746706 0.713859649122807
 9.747030000000001 0.713859649122807
 9.747030000000001 0.7140350877192982
 9.751761 0.7140350877192982
 9.751761 0.7142105263157895
 9.753522999999999 0.7142105263157895
 9.753522999999999 0.7143859649122807
 9.756622999999999 0.7143859649122807
 9.756622999999999 0.714561403508772
 9.761298999999999 0.714561403508772
 9.761298999999999 0.7147368421052631
 9.762119999999999 0.7147368421052631
 9.762119999999999 0.7149122807017544
 9.772171 0.7149122807017544
 9.772171 0.7150877192982457
 9.775005999999999 0.7150877192982457
 9.775005999999999 0.7152631578947368
 9.77765 0.7152631578947368
 9.77765 0.7154385964912281
 9.793965 0.7154385964912281
 9.793965 0.7156140350877193
 9.797649 0.7156140350877193
 9.797649 0.7157894736842105
 9.803535999999999 0.7157894736842105
 9.803535999999999 0.7159649122807018
 9.814042000000001 0.7159649122807018
 9.814042000000001 0.716140350877193
 9.817086 0.716140350877193
 9.817086 0.7163157894736842
 9.821998000000001 0.7163157894736842
 9.821998000000001 0.7164912280701754
 9.823518 0.7164912280701754
 9.823518 0.7166666666666667
 9.823912999999999 0.7166666666666667
 9.823912999999999 0.7168421052631579
 9.825186 0.7168421052631579
 9.825186 0.7170175438596491
 9.825207000000001 0.7170175438596491
 9.825207000000001 0.7171929824561404
 9.827302 0.7171929824561404
 9.827302 0.7173684210526315
 9.835495 0.7173684210526315
 9.835495 0.7175438596491228
 9.85009 0.7175438596491228
 9.85009 0.7177192982456141
 9.858142000000001 0.7177192982456141
 9.858142000000001 0.7178947368421053
 9.860837999999999 0.7178947368421053
 9.860837999999999 0.7180701754385965
 9.866372999999999 0.7180701754385965
 9.866372999999999 0.7182456140350877
 9.867274999999999 0.7182456140350877
 9.867274999999999 0.718421052631579
 9.871238 0.718421052631579
 9.871238 0.7185964912280701
 9.892972 0.7185964912280701
 9.892972 0.7187719298245614
 9.893788000000001 0.7187719298245614
 9.893788000000001 0.7189473684210527
 9.896919 0.7189473684210527
 9.896919 0.7191228070175438
 9.899884999999999 0.7191228070175438
 9.899884999999999 0.7192982456140351
 9.904966 0.7192982456140351
 9.904966 0.7194736842105263
 9.909827 0.7194736842105263
 9.909827 0.7196491228070175
 9.910270000000001 0.7196491228070175
 9.910270000000001 0.7198245614035088
 9.912903 0.7198245614035088
 9.912903 0.72
 9.914479999999999 0.72
 9.914479999999999 0.7201754385964912
 9.918042 0.7201754385964912
 9.918042 0.7203508771929824
 9.927159 0.7203508771929824
 9.927159 0.7205263157894737
 9.932839 0.7205263157894737
 9.932839 0.720701754385965
 9.933161 0.720701754385965
 9.933161 0.7208771929824561
 9.950172999999999 0.7208771929824561
 9.950172999999999 0.7210526315789474
 9.954261000000001 0.7210526315789474
 9.954261000000001 0.7212280701754386
 9.957539000000001 0.7212280701754386
 9.957539000000001 0.7214035087719298
 9.963989 0.7214035087719298
 9.963989 0.7215789473684211
 9.965343000000001 0.7215789473684211
 9.965343000000001 0.7217543859649123
 9.970034 0.7217543859649123
 9.970034 0.7219298245614035
 9.975104999999999 0.7219298245614035
 9.975104999999999 0.7221052631578947
 9.976664 0.7221052631578947
 9.976664 0.722280701754386
 9.981472 0.722280701754386
 9.981472 0.7224561403508772
 9.988436 0.7224561403508772
 9.988436 0.7226315789473684
 10.00227 0.7226315789473684
 10.00227 0.7228070175438597
 10.01294 0.7228070175438597
 10.01294 0.7229824561403508
 10.01556 0.7229824561403508
 10.01556 0.7231578947368421
 10.02287 0.7231578947368421
 10.02287 0.7233333333333334
 10.02346 0.7233333333333334
 10.02346 0.7235087719298245
 10.02496 0.7235087719298245
 10.02496 0.7236842105263158
 10.02935 0.7236842105263158
 10.02935 0.723859649122807
 10.03127 0.723859649122807
 10.03127 0.7240350877192983
 10.0315 0.7240350877192983
 10.0315 0.7242105263157895
 10.03167 0.7242105263157895
 10.03167 0.7243859649122807
 10.03657 0.7243859649122807
 10.03657 0.724561403508772
 10.0384 0.724561403508772
 10.0384 0.7247368421052631
 10.04221 0.7247368421052631
 10.04221 0.7249122807017544
 10.04476 0.7249122807017544
 10.04476 0.7250877192982456
 10.04714 0.7250877192982456
 10.04714 0.7252631578947368
 10.04757 0.7252631578947368
 10.04757 0.7254385964912281
 10.05226 0.7254385964912281
 10.05226 0.7256140350877193
 10.0571 0.7256140350877193
 10.0571 0.7257894736842105
 10.05859 0.7257894736842105
 10.05859 0.7259649122807017
 10.06088 0.7259649122807017
 10.06088 0.726140350877193
 10.06289 0.726140350877193
 10.06289 0.7263157894736842
 10.06401 0.7263157894736842
 10.06401 0.7264912280701754
 10.08089 0.7264912280701754
 10.08089 0.7266666666666667
 10.08515 0.7266666666666667
 10.08515 0.7268421052631578
 10.09212 0.7268421052631578
 10.09212 0.7270175438596491
 10.09222 0.7270175438596491
 10.09222 0.7271929824561404
 10.10223 0.7271929824561404
 10.10223 0.7273684210526316
 10.10237 0.7273684210526316
 10.10237 0.7275438596491228
 10.10771 0.7275438596491228
 10.10771 0.727719298245614
 10.10818 0.727719298245614
 10.10818 0.7278947368421053
 10.11017 0.7278947368421053
 10.11017 0.7280701754385965
 10.12339 0.7280701754385965
 10.12339 0.7282456140350877
 10.12704 0.7282456140350877
 10.12704 0.728421052631579
 10.12987 0.728421052631579
 10.12987 0.7285964912280701
 10.13115 0.7285964912280701
 10.13115 0.7287719298245614
 10.13181 0.7287719298245614
 10.13181 0.7289473684210527
 10.14195 0.7289473684210527
 10.14195 0.7291228070175438
 10.14321 0.7291228070175438
 10.14321 0.7292982456140351
 10.14785 0.7292982456140351
 10.14785 0.7294736842105263
 10.15033 0.7294736842105263
 10.15033 0.7296491228070175
 10.15686 0.7296491228070175
 10.15686 0.7298245614035088
 10.15844 0.7298245614035088
 10.15844 0.73
 10.16042 0.73
 10.16042 0.7301754385964913
 10.16845 0.7301754385964913
 10.16845 0.7303508771929824
 10.16974 0.7303508771929824
 10.16974 0.7305263157894737
 10.17648 0.7305263157894737
 10.17648 0.730701754385965
 10.17688 0.730701754385965
 10.17688 0.7308771929824561
 10.18064 0.7308771929824561
 10.18064 0.7310526315789474
 10.18155 0.7310526315789474
 10.18155 0.7312280701754386
 10.18936 0.7312280701754386
 10.18936 0.7314035087719298
 10.19743 0.7314035087719298
 10.19743 0.7315789473684211
 10.19808 0.7315789473684211
 10.19808 0.7317543859649123
 10.19851 0.7317543859649123
 10.19851 0.7319298245614035
 10.20017 0.7319298245614035
 10.20017 0.7321052631578947
 10.2021 0.7321052631578947
 10.2021 0.732280701754386
 10.21001 0.732280701754386
 10.21001 0.7324561403508771
 10.21172 0.7324561403508771
 10.21172 0.7326315789473684
 10.21335 0.7326315789473684
 10.21335 0.7328070175438597
 10.21982 0.7328070175438597
 10.21982 0.7329824561403508
 10.23156 0.7329824561403508
 10.23156 0.7331578947368421
 10.23224 0.7331578947368421
 10.23224 0.7333333333333333
 10.23953 0.7333333333333333
 10.23953 0.7335087719298246
 10.24569 0.7335087719298246
 10.24569 0.7336842105263158
 10.27174 0.7336842105263158
 10.27174 0.733859649122807
 10.27305 0.733859649122807
 10.27305 0.7340350877192983
 10.28286 0.7340350877192983
 10.28286 0.7342105263157894
 10.28316 0.7342105263157894
 10.28316 0.7343859649122807
 10.29409 0.7343859649122807
 10.29409 0.734561403508772
 10.29683 0.734561403508772
 10.29683 0.7347368421052631
 10.30551 0.7347368421052631
 10.30551 0.7349122807017544
 10.30712 0.7349122807017544
 10.30712 0.7350877192982456
 10.30931 0.7350877192982456
 10.30931 0.7352631578947368
 10.31318 0.7352631578947368
 10.31318 0.7354385964912281
 10.31769 0.7354385964912281
 10.31769 0.7356140350877193
 10.32531 0.7356140350877193
 10.32531 0.7357894736842105
 10.3262 0.7357894736842105
 10.3262 0.7359649122807017
 10.3289 0.7359649122807017
 10.3289 0.736140350877193
 10.32971 0.736140350877193
 10.32971 0.7363157894736843
 10.34706 0.7363157894736843
 10.34706 0.7364912280701754
 10.34972 0.7364912280701754
 10.34972 0.7366666666666667
 10.35456 0.7366666666666667
 10.35456 0.7368421052631579
 10.35568 0.7368421052631579
 10.35568 0.7370175438596491
 10.35646 0.7370175438596491
 10.35646 0.7371929824561404
 10.36346 0.7371929824561404
 10.36346 0.7373684210526316
 10.37346 0.7373684210526316
 10.37346 0.7375438596491228
 10.38964 0.7375438596491228
 10.38964 0.737719298245614
 10.39679 0.737719298245614
 10.39679 0.7378947368421053
 10.40444 0.7378947368421053
 10.40444 0.7380701754385965
 10.40532 0.7380701754385965
 10.40532 0.7382456140350877
 10.40789 0.7382456140350877
 10.40789 0.738421052631579
 10.42558 0.738421052631579
 10.42558 0.7385964912280701
 10.42743 0.7385964912280701
 10.42743 0.7387719298245614
 10.43312 0.7387719298245614
 10.43312 0.7389473684210527
 10.44585 0.7389473684210527
 10.44585 0.7391228070175438
 10.44595 0.7391228070175438
 10.44595 0.7392982456140351
 10.45031 0.7392982456140351
 10.45031 0.7394736842105263
 10.45182 0.7394736842105263
 10.45182 0.7396491228070176
 10.45334 0.7396491228070176
 10.45334 0.7398245614035087
 10.45382 0.7398245614035087
 10.45382 0.74
 10.45418 0.74
 10.45418 0.7401754385964913
 10.45891 0.7401754385964913
 10.45891 0.7403508771929824
 10.45963 0.7403508771929824
 10.45963 0.7405263157894737
 10.46449 0.7405263157894737
 10.46449 0.7407017543859649
 10.47032 0.7407017543859649
 10.47032 0.7408771929824561
 10.47828 0.7408771929824561
 10.47828 0.7410526315789474
 10.47985 0.7410526315789474
 10.47985 0.7412280701754386
 10.48659 0.7412280701754386
 10.48659 0.7414035087719298
 10.49185 0.7414035087719298
 10.49185 0.741578947368421
 10.50435 0.741578947368421
 10.50435 0.7417543859649123
 10.51509 0.7417543859649123
 10.51509 0.7419298245614036
 10.52502 0.7419298245614036
 10.52502 0.7421052631578947
 10.53264 0.7421052631578947
 10.53264 0.742280701754386
 10.53414 0.742280701754386
 10.53414 0.7424561403508771
 10.53628 0.7424561403508771
 10.53628 0.7426315789473684
 10.54102 0.7426315789473684
 10.54102 0.7428070175438597
 10.54111 0.7428070175438597
 10.54111 0.7429824561403509
 10.54195 0.7429824561403509
 10.54195 0.7431578947368421
 10.54892 0.7431578947368421
 10.54892 0.7433333333333333
 10.55671 0.7433333333333333
 10.55671 0.7435087719298246
 10.5605 0.7435087719298246
 10.5605 0.7436842105263158
 10.56242 0.7436842105263158
 10.56242 0.743859649122807
 10.5642 0.743859649122807
 10.5642 0.7440350877192983
 10.57195 0.7440350877192983
 10.57195 0.7442105263157894
 10.57884 0.7442105263157894
 10.57884 0.7443859649122807
 10.58291 0.7443859649122807
 10.58291 0.744561403508772
 10.58438 0.744561403508772
 10.58438 0.7447368421052631
 10.59074 0.7447368421052631
 10.59074 0.7449122807017544
 10.59384 0.7449122807017544
 10.59384 0.7450877192982456
 10.60435 0.7450877192982456
 10.60435 0.7452631578947368
 10.61339 0.7452631578947368
 10.61339 0.7454385964912281
 10.61922 0.7454385964912281
 10.61922 0.7456140350877193
 10.6259 0.7456140350877193
 10.6259 0.7457894736842106
 10.62752 0.7457894736842106
 10.62752 0.7459649122807017
 10.63846 0.7459649122807017
 10.63846 0.746140350877193
 10.64302 0.746140350877193
 10.64302 0.7463157894736843
 10.64576 0.7463157894736843
 10.64576 0.7464912280701754
 10.65162 0.7464912280701754
 10.65162 0.7466666666666667
 10.65322 0.7466666666666667
 10.65322 0.7468421052631579
 10.65335 0.7468421052631579
 10.65335 0.7470175438596491
 10.66505 0.7470175438596491
 10.66505 0.7471929824561403
 10.66865 0.7471929824561403
 10.66865 0.7473684210526316
 10.66885 0.7473684210526316
 10.66885 0.7475438596491228
 10.67405 0.7475438596491228
 10.67405 0.747719298245614
 10.67498 0.747719298245614
 10.67498 0.7478947368421053
 10.67752 0.7478947368421053
 10.67752 0.7480701754385964
 10.68893 0.7480701754385964
 10.68893 0.7482456140350877
 10.68945 0.7482456140350877
 10.68945 0.748421052631579
 10.70422 0.748421052631579
 10.70422 0.7485964912280701
 10.70893 0.7485964912280701
 10.70893 0.7487719298245614
 10.71109 0.7487719298245614
 10.71109 0.7489473684210526
 10.7136 0.7489473684210526
 10.7136 0.7491228070175439
 10.71482 0.7491228070175439
 10.71482 0.7492982456140351
 10.73089 0.7492982456140351
 10.73089 0.7494736842105263
 10.73118 0.7494736842105263
 10.73118 0.7496491228070176
 10.73126 0.7496491228070176
 10.73126 0.7498245614035087
 10.73747 0.7498245614035087
 10.73747 0.75
 10.74024 0.75
 10.74024 0.7501754385964913
 10.74269 0.7501754385964913
 10.74269 0.7503508771929824
 10.74502 0.7503508771929824
 10.74502 0.7505263157894737
 10.75817 0.7505263157894737
 10.75817 0.7507017543859649
 10.76046 0.7507017543859649
 10.76046 0.7508771929824561
 10.76243 0.7508771929824561
 10.76243 0.7510526315789474
 10.77487 0.7510526315789474
 10.77487 0.7512280701754386
 10.77631 0.7512280701754386
 10.77631 0.7514035087719299
 10.78983 0.7514035087719299
 10.78983 0.751578947368421
 10.79263 0.751578947368421
 10.79263 0.7517543859649123
 10.79324 0.7517543859649123
 10.79324 0.7519298245614036
 10.79741 0.7519298245614036
 10.79741 0.7521052631578947
 10.80947 0.7521052631578947
 10.80947 0.752280701754386
 10.81382 0.752280701754386
 10.81382 0.7524561403508772
 10.82062 0.7524561403508772
 10.82062 0.7526315789473684
 10.82497 0.7526315789473684
 10.82497 0.7528070175438597
 10.82969 0.7528070175438597
 10.82969 0.7529824561403509
 10.83218 0.7529824561403509
 10.83218 0.7531578947368421
 10.83304 0.7531578947368421
 10.83304 0.7533333333333333
 10.83964 0.7533333333333333
 10.83964 0.7535087719298246
 10.84873 0.7535087719298246
 10.84873 0.7536842105263157
 10.85006 0.7536842105263157
 10.85006 0.753859649122807
 10.85539 0.753859649122807
 10.85539 0.7540350877192983
 10.86189 0.7540350877192983
 10.86189 0.7542105263157894
 10.86825 0.7542105263157894
 10.86825 0.7543859649122807
 10.86948 0.7543859649122807
 10.86948 0.7545614035087719
 10.87026 0.7545614035087719
 10.87026 0.7547368421052632
 10.87464 0.7547368421052632
 10.87464 0.7549122807017544
 10.87767 0.7549122807017544
 10.87767 0.7550877192982456
 10.87774 0.7550877192982456
 10.87774 0.7552631578947369
 10.88151 0.7552631578947369
 10.88151 0.755438596491228
 10.8834 0.755438596491228
 10.8834 0.7556140350877193
 10.88426 0.7556140350877193
 10.88426 0.7557894736842106
 10.89426 0.7557894736842106
 10.89426 0.7559649122807017
 10.90389 0.7559649122807017
 10.90389 0.756140350877193
 10.91325 0.756140350877193
 10.91325 0.7563157894736842
 10.91802 0.7563157894736842
 10.91802 0.7564912280701754
 10.92057 0.7564912280701754
 10.92057 0.7566666666666667
 10.92172 0.7566666666666667
 10.92172 0.7568421052631579
 10.92702 0.7568421052631579
 10.92702 0.7570175438596491
 10.93115 0.7570175438596491
 10.93115 0.7571929824561403
 10.93412 0.7571929824561403
 10.93412 0.7573684210526316
 10.94648 0.7573684210526316
 10.94648 0.7575438596491229
 10.94919 0.7575438596491229
 10.94919 0.757719298245614
 10.95443 0.757719298245614
 10.95443 0.7578947368421053
 10.96088 0.7578947368421053
 10.96088 0.7580701754385964
 10.96562 0.7580701754385964
 10.96562 0.7582456140350877
 10.97245 0.7582456140350877
 10.97245 0.758421052631579
 10.9844 0.758421052631579
 10.9844 0.7585964912280702
 10.98592 0.7585964912280702
 10.98592 0.7587719298245614
 11.00423 0.7587719298245614
 11.00423 0.7589473684210526
 11.01448 0.7589473684210526
 11.01448 0.7591228070175439
 11.02862 0.7591228070175439
 11.02862 0.7592982456140351
 11.03842 0.7592982456140351
 11.03842 0.7594736842105263
 11.04092 0.7594736842105263
 11.04092 0.7596491228070176
 11.05148 0.7596491228070176
 11.05148 0.7598245614035087
 11.0647 0.7598245614035087
 11.0647 0.76
 11.08 0.76
 11.08 0.7601754385964913
 11.09125 0.7601754385964913
 11.09125 0.7603508771929824
 11.0937 0.7603508771929824
 11.0937 0.7605263157894737
 11.10177 0.7605263157894737
 11.10177 0.7607017543859649
 11.10253 0.7607017543859649
 11.10253 0.7608771929824562
 11.10552 0.7608771929824562
 11.10552 0.7610526315789473
 11.1125 0.7610526315789473
 11.1125 0.7612280701754386
 11.11396 0.7612280701754386
 11.11396 0.7614035087719299
 11.12127 0.7614035087719299
 11.12127 0.761578947368421
 11.12212 0.761578947368421
 11.12212 0.7617543859649123
 11.12331 0.7617543859649123
 11.12331 0.7619298245614035
 11.1399 0.7619298245614035
 11.1399 0.7621052631578947
 11.14023 0.7621052631578947
 11.14023 0.762280701754386
 11.14771 0.762280701754386
 11.14771 0.7624561403508772
 11.17517 0.7624561403508772
 11.17517 0.7626315789473684
 11.17924 0.7626315789473684
 11.17924 0.7628070175438596
 11.18099 0.7628070175438596
 11.18099 0.7629824561403509
 11.18267 0.7629824561403509
 11.18267 0.7631578947368421
 11.19091 0.7631578947368421
 11.19091 0.7633333333333333
 11.19153 0.7633333333333333
 11.19153 0.7635087719298246
 11.20034 0.7635087719298246
 11.20034 0.7636842105263157
 11.20476 0.7636842105263157
 11.20476 0.763859649122807
 11.21439 0.763859649122807
 11.21439 0.7640350877192983
 11.22828 0.7640350877192983
 11.22828 0.7642105263157895
 11.2336 0.7642105263157895
 11.2336 0.7643859649122807
 11.23538 0.7643859649122807
 11.23538 0.7645614035087719
 11.24145 0.7645614035087719
 11.24145 0.7647368421052632
 11.24378 0.7647368421052632
 11.24378 0.7649122807017544
 11.2658 0.7649122807017544
 11.2658 0.7650877192982456
 11.26907 0.7650877192982456
 11.26907 0.7652631578947369
 11.27659 0.7652631578947369
 11.27659 0.765438596491228
 11.27711 0.765438596491228
 11.27711 0.7656140350877193
 11.27871 0.7656140350877193
 11.27871 0.7657894736842106
 11.28471 0.7657894736842106
 11.28471 0.7659649122807017
 11.29042 0.7659649122807017
 11.29042 0.766140350877193
 11.29314 0.766140350877193
 11.29314 0.7663157894736842
 11.295 0.7663157894736842
 11.295 0.7664912280701754
 11.29523 0.7664912280701754
 11.29523 0.7666666666666667
 11.29964 0.7666666666666667
 11.29964 0.7668421052631579
 11.30711 0.7668421052631579
 11.30711 0.7670175438596492
 11.30913 0.7670175438596492
 11.30913 0.7671929824561403
 11.31429 0.7671929824561403
 11.31429 0.7673684210526316
 11.33477 0.7673684210526316
 11.33477 0.7675438596491229
 11.33541 0.7675438596491229
 11.33541 0.767719298245614
 11.33666 0.767719298245614
 11.33666 0.7678947368421053
 11.33778 0.7678947368421053
 11.33778 0.7680701754385965
 11.33818 0.7680701754385965
 11.33818 0.7682456140350877
 11.34154 0.7682456140350877
 11.34154 0.7684210526315789
 11.34589 0.7684210526315789
 11.34589 0.7685964912280702
 11.34789 0.7685964912280702
 11.34789 0.7687719298245614
 11.35027 0.7687719298245614
 11.35027 0.7689473684210526
 11.35914 0.7689473684210526
 11.35914 0.7691228070175439
 11.36026 0.7691228070175439
 11.36026 0.769298245614035
 11.36298 0.769298245614035
 11.36298 0.7694736842105263
 11.36943 0.7694736842105263
 11.36943 0.7696491228070176
 11.37412 0.7696491228070176
 11.37412 0.7698245614035087
 11.3756 0.7698245614035087
 11.3756 0.77
 11.3783 0.77
 11.3783 0.7701754385964912
 11.38799 0.7701754385964912
 11.38799 0.7703508771929825
 11.40043 0.7703508771929825
 11.40043 0.7705263157894737
 11.40603 0.7705263157894737
 11.40603 0.7707017543859649
 11.41855 0.7707017543859649
 11.41855 0.7708771929824562
 11.42575 0.7708771929824562
 11.42575 0.7710526315789473
 11.4285 0.7710526315789473
 11.4285 0.7712280701754386
 11.4294 0.7712280701754386
 11.4294 0.7714035087719299
 11.44107 0.7714035087719299
 11.44107 0.771578947368421
 11.4494 0.771578947368421
 11.4494 0.7717543859649123
 11.45973 0.7717543859649123
 11.45973 0.7719298245614035
 11.46142 0.7719298245614035
 11.46142 0.7721052631578947
 11.46366 0.7721052631578947
 11.46366 0.772280701754386
 11.46788 0.772280701754386
 11.46788 0.7724561403508772
 11.47251 0.7724561403508772
 11.47251 0.7726315789473684
 11.47369 0.7726315789473684
 11.47369 0.7728070175438596
 11.47638 0.7728070175438596
 11.47638 0.7729824561403509
 11.47801 0.7729824561403509
 11.47801 0.7731578947368422
 11.47866 0.7731578947368422
 11.47866 0.7733333333333333
 11.48335 0.7733333333333333
 11.48335 0.7735087719298246
 11.48884 0.7735087719298246
 11.48884 0.7736842105263158
 11.49763 0.7736842105263158
 11.49763 0.773859649122807
 11.49956 0.773859649122807
 11.49956 0.7740350877192983
 11.51658 0.7740350877192983
 11.51658 0.7742105263157895
 11.51915 0.7742105263157895
 11.51915 0.7743859649122807
 11.53196 0.7743859649122807
 11.53196 0.7745614035087719
 11.544 0.7745614035087719
 11.544 0.7747368421052632
 11.5506 0.7747368421052632
 11.5506 0.7749122807017544
 11.55878 0.7749122807017544
 11.55878 0.7750877192982456
 11.55918 0.7750877192982456
 11.55918 0.7752631578947369
 11.56216 0.7752631578947369
 11.56216 0.775438596491228
 11.5668 0.775438596491228
 11.5668 0.7756140350877193
 11.57573 0.7756140350877193
 11.57573 0.7757894736842105
 11.576 0.7757894736842105
 11.576 0.7759649122807017
 11.57938 0.7759649122807017
 11.57938 0.776140350877193
 11.58665 0.776140350877193
 11.58665 0.7763157894736842
 11.59049 0.7763157894736842
 11.59049 0.7764912280701755
 11.59687 0.7764912280701755
 11.59687 0.7766666666666666
 11.59702 0.7766666666666666
 11.59702 0.7768421052631579
 11.59982 0.7768421052631579
 11.59982 0.7770175438596492
 11.60454 0.7770175438596492
 11.60454 0.7771929824561403
 11.61664 0.7771929824561403
 11.61664 0.7773684210526316
 11.61741 0.7773684210526316
 11.61741 0.7775438596491228
 11.61881 0.7775438596491228
 11.61881 0.777719298245614
 11.62508 0.777719298245614
 11.62508 0.7778947368421053
 11.62608 0.7778947368421053
 11.62608 0.7780701754385965
 11.6318 0.7780701754385965
 11.6318 0.7782456140350877
 11.63364 0.7782456140350877
 11.63364 0.7784210526315789
 11.63652 0.7784210526315789
 11.63652 0.7785964912280702
 11.64116 0.7785964912280702
 11.64116 0.7787719298245614
 11.64117 0.7787719298245614
 11.64117 0.7789473684210526
 11.64596 0.7789473684210526
 11.64596 0.7791228070175439
 11.66072 0.7791228070175439
 11.66072 0.779298245614035
 11.66633 0.779298245614035
 11.66633 0.7794736842105263
 11.66636 0.7794736842105263
 11.66636 0.7796491228070176
 11.66745 0.7796491228070176
 11.66745 0.7798245614035088
 11.67494 0.7798245614035088
 11.67494 0.78
 11.67872 0.78
 11.67872 0.7801754385964912
 11.68982 0.7801754385964912
 11.68982 0.7803508771929825
 11.69252 0.7803508771929825
 11.69252 0.7805263157894737
 11.70293 0.7805263157894737
 11.70293 0.7807017543859649
 11.70662 0.7807017543859649
 11.70662 0.7808771929824562
 11.71266 0.7808771929824562
 11.71266 0.7810526315789473
 11.71395 0.7810526315789473
 11.71395 0.7812280701754386
 11.71514 0.7812280701754386
 11.71514 0.7814035087719299
 11.7199 0.7814035087719299
 11.7199 0.781578947368421
 11.72078 0.781578947368421
 11.72078 0.7817543859649123
 11.72864 0.7817543859649123
 11.72864 0.7819298245614035
 11.72977 0.7819298245614035
 11.72977 0.7821052631578947
 11.73521 0.7821052631578947
 11.73521 0.7822807017543859
 11.73976 0.7822807017543859
 11.73976 0.7824561403508772
 11.7488 0.7824561403508772
 11.7488 0.7826315789473685
 11.75051 0.7826315789473685
 11.75051 0.7828070175438596
 11.77883 0.7828070175438596
 11.77883 0.7829824561403509
 11.77978 0.7829824561403509
 11.77978 0.7831578947368421
 11.78719 0.7831578947368421
 11.78719 0.7833333333333333
 11.79037 0.7833333333333333
 11.79037 0.7835087719298246
 11.79126 0.7835087719298246
 11.79126 0.7836842105263158
 11.79763 0.7836842105263158
 11.79763 0.783859649122807
 11.80045 0.783859649122807
 11.80045 0.7840350877192982
 11.80084 0.7840350877192982
 11.80084 0.7842105263157895
 11.80326 0.7842105263157895
 11.80326 0.7843859649122807
 11.81169 0.7843859649122807
 11.81169 0.7845614035087719
 11.81235 0.7845614035087719
 11.81235 0.7847368421052632
 11.81274 0.7847368421052632
 11.81274 0.7849122807017543
 11.81434 0.7849122807017543
 11.81434 0.7850877192982456
 11.81688 0.7850877192982456
 11.81688 0.7852631578947369
 11.82239 0.7852631578947369
 11.82239 0.785438596491228
 11.82275 0.785438596491228
 11.82275 0.7856140350877193
 11.82426 0.7856140350877193
 11.82426 0.7857894736842105
 11.82523 0.7857894736842105
 11.82523 0.7859649122807018
 11.82813 0.7859649122807018
 11.82813 0.786140350877193
 11.8375 0.786140350877193
 11.8375 0.7863157894736842
 11.83819 0.7863157894736842
 11.83819 0.7864912280701755
 11.85109 0.7864912280701755
 11.85109 0.7866666666666666
 11.8531 0.7866666666666666
 11.8531 0.7868421052631579
 11.85413 0.7868421052631579
 11.85413 0.7870175438596492
 11.86235 0.7870175438596492
 11.86235 0.7871929824561403
 11.87625 0.7871929824561403
 11.87625 0.7873684210526316
 11.87679 0.7873684210526316
 11.87679 0.7875438596491228
 11.87969 0.7875438596491228
 11.87969 0.787719298245614
 11.88338 0.787719298245614
 11.88338 0.7878947368421053
 11.88364 0.7878947368421053
 11.88364 0.7880701754385965
 11.8846 0.7880701754385965
 11.8846 0.7882456140350877
 11.88674 0.7882456140350877
 11.88674 0.7884210526315789
 11.90621 0.7884210526315789
 11.90621 0.7885964912280702
 11.90818 0.7885964912280702
 11.90818 0.7887719298245615
 11.91079 0.7887719298245615
 11.91079 0.7889473684210526
 11.9264 0.7889473684210526
 11.9264 0.7891228070175439
 11.93576 0.7891228070175439
 11.93576 0.7892982456140351
 11.93697 0.7892982456140351
 11.93697 0.7894736842105263
 11.93734 0.7894736842105263
 11.93734 0.7896491228070175
 11.93825 0.7896491228070175
 11.93825 0.7898245614035088
 11.94115 0.7898245614035088
 11.94115 0.79
 11.94227 0.79
 11.94227 0.7901754385964912
 11.94358 0.7901754385964912
 11.94358 0.7903508771929825
 11.94458 0.7903508771929825
 11.94458 0.7905263157894736
 11.95028 0.7905263157894736
 11.95028 0.7907017543859649
 11.9505 0.7907017543859649
 11.9505 0.7908771929824562
 11.95157 0.7908771929824562
 11.95157 0.7910526315789473
 11.9562 0.7910526315789473
 11.9562 0.7912280701754386
 11.95978 0.7912280701754386
 11.95978 0.7914035087719298
 11.95992 0.7914035087719298
 11.95992 0.791578947368421
 11.96493 0.791578947368421
 11.96493 0.7917543859649123
 11.96582 0.7917543859649123
 11.96582 0.7919298245614035
 11.96997 0.7919298245614035
 11.96997 0.7921052631578948
 11.97184 0.7921052631578948
 11.97184 0.7922807017543859
 11.97935 0.7922807017543859
 11.97935 0.7924561403508772
 11.98276 0.7924561403508772
 11.98276 0.7926315789473685
 11.98507 0.7926315789473685
 11.98507 0.7928070175438596
 11.99039 0.7928070175438596
 11.99039 0.7929824561403509
 11.99177 0.7929824561403509
 11.99177 0.7931578947368421
 12.00032 0.7931578947368421
 12.00032 0.7933333333333333
 12.003 0.7933333333333333
 12.003 0.7935087719298246
 12.00819 0.7935087719298246
 12.00819 0.7936842105263158
 12.01631 0.7936842105263158
 12.01631 0.793859649122807
 12.01653 0.793859649122807
 12.01653 0.7940350877192982
 12.01874 0.7940350877192982
 12.01874 0.7942105263157895
 12.02914 0.7942105263157895
 12.02914 0.7943859649122808
 12.05482 0.7943859649122808
 12.05482 0.7945614035087719
 12.06129 0.7945614035087719
 12.06129 0.7947368421052632
 12.07076 0.7947368421052632
 12.07076 0.7949122807017543
 12.07221 0.7949122807017543
 12.07221 0.7950877192982456
 12.0734 0.7950877192982456
 12.0734 0.7952631578947369
 12.07414 0.7952631578947369
 12.07414 0.7954385964912281
 12.08215 0.7954385964912281
 12.08215 0.7956140350877193
 12.08819 0.7956140350877193
 12.08819 0.7957894736842105
 12.09251 0.7957894736842105
 12.09251 0.7959649122807018
 12.09363 0.7959649122807018
 12.09363 0.796140350877193
 12.10418 0.796140350877193
 12.10418 0.7963157894736842
 12.11026 0.7963157894736842
 12.11026 0.7964912280701755
 12.11383 0.7964912280701755
 12.11383 0.7966666666666666
 12.12364 0.7966666666666666
 12.12364 0.7968421052631579
 12.1261 0.7968421052631579
 12.1261 0.7970175438596491
 12.12699 0.7970175438596491
 12.12699 0.7971929824561403
 12.13357 0.7971929824561403
 12.13357 0.7973684210526316
 12.1418 0.7973684210526316
 12.1418 0.7975438596491228
 12.1443 0.7975438596491228
 12.1443 0.7977192982456141
 12.15284 0.7977192982456141
 12.15284 0.7978947368421052
 12.15738 0.7978947368421052
 12.15738 0.7980701754385965
 12.16321 0.7980701754385965
 12.16321 0.7982456140350878
 12.16695 0.7982456140350878
 12.16695 0.7984210526315789
 12.17365 0.7984210526315789
 12.17365 0.7985964912280702
 12.17479 0.7985964912280702
 12.17479 0.7987719298245614
 12.17495 0.7987719298245614
 12.17495 0.7989473684210526
 12.19297 0.7989473684210526
 12.19297 0.7991228070175439
 12.20891 0.7991228070175439
 12.20891 0.7992982456140351
 12.20925 0.7992982456140351
 12.20925 0.7994736842105263
 12.2131 0.7994736842105263
 12.2131 0.7996491228070175
 12.22074 0.7996491228070175
 12.22074 0.7998245614035088
 12.22242 0.7998245614035088
 12.22242 0.8
 12.2226 0.8
 12.2226 0.8001754385964912
 12.2261 0.8001754385964912
 12.2261 0.8003508771929825
 12.23289 0.8003508771929825
 12.23289 0.8005263157894736
 12.24152 0.8005263157894736
 12.24152 0.8007017543859649
 12.24201 0.8007017543859649
 12.24201 0.8008771929824562
 12.25727 0.8008771929824562
 12.25727 0.8010526315789473
 12.26315 0.8010526315789473
 12.26315 0.8012280701754386
 12.26383 0.8012280701754386
 12.26383 0.8014035087719298
 12.26479 0.8014035087719298
 12.26479 0.8015789473684211
 12.26706 0.8015789473684211
 12.26706 0.8017543859649123
 12.26854 0.8017543859649123
 12.26854 0.8019298245614035
 12.2842 0.8019298245614035
 12.2842 0.8021052631578948
 12.28689 0.8021052631578948
 12.28689 0.8022807017543859
 12.28737 0.8022807017543859
 12.28737 0.8024561403508772
 12.29042 0.8024561403508772
 12.29042 0.8026315789473685
 12.29321 0.8026315789473685
 12.29321 0.8028070175438596
 12.31408 0.8028070175438596
 12.31408 0.8029824561403509
 12.32094 0.8029824561403509
 12.32094 0.8031578947368421
 12.32318 0.8031578947368421
 12.32318 0.8033333333333333
 12.32408 0.8033333333333333
 12.32408 0.8035087719298246
 12.3241 0.8035087719298246
 12.3241 0.8036842105263158
 12.32793 0.8036842105263158
 12.32793 0.8038596491228071
 12.32928 0.8038596491228071
 12.32928 0.8040350877192982
 12.33088 0.8040350877192982
 12.33088 0.8042105263157895
 12.33611 0.8042105263157895
 12.33611 0.8043859649122806
 12.34046 0.8043859649122806
 12.34046 0.8045614035087719
 12.34309 0.8045614035087719
 12.34309 0.8047368421052632
 12.34666 0.8047368421052632
 12.34666 0.8049122807017544
 12.34752 0.8049122807017544
 12.34752 0.8050877192982456
 12.34832 0.8050877192982456
 12.34832 0.8052631578947368
 12.34967 0.8052631578947368
 12.34967 0.8054385964912281
 12.35539 0.8054385964912281
 12.35539 0.8056140350877193
 12.3611 0.8056140350877193
 12.3611 0.8057894736842105
 12.36494 0.8057894736842105
 12.36494 0.8059649122807018
 12.38525 0.8059649122807018
 12.38525 0.8061403508771929
 12.38677 0.8061403508771929
 12.38677 0.8063157894736842
 12.38868 0.8063157894736842
 12.38868 0.8064912280701755
 12.38983 0.8064912280701755
 12.38983 0.8066666666666666
 12.39295 0.8066666666666666
 12.39295 0.8068421052631579
 12.41596 0.8068421052631579
 12.41596 0.8070175438596491
 12.41754 0.8070175438596491
 12.41754 0.8071929824561404
 12.42253 0.8071929824561404
 12.42253 0.8073684210526316
 12.42506 0.8073684210526316
 12.42506 0.8075438596491228
 12.4254 0.8075438596491228
 12.4254 0.8077192982456141
 12.44205 0.8077192982456141
 12.44205 0.8078947368421052
 12.44644 0.8078947368421052
 12.44644 0.8080701754385965
 12.4513 0.8080701754385965
 12.4513 0.8082456140350878
 12.45288 0.8082456140350878
 12.45288 0.8084210526315789
 12.46101 0.8084210526315789
 12.46101 0.8085964912280702
 12.46603 0.8085964912280702
 12.46603 0.8087719298245614
 12.48258 0.8087719298245614
 12.48258 0.8089473684210526
 12.48259 0.8089473684210526
 12.48259 0.8091228070175439
 12.49095 0.8091228070175439
 12.49095 0.8092982456140351
 12.49505 0.8092982456140351
 12.49505 0.8094736842105263
 12.49588 0.8094736842105263
 12.49588 0.8096491228070175
 12.516 0.8096491228070175
 12.516 0.8098245614035088
 12.51878 0.8098245614035088
 12.51878 0.8100000000000001
 12.52209 0.8100000000000001
 12.52209 0.8101754385964912
 12.52354 0.8101754385964912
 12.52354 0.8103508771929825
 12.52751 0.8103508771929825
 12.52751 0.8105263157894737
 12.53445 0.8105263157894737
 12.53445 0.8107017543859649
 12.54303 0.8107017543859649
 12.54303 0.8108771929824561
 12.54675 0.8108771929824561
 12.54675 0.8110526315789474
 12.55012 0.8110526315789474
 12.55012 0.8112280701754386
 12.55351 0.8112280701754386
 12.55351 0.8114035087719298
 12.55581 0.8114035087719298
 12.55581 0.8115789473684211
 12.56215 0.8115789473684211
 12.56215 0.8117543859649122
 12.58313 0.8117543859649122
 12.58313 0.8119298245614035
 12.58365 0.8119298245614035
 12.58365 0.8121052631578948
 12.58514 0.8121052631578948
 12.58514 0.8122807017543859
 12.58825 0.8122807017543859
 12.58825 0.8124561403508772
 12.58882 0.8124561403508772
 12.58882 0.8126315789473684
 12.59823 0.8126315789473684
 12.59823 0.8128070175438596
 12.60025 0.8128070175438596
 12.60025 0.8129824561403509
 12.60701 0.8129824561403509
 12.60701 0.8131578947368421
 12.61534 0.8131578947368421
 12.61534 0.8133333333333334
 12.61541 0.8133333333333334
 12.61541 0.8135087719298245
 12.62096 0.8135087719298245
 12.62096 0.8136842105263158
 12.62299 0.8136842105263158
 12.62299 0.8138596491228071
 12.63736 0.8138596491228071
 12.63736 0.8140350877192982
 12.65005 0.8140350877192982
 12.65005 0.8142105263157895
 12.65655 0.8142105263157895
 12.65655 0.8143859649122807
 12.66565 0.8143859649122807
 12.66565 0.8145614035087719
 12.67236 0.8145614035087719
 12.67236 0.8147368421052632
 12.69942 0.8147368421052632
 12.69942 0.8149122807017544
 12.70084 0.8149122807017544
 12.70084 0.8150877192982456
 12.70097 0.8150877192982456
 12.70097 0.8152631578947368
 12.70621 0.8152631578947368
 12.70621 0.8154385964912281
 12.71813 0.8154385964912281
 12.71813 0.8156140350877193
 12.72198 0.8156140350877193
 12.72198 0.8157894736842105
 12.72424 0.8157894736842105
 12.72424 0.8159649122807018
 12.72463 0.8159649122807018
 12.72463 0.8161403508771929
 12.7284 0.8161403508771929
 12.7284 0.8163157894736842
 12.73622 0.8163157894736842
 12.73622 0.8164912280701755
 12.74538 0.8164912280701755
 12.74538 0.8166666666666667
 12.74792 0.8166666666666667
 12.74792 0.8168421052631579
 12.74823 0.8168421052631579
 12.74823 0.8170175438596491
 12.76952 0.8170175438596491
 12.76952 0.8171929824561404
 12.77633 0.8171929824561404
 12.77633 0.8173684210526316
 12.78318 0.8173684210526316
 12.78318 0.8175438596491228
 12.79237 0.8175438596491228
 12.79237 0.8177192982456141
 12.79892 0.8177192982456141
 12.79892 0.8178947368421052
 12.80185 0.8178947368421052
 12.80185 0.8180701754385965
 12.80582 0.8180701754385965
 12.80582 0.8182456140350877
 12.8201 0.8182456140350877
 12.8201 0.8184210526315789
 12.82197 0.8184210526315789
 12.82197 0.8185964912280702
 12.8243 0.8185964912280702
 12.8243 0.8187719298245614
 12.82459 0.8187719298245614
 12.82459 0.8189473684210526
 12.83162 0.8189473684210526
 12.83162 0.8191228070175438
 12.83616 0.8191228070175438
 12.83616 0.8192982456140351
 12.84306 0.8192982456140351
 12.84306 0.8194736842105264
 12.8437 0.8194736842105264
 12.8437 0.8196491228070175
 12.845 0.8196491228070175
 12.845 0.8198245614035088
 12.86151 0.8198245614035088
 12.86151 0.82
 12.8769 0.82
 12.8769 0.8201754385964912
 12.879 0.8201754385964912
 12.879 0.8203508771929825
 12.88271 0.8203508771929825
 12.88271 0.8205263157894737
 12.90391 0.8205263157894737
 12.90391 0.8207017543859649
 12.92607 0.8207017543859649
 12.92607 0.8208771929824561
 12.92869 0.8208771929824561
 12.92869 0.8210526315789474
 12.93428 0.8210526315789474
 12.93428 0.8212280701754386
 12.93607 0.8212280701754386
 12.93607 0.8214035087719298
 12.94626 0.8214035087719298
 12.94626 0.8215789473684211
 12.94919 0.8215789473684211
 12.94919 0.8217543859649122
 12.9524 0.8217543859649122
 12.9524 0.8219298245614035
 12.95908 0.8219298245614035
 12.95908 0.8221052631578948
 12.96125 0.8221052631578948
 12.96125 0.8222807017543859
 12.96317 0.8222807017543859
 12.96317 0.8224561403508772
 12.97168 0.8224561403508772
 12.97168 0.8226315789473684
 12.97562 0.8226315789473684
 12.97562 0.8228070175438597
 12.9808 0.8228070175438597
 12.9808 0.8229824561403509
 12.985 0.8229824561403509
 12.985 0.8231578947368421
 12.99848 0.8231578947368421
 12.99848 0.8233333333333334
 12.9989 0.8233333333333334
 12.9989 0.8235087719298245
 13.00092 0.8235087719298245
 13.00092 0.8236842105263158
 13.01442 0.8236842105263158
 13.01442 0.8238596491228071
 13.01868 0.8238596491228071
 13.01868 0.8240350877192982
 13.03577 0.8240350877192982
 13.03577 0.8242105263157895
 13.04331 0.8242105263157895
 13.04331 0.8243859649122807
 13.0506 0.8243859649122807
 13.0506 0.8245614035087719
 13.06086 0.8245614035087719
 13.06086 0.8247368421052632
 13.0709 0.8247368421052632
 13.0709 0.8249122807017544
 13.07821 0.8249122807017544
 13.07821 0.8250877192982456
 13.08475 0.8250877192982456
 13.08475 0.8252631578947368
 13.10056 0.8252631578947368
 13.10056 0.8254385964912281
 13.10352 0.8254385964912281
 13.10352 0.8256140350877192
 13.11917 0.8256140350877192
 13.11917 0.8257894736842105
 13.13307 0.8257894736842105
 13.13307 0.8259649122807018
 13.14498 0.8259649122807018
 13.14498 0.826140350877193
 13.14884 0.826140350877193
 13.14884 0.8263157894736842
 13.15864 0.8263157894736842
 13.15864 0.8264912280701754
 13.15991 0.8264912280701754
 13.15991 0.8266666666666667
 13.16926 0.8266666666666667
 13.16926 0.8268421052631579
 13.17299 0.8268421052631579
 13.17299 0.8270175438596491
 13.18658 0.8270175438596491
 13.18658 0.8271929824561404
 13.18892 0.8271929824561404
 13.18892 0.8273684210526315
 13.19639 0.8273684210526315
 13.19639 0.8275438596491228
 13.19801 0.8275438596491228
 13.19801 0.8277192982456141
 13.20494 0.8277192982456141
 13.20494 0.8278947368421052
 13.213 0.8278947368421052
 13.213 0.8280701754385965
 13.21353 0.8280701754385965
 13.21353 0.8282456140350877
 13.21715 0.8282456140350877
 13.21715 0.8284210526315789
 13.22182 0.8284210526315789
 13.22182 0.8285964912280702
 13.23328 0.8285964912280702
 13.23328 0.8287719298245614
 13.23444 0.8287719298245614
 13.23444 0.8289473684210527
 13.23502 0.8289473684210527
 13.23502 0.8291228070175438
 13.24657 0.8291228070175438
 13.24657 0.8292982456140351
 13.24864 0.8292982456140351
 13.24864 0.8294736842105264
 13.25024 0.8294736842105264
 13.25024 0.8296491228070175
 13.25584 0.8296491228070175
 13.25584 0.8298245614035088
 13.26497 0.8298245614035088
 13.26497 0.83
 13.27405 0.83
 13.27405 0.8301754385964912
 13.27901 0.8301754385964912
 13.27901 0.8303508771929825
 13.29934 0.8303508771929825
 13.29934 0.8305263157894737
 13.31218 0.8305263157894737
 13.31218 0.8307017543859649
 13.32534 0.8307017543859649
 13.32534 0.8308771929824561
 13.3395 0.8308771929824561
 13.3395 0.8310526315789474
 13.34038 0.8310526315789474
 13.34038 0.8312280701754386
 13.3416 0.8312280701754386
 13.3416 0.8314035087719298
 13.34785 0.8314035087719298
 13.34785 0.8315789473684211
 13.36273 0.8315789473684211
 13.36273 0.8317543859649122
 13.36934 0.8317543859649122
 13.36934 0.8319298245614035
 13.36937 0.8319298245614035
 13.36937 0.8321052631578948
 13.37363 0.8321052631578948
 13.37363 0.832280701754386
 13.38186 0.832280701754386
 13.38186 0.8324561403508772
 13.38256 0.8324561403508772
 13.38256 0.8326315789473684
 13.38372 0.8326315789473684
 13.38372 0.8328070175438597
 13.38778 0.8328070175438597
 13.38778 0.8329824561403508
 13.38886 0.8329824561403508
 13.38886 0.8331578947368421
 13.39124 0.8331578947368421
 13.39124 0.8333333333333334
 13.39643 0.8333333333333334
 13.39643 0.8335087719298245
 13.40472 0.8335087719298245
 13.40472 0.8336842105263158
 13.41792 0.8336842105263158
 13.41792 0.833859649122807
 13.41918 0.833859649122807
 13.41918 0.8340350877192982
 13.42174 0.8340350877192982
 13.42174 0.8342105263157895
 13.43275 0.8342105263157895
 13.43275 0.8343859649122807
 13.43873 0.8343859649122807
 13.43873 0.8345614035087719
 13.44137 0.8345614035087719
 13.44137 0.8347368421052631
 13.44589 0.8347368421052631
 13.44589 0.8349122807017544
 13.45489 0.8349122807017544
 13.45489 0.8350877192982457
 13.4601 0.8350877192982457
 13.4601 0.8352631578947368
 13.4647 0.8352631578947368
 13.4647 0.8354385964912281
 13.46534 0.8354385964912281
 13.46534 0.8356140350877193
 13.46932 0.8356140350877193
 13.46932 0.8357894736842105
 13.47905 0.8357894736842105
 13.47905 0.8359649122807018
 13.48533 0.8359649122807018
 13.48533 0.836140350877193
 13.48795 0.836140350877193
 13.48795 0.8363157894736842
 13.50096 0.8363157894736842
 13.50096 0.8364912280701754
 13.50271 0.8364912280701754
 13.50271 0.8366666666666667
 13.50999 0.8366666666666667
 13.50999 0.8368421052631579
 13.51583 0.8368421052631579
 13.51583 0.8370175438596491
 13.52676 0.8370175438596491
 13.52676 0.8371929824561404
 13.52926 0.8371929824561404
 13.52926 0.8373684210526315
 13.53086 0.8373684210526315
 13.53086 0.8375438596491228
 13.53689 0.8375438596491228
 13.53689 0.8377192982456141
 13.5392 0.8377192982456141
 13.5392 0.8378947368421052
 13.56105 0.8378947368421052
 13.56105 0.8380701754385965
 13.5703 0.8380701754385965
 13.5703 0.8382456140350877
 13.57304 0.8382456140350877
 13.57304 0.838421052631579
 13.57718 0.838421052631579
 13.57718 0.8385964912280702
 13.59934 0.8385964912280702
 13.59934 0.8387719298245614
 13.60134 0.8387719298245614
 13.60134 0.8389473684210527
 13.6107 0.8389473684210527
 13.6107 0.8391228070175438
 13.61332 0.8391228070175438
 13.61332 0.8392982456140351
 13.6134 0.8392982456140351
 13.6134 0.8394736842105263
 13.61615 0.8394736842105263
 13.61615 0.8396491228070175
 13.62069 0.8396491228070175
 13.62069 0.8398245614035088
 13.62083 0.8398245614035088
 13.62083 0.84
 13.62742 0.84
 13.62742 0.8401754385964912
 13.63693 0.8401754385964912
 13.63693 0.8403508771929824
 13.65446 0.8403508771929824
 13.65446 0.8405263157894737
 13.66509 0.8405263157894737
 13.66509 0.8407017543859649
 13.66528 0.8407017543859649
 13.66528 0.8408771929824561
 13.68823 0.8408771929824561
 13.68823 0.8410526315789474
 13.68917 0.8410526315789474
 13.68917 0.8412280701754385
 13.69065 0.8412280701754385
 13.69065 0.8414035087719298
 13.69252 0.8414035087719298
 13.69252 0.8415789473684211
 13.69827 0.8415789473684211
 13.69827 0.8417543859649123
 13.70298 0.8417543859649123
 13.70298 0.8419298245614035
 13.70666 0.8419298245614035
 13.70666 0.8421052631578947
 13.70959 0.8421052631578947
 13.70959 0.842280701754386
 13.71466 0.842280701754386
 13.71466 0.8424561403508772
 13.71724 0.8424561403508772
 13.71724 0.8426315789473684
 13.71785 0.8426315789473684
 13.71785 0.8428070175438597
 13.72912 0.8428070175438597
 13.72912 0.8429824561403508
 13.72919 0.8429824561403508
 13.72919 0.8431578947368421
 13.74901 0.8431578947368421
 13.74901 0.8433333333333334
 13.75789 0.8433333333333334
 13.75789 0.8435087719298245
 13.76548 0.8435087719298245
 13.76548 0.8436842105263158
 13.77127 0.8436842105263158
 13.77127 0.843859649122807
 13.77192 0.843859649122807
 13.77192 0.8440350877192982
 13.77571 0.8440350877192982
 13.77571 0.8442105263157895
 13.79713 0.8442105263157895
 13.79713 0.8443859649122807
 13.79723 0.8443859649122807
 13.79723 0.844561403508772
 13.80557 0.844561403508772
 13.80557 0.8447368421052631
 13.80999 0.8447368421052631
 13.80999 0.8449122807017544
 13.81017 0.8449122807017544
 13.81017 0.8450877192982457
 13.8284 0.8450877192982457
 13.8284 0.8452631578947368
 13.83124 0.8452631578947368
 13.83124 0.8454385964912281
 13.83437 0.8454385964912281
 13.83437 0.8456140350877193
 13.83686 0.8456140350877193
 13.83686 0.8457894736842105
 13.83788 0.8457894736842105
 13.83788 0.8459649122807018
 13.85139 0.8459649122807018
 13.85139 0.846140350877193
 13.87689 0.846140350877193
 13.87689 0.8463157894736842
 13.88264 0.8463157894736842
 13.88264 0.8464912280701754
 13.88567 0.8464912280701754
 13.88567 0.8466666666666667
 13.89041 0.8466666666666667
 13.89041 0.8468421052631578
 13.90326 0.8468421052631578
 13.90326 0.8470175438596491
 13.90916 0.8470175438596491
 13.90916 0.8471929824561404
 13.92968 0.8471929824561404
 13.92968 0.8473684210526315
 13.93705 0.8473684210526315
 13.93705 0.8475438596491228
 13.9491 0.8475438596491228
 13.9491 0.847719298245614
 13.96266 0.847719298245614
 13.96266 0.8478947368421053
 13.9648 0.8478947368421053
 13.9648 0.8480701754385965
 13.96909 0.8480701754385965
 13.96909 0.8482456140350877
 13.97559 0.8482456140350877
 13.97559 0.848421052631579
 13.98567 0.848421052631579
 13.98567 0.8485964912280701
 14.01048 0.8485964912280701
 14.01048 0.8487719298245614
 14.02312 0.8487719298245614
 14.02312 0.8489473684210527
 14.02862 0.8489473684210527
 14.02862 0.8491228070175438
 14.03071 0.8491228070175438
 14.03071 0.8492982456140351
 14.03495 0.8492982456140351
 14.03495 0.8494736842105263
 14.05061 0.8494736842105263
 14.05061 0.8496491228070175
 14.05575 0.8496491228070175
 14.05575 0.8498245614035088
 14.06079 0.8498245614035088
 14.06079 0.85
 14.0609 0.85
 14.0609 0.8501754385964913
 14.06488 0.8501754385964913
 14.06488 0.8503508771929824
 14.07684 0.8503508771929824
 14.07684 0.8505263157894737
 14.08048 0.8505263157894737
 14.08048 0.850701754385965
 14.1229 0.850701754385965
 14.1229 0.8508771929824561
 14.12657 0.8508771929824561
 14.12657 0.8510526315789474
 14.12852 0.8510526315789474
 14.12852 0.8512280701754386
 14.13865 0.8512280701754386
 14.13865 0.8514035087719298
 14.14751 0.8514035087719298
 14.14751 0.8515789473684211
 14.15694 0.8515789473684211
 14.15694 0.8517543859649123
 14.1576 0.8517543859649123
 14.1576 0.8519298245614035
 14.15819 0.8519298245614035
 14.15819 0.8521052631578947
 14.15879 0.8521052631578947
 14.15879 0.852280701754386
 14.16133 0.852280701754386
 14.16133 0.8524561403508772
 14.16523 0.8524561403508772
 14.16523 0.8526315789473684
 14.17217 0.8526315789473684
 14.17217 0.8528070175438597
 14.19588 0.8528070175438597
 14.19588 0.8529824561403508
 14.19609 0.8529824561403508
 14.19609 0.8531578947368421
 14.19944 0.8531578947368421
 14.19944 0.8533333333333334
 14.20357 0.8533333333333334
 14.20357 0.8535087719298246
 14.21078 0.8535087719298246
 14.21078 0.8536842105263158
 14.21683 0.8536842105263158
 14.21683 0.853859649122807
 14.22464 0.853859649122807
 14.22464 0.8540350877192983
 14.22584 0.8540350877192983
 14.22584 0.8542105263157894
 14.23387 0.8542105263157894
 14.23387 0.8543859649122807
 14.23839 0.8543859649122807
 14.23839 0.854561403508772
 14.24274 0.854561403508772
 14.24274 0.8547368421052631
 14.24709 0.8547368421052631
 14.24709 0.8549122807017544
 14.24883 0.8549122807017544
 14.24883 0.8550877192982456
 14.24913 0.8550877192982456
 14.24913 0.8552631578947368
 14.26044 0.8552631578947368
 14.26044 0.8554385964912281
 14.27209 0.8554385964912281
 14.27209 0.8556140350877193
 14.27256 0.8556140350877193
 14.27256 0.8557894736842105
 14.27549 0.8557894736842105
 14.27549 0.8559649122807017
 14.27882 0.8559649122807017
 14.27882 0.856140350877193
 14.2877 0.856140350877193
 14.2877 0.8563157894736843
 14.29328 0.8563157894736843
 14.29328 0.8564912280701754
 14.29416 0.8564912280701754
 14.29416 0.8566666666666667
 14.2943 0.8566666666666667
 14.2943 0.8568421052631578
 14.2993 0.8568421052631578
 14.2993 0.8570175438596491
 14.29959 0.8570175438596491
 14.29959 0.8571929824561404
 14.30982 0.8571929824561404
 14.30982 0.8573684210526316
 14.32058 0.8573684210526316
 14.32058 0.8575438596491228
 14.32223 0.8575438596491228
 14.32223 0.857719298245614
 14.3256 0.857719298245614
 14.3256 0.8578947368421053
 14.32631 0.8578947368421053
 14.32631 0.8580701754385965
 14.32922 0.8580701754385965
 14.32922 0.8582456140350877
 14.33123 0.8582456140350877
 14.33123 0.858421052631579
 14.33362 0.858421052631579
 14.33362 0.8585964912280701
 14.367 0.8585964912280701
 14.367 0.8587719298245614
 14.36938 0.8587719298245614
 14.36938 0.8589473684210527
 14.37757 0.8589473684210527
 14.37757 0.8591228070175438
 14.37841 0.8591228070175438
 14.37841 0.8592982456140351
 14.39664 0.8592982456140351
 14.39664 0.8594736842105263
 14.42666 0.8594736842105263
 14.42666 0.8596491228070176
 14.43179 0.8596491228070176
 14.43179 0.8598245614035088
 14.43455 0.8598245614035088
 14.43455 0.86
 14.43919 0.86
 14.43919 0.8601754385964913
 14.44224 0.8601754385964913
 14.44224 0.8603508771929824
 14.44543 0.8603508771929824
 14.44543 0.8605263157894737
 14.4522 0.8605263157894737
 14.4522 0.860701754385965
 14.4633 0.860701754385965
 14.4633 0.8608771929824561
 14.47542 0.8608771929824561
 14.47542 0.8610526315789474
 14.47648 0.8610526315789474
 14.47648 0.8612280701754386
 14.48323 0.8612280701754386
 14.48323 0.8614035087719298
 14.49468 0.8614035087719298
 14.49468 0.861578947368421
 14.49883 0.861578947368421
 14.49883 0.8617543859649123
 14.50111 0.8617543859649123
 14.50111 0.8619298245614035
 14.5063 0.8619298245614035
 14.5063 0.8621052631578947
 14.50868 0.8621052631578947
 14.50868 0.862280701754386
 14.51187 0.862280701754386
 14.51187 0.8624561403508771
 14.51602 0.8624561403508771
 14.51602 0.8626315789473684
 14.52794 0.8626315789473684
 14.52794 0.8628070175438597
 14.53503 0.8628070175438597
 14.53503 0.8629824561403509
 14.53673 0.8629824561403509
 14.53673 0.8631578947368421
 14.54579 0.8631578947368421
 14.54579 0.8633333333333333
 14.56989 0.8633333333333333
 14.56989 0.8635087719298246
 14.57124 0.8635087719298246
 14.57124 0.8636842105263158
 14.58228 0.8636842105263158
 14.58228 0.863859649122807
 14.5992 0.863859649122807
 14.5992 0.8640350877192983
 14.61163 0.8640350877192983
 14.61163 0.8642105263157894
 14.61267 0.8642105263157894
 14.61267 0.8643859649122807
 14.61754 0.8643859649122807
 14.61754 0.864561403508772
 14.63399 0.864561403508772
 14.63399 0.8647368421052631
 14.64232 0.8647368421052631
 14.64232 0.8649122807017544
 14.64589 0.8649122807017544
 14.64589 0.8650877192982456
 14.65463 0.8650877192982456
 14.65463 0.8652631578947368
 14.65704 0.8652631578947368
 14.65704 0.8654385964912281
 14.69053 0.8654385964912281
 14.69053 0.8656140350877193
 14.69695 0.8656140350877193
 14.69695 0.8657894736842106
 14.70284 0.8657894736842106
 14.70284 0.8659649122807017
 14.708 0.8659649122807017
 14.708 0.866140350877193
 14.70937 0.866140350877193
 14.70937 0.8663157894736843
 14.71152 0.8663157894736843
 14.71152 0.8664912280701754
 14.71893 0.8664912280701754
 14.71893 0.8666666666666667
 14.72428 0.8666666666666667
 14.72428 0.8668421052631579
 14.72691 0.8668421052631579
 14.72691 0.8670175438596491
 14.72843 0.8670175438596491
 14.72843 0.8671929824561404
 14.73513 0.8671929824561404
 14.73513 0.8673684210526316
 14.73948 0.8673684210526316
 14.73948 0.8675438596491228
 14.75593 0.8675438596491228
 14.75593 0.867719298245614
 14.75854 0.867719298245614
 14.75854 0.8678947368421053
 14.77832 0.8678947368421053
 14.77832 0.8680701754385964
 14.78258 0.8680701754385964
 14.78258 0.8682456140350877
 14.78335 0.8682456140350877
 14.78335 0.868421052631579
 14.79226 0.868421052631579
 14.79226 0.8685964912280701
 14.7936 0.8685964912280701
 14.7936 0.8687719298245614
 14.81601 0.8687719298245614
 14.81601 0.8689473684210526
 14.82454 0.8689473684210526
 14.82454 0.8691228070175439
 14.82584 0.8691228070175439
 14.82584 0.8692982456140351
 14.83086 0.8692982456140351
 14.83086 0.8694736842105263
 14.83532 0.8694736842105263
 14.83532 0.8696491228070176
 14.84593 0.8696491228070176
 14.84593 0.8698245614035087
 14.85745 0.8698245614035087
 14.85745 0.87
 14.8617 0.87
 14.8617 0.8701754385964913
 14.8684 0.8701754385964913
 14.8684 0.8703508771929824
 14.8696 0.8703508771929824
 14.8696 0.8705263157894737
 14.87386 0.8705263157894737
 14.87386 0.8707017543859649
 14.88134 0.8707017543859649
 14.88134 0.8708771929824561
 14.88146 0.8708771929824561
 14.88146 0.8710526315789474
 14.88263 0.8710526315789474
 14.88263 0.8712280701754386
 14.89108 0.8712280701754386
 14.89108 0.8714035087719298
 14.89509 0.8714035087719298
 14.89509 0.871578947368421
 14.90361 0.871578947368421
 14.90361 0.8717543859649123
 14.90757 0.8717543859649123
 14.90757 0.8719298245614036
 14.92031 0.8719298245614036
 14.92031 0.8721052631578947
 14.92475 0.8721052631578947
 14.92475 0.872280701754386
 14.94012 0.872280701754386
 14.94012 0.8724561403508772
 14.94392 0.8724561403508772
 14.94392 0.8726315789473684
 14.94974 0.8726315789473684
 14.94974 0.8728070175438597
 14.95078 0.8728070175438597
 14.95078 0.8729824561403509
 14.952 0.8729824561403509
 14.952 0.8731578947368421
 14.96486 0.8731578947368421
 14.96486 0.8733333333333333
 14.97141 0.8733333333333333
 14.97141 0.8735087719298246
 14.97276 0.8735087719298246
 14.97276 0.8736842105263158
 14.97602 0.8736842105263158
 14.97602 0.873859649122807
 14.98262 0.873859649122807
 14.98262 0.8740350877192983
 14.98356 0.8740350877192983
 14.98356 0.8742105263157894
 14.98667 0.8742105263157894
 14.98667 0.8743859649122807
 14.99572 0.8743859649122807
 14.99572 0.874561403508772
 15.00065 0.874561403508772
 15.00065 0.8747368421052631
 15.00415 0.8747368421052631
 15.00415 0.8749122807017544
 15.00546 0.8749122807017544
 15.00546 0.8750877192982456
 15.01072 0.8750877192982456
 15.01072 0.8752631578947369
 15.01177 0.8752631578947369
 15.01177 0.875438596491228
 15.01469 0.875438596491228
 15.01469 0.8756140350877193
 15.01702 0.8756140350877193
 15.01702 0.8757894736842106
 15.01838 0.8757894736842106
 15.01838 0.8759649122807017
 15.03367 0.8759649122807017
 15.03367 0.876140350877193
 15.03404 0.876140350877193
 15.03404 0.8763157894736842
 15.06741 0.8763157894736842
 15.06741 0.8764912280701754
 15.07088 0.8764912280701754
 15.07088 0.8766666666666667
 15.07506 0.8766666666666667
 15.07506 0.8768421052631579
 15.07513 0.8768421052631579
 15.07513 0.8770175438596491
 15.07742 0.8770175438596491
 15.07742 0.8771929824561403
 15.08058 0.8771929824561403
 15.08058 0.8773684210526316
 15.08347 0.8773684210526316
 15.08347 0.8775438596491228
 15.097 0.8775438596491228
 15.097 0.877719298245614
 15.10079 0.877719298245614
 15.10079 0.8778947368421053
 15.10334 0.8778947368421053
 15.10334 0.8780701754385964
 15.10599 0.8780701754385964
 15.10599 0.8782456140350877
 15.10765 0.8782456140350877
 15.10765 0.878421052631579
 15.11278 0.878421052631579
 15.11278 0.8785964912280702
 15.11461 0.8785964912280702
 15.11461 0.8787719298245614
 15.11795 0.8787719298245614
 15.11795 0.8789473684210526
 15.13064 0.8789473684210526
 15.13064 0.8791228070175439
 15.13722 0.8791228070175439
 15.13722 0.8792982456140351
 15.13857 0.8792982456140351
 15.13857 0.8794736842105263
 15.14742 0.8794736842105263
 15.14742 0.8796491228070176
 15.15783 0.8796491228070176
 15.15783 0.8798245614035087
 15.16733 0.8798245614035087
 15.16733 0.88
 15.16927 0.88
 15.16927 0.8801754385964913
 15.18317 0.8801754385964913
 15.18317 0.8803508771929824
 15.18479 0.8803508771929824
 15.18479 0.8805263157894737
 15.18869 0.8805263157894737
 15.18869 0.8807017543859649
 15.2042 0.8807017543859649
 15.2042 0.8808771929824561
 15.22742 0.8808771929824561
 15.22742 0.8810526315789474
 15.23452 0.8810526315789474
 15.23452 0.8812280701754386
 15.25367 0.8812280701754386
 15.25367 0.8814035087719299
 15.26356 0.8814035087719299
 15.26356 0.881578947368421
 15.27503 0.881578947368421
 15.27503 0.8817543859649123
 15.28292 0.8817543859649123
 15.28292 0.8819298245614036
 15.28805 0.8819298245614036
 15.28805 0.8821052631578947
 15.28992 0.8821052631578947
 15.28992 0.882280701754386
 15.29168 0.882280701754386
 15.29168 0.8824561403508772
 15.29268 0.8824561403508772
 15.29268 0.8826315789473684
 15.29589 0.8826315789473684
 15.29589 0.8828070175438596
 15.29674 0.8828070175438596
 15.29674 0.8829824561403509
 15.30578 0.8829824561403509
 15.30578 0.8831578947368421
 15.31169 0.8831578947368421
 15.31169 0.8833333333333333
 15.31329 0.8833333333333333
 15.31329 0.8835087719298246
 15.32463 0.8835087719298246
 15.32463 0.8836842105263157
 15.32689 0.8836842105263157
 15.32689 0.883859649122807
 15.33257 0.883859649122807
 15.33257 0.8840350877192983
 15.33763 0.8840350877192983
 15.33763 0.8842105263157894
 15.33906 0.8842105263157894
 15.33906 0.8843859649122807
 15.34555 0.8843859649122807
 15.34555 0.8845614035087719
 15.34767 0.8845614035087719
 15.34767 0.8847368421052632
 15.37216 0.8847368421052632
 15.37216 0.8849122807017544
 15.37637 0.8849122807017544
 15.37637 0.8850877192982456
 15.38421 0.8850877192982456
 15.38421 0.8852631578947369
 15.38473 0.8852631578947369
 15.38473 0.885438596491228
 15.41028 0.885438596491228
 15.41028 0.8856140350877193
 15.42493 0.8856140350877193
 15.42493 0.8857894736842106
 15.43118 0.8857894736842106
 15.43118 0.8859649122807017
 15.43851 0.8859649122807017
 15.43851 0.886140350877193
 15.44133 0.886140350877193
 15.44133 0.8863157894736842
 15.44643 0.8863157894736842
 15.44643 0.8864912280701754
 15.46584 0.8864912280701754
 15.46584 0.8866666666666667
 15.46653 0.8866666666666667
 15.46653 0.8868421052631579
 15.46752 0.8868421052631579
 15.46752 0.8870175438596491
 15.47862 0.8870175438596491
 15.47862 0.8871929824561403
 15.48174 0.8871929824561403
 15.48174 0.8873684210526316
 15.50228 0.8873684210526316
 15.50228 0.8875438596491229
 15.51014 0.8875438596491229
 15.51014 0.887719298245614
 15.51198 0.887719298245614
 15.51198 0.8878947368421053
 15.51299 0.8878947368421053
 15.51299 0.8880701754385965
 15.52849 0.8880701754385965
 15.52849 0.8882456140350877
 15.53109 0.8882456140350877
 15.53109 0.888421052631579
 15.55296 0.888421052631579
 15.55296 0.8885964912280702
 15.55473 0.8885964912280702
 15.55473 0.8887719298245614
 15.55852 0.8887719298245614
 15.55852 0.8889473684210526
 15.56347 0.8889473684210526
 15.56347 0.8891228070175439
 15.56369 0.8891228070175439
 15.56369 0.889298245614035
 15.56809 0.889298245614035
 15.56809 0.8894736842105263
 15.5724 0.8894736842105263
 15.5724 0.8896491228070176
 15.57663 0.8896491228070176
 15.57663 0.8898245614035087
 15.57676 0.8898245614035087
 15.57676 0.89
 15.60188 0.89
 15.60188 0.8901754385964912
 15.61936 0.8901754385964912
 15.61936 0.8903508771929824
 15.62619 0.8903508771929824
 15.62619 0.8905263157894737
 15.6318 0.8905263157894737
 15.6318 0.8907017543859649
 15.6341 0.8907017543859649
 15.6341 0.8908771929824562
 15.63419 0.8908771929824562
 15.63419 0.8910526315789473
 15.63822 0.8910526315789473
 15.63822 0.8912280701754386
 15.64996 0.8912280701754386
 15.64996 0.8914035087719299
 15.65262 0.8914035087719299
 15.65262 0.891578947368421
 15.65579 0.891578947368421
 15.65579 0.8917543859649123
 15.65691 0.8917543859649123
 15.65691 0.8919298245614035
 15.66033 0.8919298245614035
 15.66033 0.8921052631578947
 15.67396 0.8921052631578947
 15.67396 0.892280701754386
 15.67451 0.892280701754386
 15.67451 0.8924561403508772
 15.68007 0.8924561403508772
 15.68007 0.8926315789473684
 15.68778 0.8926315789473684
 15.68778 0.8928070175438596
 15.69151 0.8928070175438596
 15.69151 0.8929824561403509
 15.69518 0.8929824561403509
 15.69518 0.8931578947368422
 15.70663 0.8931578947368422
 15.70663 0.8933333333333333
 15.70835 0.8933333333333333
 15.70835 0.8935087719298246
 15.7138 0.8935087719298246
 15.7138 0.8936842105263157
 15.72051 0.8936842105263157
 15.72051 0.893859649122807
 15.73761 0.893859649122807
 15.73761 0.8940350877192983
 15.74239 0.8940350877192983
 15.74239 0.8942105263157895
 15.75687 0.8942105263157895
 15.75687 0.8943859649122807
 15.76036 0.8943859649122807
 15.76036 0.8945614035087719
 15.76463 0.8945614035087719
 15.76463 0.8947368421052632
 15.7756 0.8947368421052632
 15.7756 0.8949122807017544
 15.77675 0.8949122807017544
 15.77675 0.8950877192982456
 15.78509 0.8950877192982456
 15.78509 0.8952631578947369
 15.78624 0.8952631578947369
 15.78624 0.895438596491228
 15.79673 0.895438596491228
 15.79673 0.8956140350877193
 15.79717 0.8956140350877193
 15.79717 0.8957894736842106
 15.79739 0.8957894736842106
 15.79739 0.8959649122807017
 15.80727 0.8959649122807017
 15.80727 0.896140350877193
 15.81524 0.896140350877193
 15.81524 0.8963157894736842
 15.81928 0.8963157894736842
 15.81928 0.8964912280701754
 15.82681 0.8964912280701754
 15.82681 0.8966666666666666
 15.83055 0.8966666666666666
 15.83055 0.8968421052631579
 15.86084 0.8968421052631579
 15.86084 0.8970175438596492
 15.8753 0.8970175438596492
 15.8753 0.8971929824561403
 15.87983 0.8971929824561403
 15.87983 0.8973684210526316
 15.8803 0.8973684210526316
 15.8803 0.8975438596491228
 15.89668 0.8975438596491228
 15.89668 0.897719298245614
 15.90534 0.897719298245614
 15.90534 0.8978947368421053
 15.90642 0.8978947368421053
 15.90642 0.8980701754385965
 15.91161 0.8980701754385965
 15.91161 0.8982456140350877
 15.91437 0.8982456140350877
 15.91437 0.8984210526315789
 15.91877 0.8984210526315789
 15.91877 0.8985964912280702
 15.93441 0.8985964912280702
 15.93441 0.8987719298245614
 15.93647 0.8987719298245614
 15.93647 0.8989473684210526
 15.94584 0.8989473684210526
 15.94584 0.8991228070175439
 15.96435 0.8991228070175439
 15.96435 0.899298245614035
 15.96741 0.899298245614035
 15.96741 0.8994736842105263
 15.97013 0.8994736842105263
 15.97013 0.8996491228070176
 15.99222 0.8996491228070176
 15.99222 0.8998245614035087
 16.00328 0.8998245614035087
 16.00328 0.9
 16.00386 0.9
 16.00386 0.9001754385964912
 16.00868 0.9001754385964912
 16.00868 0.9003508771929825
 16.0143 0.9003508771929825
 16.0143 0.9005263157894737
 16.02162 0.9005263157894737
 16.02162 0.9007017543859649
 16.02376 0.9007017543859649
 16.02376 0.9008771929824562
 16.02824 0.9008771929824562
 16.02824 0.9010526315789473
 16.03129 0.9010526315789473
 16.03129 0.9012280701754386
 16.03566 0.9012280701754386
 16.03566 0.9014035087719299
 16.05266 0.9014035087719299
 16.05266 0.901578947368421
 16.05303 0.901578947368421
 16.05303 0.9017543859649123
 16.05787 0.9017543859649123
 16.05787 0.9019298245614035
 16.06533 0.9019298245614035
 16.06533 0.9021052631578947
 16.07035 0.9021052631578947
 16.07035 0.902280701754386
 16.07583 0.902280701754386
 16.07583 0.9024561403508772
 16.08135 0.9024561403508772
 16.08135 0.9026315789473685
 16.08874 0.9026315789473685
 16.08874 0.9028070175438596
 16.09254 0.9028070175438596
 16.09254 0.9029824561403509
 16.09658 0.9029824561403509
 16.09658 0.9031578947368422
 16.11098 0.9031578947368422
 16.11098 0.9033333333333333
 16.11421 0.9033333333333333
 16.11421 0.9035087719298246
 16.12402 0.9035087719298246
 16.12402 0.9036842105263158
 16.12745 0.9036842105263158
 16.12745 0.903859649122807
 16.13127 0.903859649122807
 16.13127 0.9040350877192982
 16.13174 0.9040350877192982
 16.13174 0.9042105263157895
 16.14356 0.9042105263157895
 16.14356 0.9043859649122807
 16.15309 0.9043859649122807
 16.15309 0.9045614035087719
 16.15857 0.9045614035087719
 16.15857 0.9047368421052632
 16.16027 0.9047368421052632
 16.16027 0.9049122807017543
 16.17358 0.9049122807017543
 16.17358 0.9050877192982456
 16.17435 0.9050877192982456
 16.17435 0.9052631578947369
 16.1749 0.9052631578947369
 16.1749 0.905438596491228
 16.1888 0.905438596491228
 16.1888 0.9056140350877193
 16.20108 0.9056140350877193
 16.20108 0.9057894736842105
 16.20642 0.9057894736842105
 16.20642 0.9059649122807018
 16.21058 0.9059649122807018
 16.21058 0.906140350877193
 16.21231 0.906140350877193
 16.21231 0.9063157894736842
 16.21509 0.9063157894736842
 16.21509 0.9064912280701755
 16.21706 0.9064912280701755
 16.21706 0.9066666666666666
 16.21758 0.9066666666666666
 16.21758 0.9068421052631579
 16.21759 0.9068421052631579
 16.21759 0.9070175438596492
 16.21873 0.9070175438596492
 16.21873 0.9071929824561403
 16.22073 0.9071929824561403
 16.22073 0.9073684210526316
 16.22248 0.9073684210526316
 16.22248 0.9075438596491228
 16.2436 0.9075438596491228
 16.2436 0.907719298245614
 16.2527 0.907719298245614
 16.2527 0.9078947368421053
 16.26455 0.9078947368421053
 16.26455 0.9080701754385965
 16.2808 0.9080701754385965
 16.2808 0.9082456140350877
 16.28232 0.9082456140350877
 16.28232 0.9084210526315789
 16.29435 0.9084210526315789
 16.29435 0.9085964912280702
 16.29972 0.9085964912280702
 16.29972 0.9087719298245615
 16.30563 0.9087719298245615
 16.30563 0.9089473684210526
 16.32297 0.9089473684210526
 16.32297 0.9091228070175439
 16.33971 0.9091228070175439
 16.33971 0.9092982456140351
 16.35112 0.9092982456140351
 16.35112 0.9094736842105263
 16.37638 0.9094736842105263
 16.37638 0.9096491228070176
 16.38111 0.9096491228070176
 16.38111 0.9098245614035088
 16.38373 0.9098245614035088
 16.38373 0.91
 16.39528 0.91
 16.39528 0.9101754385964912
 16.43479 0.9101754385964912
 16.43479 0.9103508771929825
 16.45327 0.9103508771929825
 16.45327 0.9105263157894737
 16.45587 0.9105263157894737
 16.45587 0.9107017543859649
 16.45667 0.9107017543859649
 16.45667 0.9108771929824562
 16.47271 0.9108771929824562
 16.47271 0.9110526315789473
 16.47377 0.9110526315789473
 16.47377 0.9112280701754386
 16.49987 0.9112280701754386
 16.49987 0.9114035087719298
 16.50106 0.9114035087719298
 16.50106 0.911578947368421
 16.50658 0.911578947368421
 16.50658 0.9117543859649123
 16.50881 0.9117543859649123
 16.50881 0.9119298245614035
 16.5167 0.9119298245614035
 16.5167 0.9121052631578948
 16.52238 0.9121052631578948
 16.52238 0.9122807017543859
 16.53022 0.9122807017543859
 16.53022 0.9124561403508772
 16.53818 0.9124561403508772
 16.53818 0.9126315789473685
 16.54026 0.9126315789473685
 16.54026 0.9128070175438596
 16.54791 0.9128070175438596
 16.54791 0.9129824561403509
 16.55071 0.9129824561403509
 16.55071 0.9131578947368421
 16.57565 0.9131578947368421
 16.57565 0.9133333333333333
 16.57876 0.9133333333333333
 16.57876 0.9135087719298246
 16.58344 0.9135087719298246
 16.58344 0.9136842105263158
 16.58647 0.9136842105263158
 16.58647 0.913859649122807
 16.59368 0.913859649122807
 16.59368 0.9140350877192982
 16.59593 0.9140350877192982
 16.59593 0.9142105263157895
 16.61258 0.9142105263157895
 16.61258 0.9143859649122807
 16.62719 0.9143859649122807
 16.62719 0.9145614035087719
 16.63024 0.9145614035087719
 16.63024 0.9147368421052632
 16.63256 0.9147368421052632
 16.63256 0.9149122807017543
 16.63656 0.9149122807017543
 16.63656 0.9150877192982456
 16.66929 0.9150877192982456
 16.66929 0.9152631578947369
 16.68083 0.9152631578947369
 16.68083 0.9154385964912281
 16.6874 0.9154385964912281
 16.6874 0.9156140350877193
 16.69803 0.9156140350877193
 16.69803 0.9157894736842105
 16.69807 0.9157894736842105
 16.69807 0.9159649122807018
 16.71768 0.9159649122807018
 16.71768 0.916140350877193
 16.74401 0.916140350877193
 16.74401 0.9163157894736842
 16.74695 0.9163157894736842
 16.74695 0.9164912280701755
 16.748 0.9164912280701755
 16.748 0.9166666666666666
 16.75294 0.9166666666666666
 16.75294 0.9168421052631579
 16.76436 0.9168421052631579
 16.76436 0.9170175438596492
 16.77747 0.9170175438596492
 16.77747 0.9171929824561403
 16.78228 0.9171929824561403
 16.78228 0.9173684210526316
 16.78747 0.9173684210526316
 16.78747 0.9175438596491228
 16.79324 0.9175438596491228
 16.79324 0.917719298245614
 16.79965 0.917719298245614
 16.79965 0.9178947368421052
 16.80025 0.9178947368421052
 16.80025 0.9180701754385965
 16.80156 0.9180701754385965
 16.80156 0.9182456140350878
 16.80637 0.9182456140350878
 16.80637 0.9184210526315789
 16.82479 0.9184210526315789
 16.82479 0.9185964912280702
 16.86846 0.9185964912280702
 16.86846 0.9187719298245614
 16.87961 0.9187719298245614
 16.87961 0.9189473684210526
 16.91967 0.9189473684210526
 16.91967 0.9191228070175439
 16.92093 0.9191228070175439
 16.92093 0.9192982456140351
 16.93252 0.9192982456140351
 16.93252 0.9194736842105263
 16.94675 0.9194736842105263
 16.94675 0.9196491228070175
 16.94976 0.9196491228070175
 16.94976 0.9198245614035088
 16.9501 0.9198245614035088
 16.9501 0.92
 16.95448 0.92
 16.95448 0.9201754385964912
 16.95545 0.9201754385964912
 16.95545 0.9203508771929825
 16.95727 0.9203508771929825
 16.95727 0.9205263157894736
 16.97339 0.9205263157894736
 16.97339 0.9207017543859649
 17.00278 0.9207017543859649
 17.00278 0.9208771929824562
 17.00721 0.9208771929824562
 17.00721 0.9210526315789473
 17.01583 0.9210526315789473
 17.01583 0.9212280701754386
 17.02106 0.9212280701754386
 17.02106 0.9214035087719298
 17.02561 0.9214035087719298
 17.02561 0.9215789473684211
 17.04782 0.9215789473684211
 17.04782 0.9217543859649123
 17.0704 0.9217543859649123
 17.0704 0.9219298245614035
 17.09051 0.9219298245614035
 17.09051 0.9221052631578948
 17.09057 0.9221052631578948
 17.09057 0.9222807017543859
 17.09757 0.9222807017543859
 17.09757 0.9224561403508772
 17.09813 0.9224561403508772
 17.09813 0.9226315789473685
 17.10939 0.9226315789473685
 17.10939 0.9228070175438596
 17.11413 0.9228070175438596
 17.11413 0.9229824561403509
 17.11568 0.9229824561403509
 17.11568 0.9231578947368421
 17.11808 0.9231578947368421
 17.11808 0.9233333333333333
 17.12444 0.9233333333333333
 17.12444 0.9235087719298246
 17.13433 0.9235087719298246
 17.13433 0.9236842105263158
 17.13894 0.9236842105263158
 17.13894 0.923859649122807
 17.13942 0.923859649122807
 17.13942 0.9240350877192982
 17.16091 0.9240350877192982
 17.16091 0.9242105263157895
 17.16507 0.9242105263157895
 17.16507 0.9243859649122808
 17.17702 0.9243859649122808
 17.17702 0.9245614035087719
 17.17745 0.9245614035087719
 17.17745 0.9247368421052632
 17.1789 0.9247368421052632
 17.1789 0.9249122807017544
 17.18573 0.9249122807017544
 17.18573 0.9250877192982456
 17.18773 0.9250877192982456
 17.18773 0.9252631578947368
 17.21825 0.9252631578947368
 17.21825 0.9254385964912281
 17.21989 0.9254385964912281
 17.21989 0.9256140350877193
 17.22735 0.9256140350877193
 17.22735 0.9257894736842105
 17.23905 0.9257894736842105
 17.23905 0.9259649122807018
 17.25541 0.9259649122807018
 17.25541 0.9261403508771929
 17.26385 0.9261403508771929
 17.26385 0.9263157894736842
 17.2664 0.9263157894736842
 17.2664 0.9264912280701755
 17.28564 0.9264912280701755
 17.28564 0.9266666666666666
 17.28681 0.9266666666666666
 17.28681 0.9268421052631579
 17.29277 0.9268421052631579
 17.29277 0.9270175438596491
 17.29712 0.9270175438596491
 17.29712 0.9271929824561403
 17.29733 0.9271929824561403
 17.29733 0.9273684210526316
 17.30243 0.9273684210526316
 17.30243 0.9275438596491228
 17.30609 0.9275438596491228
 17.30609 0.9277192982456141
 17.30625 0.9277192982456141
 17.30625 0.9278947368421052
 17.31703 0.9278947368421052
 17.31703 0.9280701754385965
 17.31916 0.9280701754385965
 17.31916 0.9282456140350878
 17.33864 0.9282456140350878
 17.33864 0.9284210526315789
 17.34774 0.9284210526315789
 17.34774 0.9285964912280702
 17.35167 0.9285964912280702
 17.35167 0.9287719298245614
 17.35217 0.9287719298245614
 17.35217 0.9289473684210526
 17.35547 0.9289473684210526
 17.35547 0.9291228070175439
 17.35829 0.9291228070175439
 17.35829 0.9292982456140351
 17.36385 0.9292982456140351
 17.36385 0.9294736842105263
 17.36677 0.9294736842105263
 17.36677 0.9296491228070175
 17.37884 0.9296491228070175
 17.37884 0.9298245614035088
 17.39136 0.9298245614035088
 17.39136 0.93
 17.41195 0.93
 17.41195 0.9301754385964912
 17.41576 0.9301754385964912
 17.41576 0.9303508771929825
 17.41661 0.9303508771929825
 17.41661 0.9305263157894736
 17.42117 0.9305263157894736
 17.42117 0.9307017543859649
 17.42685 0.9307017543859649
 17.42685 0.9308771929824562
 17.43388 0.9308771929824562
 17.43388 0.9310526315789474
 17.44383 0.9310526315789474
 17.44383 0.9312280701754386
 17.44672 0.9312280701754386
 17.44672 0.9314035087719298
 17.45511 0.9314035087719298
 17.45511 0.9315789473684211
 17.4718 0.9315789473684211
 17.4718 0.9317543859649123
 17.49445 0.9317543859649123
 17.49445 0.9319298245614035
 17.51427 0.9319298245614035
 17.51427 0.9321052631578948
 17.52382 0.9321052631578948
 17.52382 0.9322807017543859
 17.52578 0.9322807017543859
 17.52578 0.9324561403508772
 17.52736 0.9324561403508772
 17.52736 0.9326315789473684
 17.53111 0.9326315789473684
 17.53111 0.9328070175438596
 17.5442 0.9328070175438596
 17.5442 0.9329824561403509
 17.54859 0.9329824561403509
 17.54859 0.9331578947368421
 17.55443 0.9331578947368421
 17.55443 0.9333333333333333
 17.56292 0.9333333333333333
 17.56292 0.9335087719298245
 17.56661 0.9335087719298245
 17.56661 0.9336842105263158
 17.57284 0.9336842105263158
 17.57284 0.9338596491228071
 17.57656 0.9338596491228071
 17.57656 0.9340350877192982
 17.57879 0.9340350877192982
 17.57879 0.9342105263157895
 17.6027 0.9342105263157895
 17.6027 0.9343859649122807
 17.60275 0.9343859649122807
 17.60275 0.9345614035087719
 17.6177 0.9345614035087719
 17.6177 0.9347368421052632
 17.62429 0.9347368421052632
 17.62429 0.9349122807017544
 17.65395 0.9349122807017544
 17.65395 0.9350877192982456
 17.65821 0.9350877192982456
 17.65821 0.9352631578947368
 17.67739 0.9352631578947368
 17.67739 0.9354385964912281
 17.68579 0.9354385964912281
 17.68579 0.9356140350877193
 17.69349 0.9356140350877193
 17.69349 0.9357894736842105
 17.70531 0.9357894736842105
 17.70531 0.9359649122807018
 17.72282 0.9359649122807018
 17.72282 0.9361403508771929
 17.73482 0.9361403508771929
 17.73482 0.9363157894736842
 17.75006 0.9363157894736842
 17.75006 0.9364912280701755
 17.7568 0.9364912280701755
 17.7568 0.9366666666666666
 17.77842 0.9366666666666666
 17.77842 0.9368421052631579
 17.791 0.9368421052631579
 17.791 0.9370175438596491
 17.79645 0.9370175438596491
 17.79645 0.9371929824561404
 17.80067 0.9371929824561404
 17.80067 0.9373684210526316
 17.80588 0.9373684210526316
 17.80588 0.9375438596491228
 17.80736 0.9375438596491228
 17.80736 0.9377192982456141
 17.80811 0.9377192982456141
 17.80811 0.9378947368421052
 17.817 0.9378947368421052
 17.817 0.9380701754385965
 17.82972 0.9380701754385965
 17.82972 0.9382456140350878
 17.83406 0.9382456140350878
 17.83406 0.9384210526315789
 17.85204 0.9384210526315789
 17.85204 0.9385964912280702
 17.86222 0.9385964912280702
 17.86222 0.9387719298245614
 17.90715 0.9387719298245614
 17.90715 0.9389473684210526
 17.91295 0.9389473684210526
 17.91295 0.9391228070175439
 17.92209 0.9391228070175439
 17.92209 0.9392982456140351
 17.92466 0.9392982456140351
 17.92466 0.9394736842105263
 17.94031 0.9394736842105263
 17.94031 0.9396491228070175
 17.95485 0.9396491228070175
 17.95485 0.9398245614035088
 17.96076 0.9398245614035088
 17.96076 0.9399999999999999
 17.96397 0.9399999999999999
 17.96397 0.9401754385964912
 17.96583 0.9401754385964912
 17.96583 0.9403508771929825
 17.98686 0.9403508771929825
 17.98686 0.9405263157894737
 17.99621 0.9405263157894737
 17.99621 0.9407017543859649
 18.00477 0.9407017543859649
 18.00477 0.9408771929824561
 18.00915 0.9408771929824561
 18.00915 0.9410526315789474
 18.01574 0.9410526315789474
 18.01574 0.9412280701754386
 18.03284 0.9412280701754386
 18.03284 0.9414035087719298
 18.03423 0.9414035087719298
 18.03423 0.9415789473684211
 18.05627 0.9415789473684211
 18.05627 0.9417543859649122
 18.06081 0.9417543859649122
 18.06081 0.9419298245614035
 18.06979 0.9419298245614035
 18.06979 0.9421052631578948
 18.07118 0.9421052631578948
 18.07118 0.9422807017543859
 18.0721 0.9422807017543859
 18.0721 0.9424561403508772
 18.07221 0.9424561403508772
 18.07221 0.9426315789473684
 18.08386 0.9426315789473684
 18.08386 0.9428070175438596
 18.09007 0.9428070175438596
 18.09007 0.9429824561403509
 18.09051 0.9429824561403509
 18.09051 0.9431578947368421
 18.10798 0.9431578947368421
 18.10798 0.9433333333333334
 18.11346 0.9433333333333334
 18.11346 0.9435087719298245
 18.11391 0.9435087719298245
 18.11391 0.9436842105263158
 18.11641 0.9436842105263158
 18.11641 0.9438596491228071
 18.14342 0.9438596491228071
 18.14342 0.9440350877192982
 18.16963 0.9440350877192982
 18.16963 0.9442105263157895
 18.20846 0.9442105263157895
 18.20846 0.9443859649122807
 18.23245 0.9443859649122807
 18.23245 0.9445614035087719
 18.26958 0.9445614035087719
 18.26958 0.9447368421052632
 18.27071 0.9447368421052632
 18.27071 0.9449122807017544
 18.27321 0.9449122807017544
 18.27321 0.9450877192982456
 18.28528 0.9450877192982456
 18.28528 0.9452631578947368
 18.28538 0.9452631578947368
 18.28538 0.9454385964912281
 18.28666 0.9454385964912281
 18.28666 0.9456140350877194
 18.28804 0.9456140350877194
 18.28804 0.9457894736842105
 18.28843 0.9457894736842105
 18.28843 0.9459649122807018
 18.29802 0.9459649122807018
 18.29802 0.9461403508771929
 18.31484 0.9461403508771929
 18.31484 0.9463157894736842
 18.33085 0.9463157894736842
 18.33085 0.9464912280701754
 18.33737 0.9464912280701754
 18.33737 0.9466666666666667
 18.34083 0.9466666666666667
 18.34083 0.9468421052631579
 18.34969 0.9468421052631579
 18.34969 0.9470175438596491
 18.38095 0.9470175438596491
 18.38095 0.9471929824561404
 18.39272 0.9471929824561404
 18.39272 0.9473684210526315
 18.41211 0.9473684210526315
 18.41211 0.9475438596491228
 18.44325 0.9475438596491228
 18.44325 0.9477192982456141
 18.44931 0.9477192982456141
 18.44931 0.9478947368421052
 18.45827 0.9478947368421052
 18.45827 0.9480701754385965
 18.46367 0.9480701754385965
 18.46367 0.9482456140350877
 18.4649 0.9482456140350877
 18.4649 0.9484210526315789
 18.46753 0.9484210526315789
 18.46753 0.9485964912280702
 18.47273 0.9485964912280702
 18.47273 0.9487719298245614
 18.47396 0.9487719298245614
 18.47396 0.9489473684210527
 18.47403 0.9489473684210527
 18.47403 0.9491228070175438
 18.48769 0.9491228070175438
 18.48769 0.9492982456140351
 18.49372 0.9492982456140351
 18.49372 0.9494736842105264
 18.50229 0.9494736842105264
 18.50229 0.9496491228070175
 18.50302 0.9496491228070175
 18.50302 0.9498245614035088
 18.51363 0.9498245614035088
 18.51363 0.95
 18.51595 0.95
 18.51595 0.9501754385964912
 18.53854 0.9501754385964912
 18.53854 0.9503508771929825
 18.55726 0.9503508771929825
 18.55726 0.9505263157894737
 18.56609 0.9505263157894737
 18.56609 0.9507017543859649
 18.56837 0.9507017543859649
 18.56837 0.9508771929824561
 18.57494 0.9508771929824561
 18.57494 0.9510526315789474
 18.57949 0.9510526315789474
 18.57949 0.9512280701754386
 18.58331 0.9512280701754386
 18.58331 0.9514035087719298
 18.58764 0.9514035087719298
 18.58764 0.9515789473684211
 18.5957 0.9515789473684211
 18.5957 0.9517543859649122
 18.60234 0.9517543859649122
 18.60234 0.9519298245614035
 18.61149 0.9519298245614035
 18.61149 0.9521052631578948
 18.62184 0.9521052631578948
 18.62184 0.9522807017543859
 18.65442 0.9522807017543859
 18.65442 0.9524561403508772
 18.67496 0.9524561403508772
 18.67496 0.9526315789473684
 18.70105 0.9526315789473684
 18.70105 0.9528070175438597
 18.70686 0.9528070175438597
 18.70686 0.9529824561403509
 18.7071 0.9529824561403509
 18.7071 0.9531578947368421
 18.70883 0.9531578947368421
 18.70883 0.9533333333333334
 18.70977 0.9533333333333334
 18.70977 0.9535087719298245
 18.71196 0.9535087719298245
 18.71196 0.9536842105263158
 18.72515 0.9536842105263158
 18.72515 0.953859649122807
 18.74113 0.953859649122807
 18.74113 0.9540350877192982
 18.75466 0.9540350877192982
 18.75466 0.9542105263157895
 18.76928 0.9542105263157895
 18.76928 0.9543859649122807
 18.77006 0.9543859649122807
 18.77006 0.9545614035087719
 18.7821 0.9545614035087719
 18.7821 0.9547368421052631
 18.78614 0.9547368421052631
 18.78614 0.9549122807017544
 18.85408 0.9549122807017544
 18.85408 0.9550877192982457
 18.85913 0.9550877192982457
 18.85913 0.9552631578947368
 18.873 0.9552631578947368
 18.873 0.9554385964912281
 18.87485 0.9554385964912281
 18.87485 0.9556140350877192
 18.87498 0.9556140350877192
 18.87498 0.9557894736842105
 18.88723 0.9557894736842105
 18.88723 0.9559649122807018
 18.88787 0.9559649122807018
 18.88787 0.956140350877193
 18.89942 0.956140350877193
 18.89942 0.9563157894736842
 18.90213 0.9563157894736842
 18.90213 0.9564912280701754
 18.9037 0.9564912280701754
 18.9037 0.9566666666666667
 18.91308 0.9566666666666667
 18.91308 0.9568421052631579
 18.9427 0.9568421052631579
 18.9427 0.9570175438596491
 18.96036 0.9570175438596491
 18.96036 0.9571929824561404
 18.98419 0.9571929824561404
 18.98419 0.9573684210526315
 18.98741 0.9573684210526315
 18.98741 0.9575438596491228
 18.98753 0.9575438596491228
 18.98753 0.9577192982456141
 19.00754 0.9577192982456141
 19.00754 0.9578947368421052
 19.01036 0.9578947368421052
 19.01036 0.9580701754385965
 19.01392 0.9580701754385965
 19.01392 0.9582456140350877
 19.01692 0.9582456140350877
 19.01692 0.958421052631579
 19.01979 0.958421052631579
 19.01979 0.9585964912280702
 19.02345 0.9585964912280702
 19.02345 0.9587719298245614
 19.0352 0.9587719298245614
 19.0352 0.9589473684210527
 19.04219 0.9589473684210527
 19.04219 0.9591228070175438
 19.05166 0.9591228070175438
 19.05166 0.9592982456140351
 19.07363 0.9592982456140351
 19.07363 0.9594736842105264
 19.09276 0.9594736842105264
 19.09276 0.9596491228070175
 19.09326 0.9596491228070175
 19.09326 0.9598245614035088
 19.10716 0.9598245614035088
 19.10716 0.96
 19.12877 0.96
 19.12877 0.9601754385964912
 19.15742 0.9601754385964912
 19.15742 0.9603508771929825
 19.1681 0.9603508771929825
 19.1681 0.9605263157894737
 19.18476 0.9605263157894737
 19.18476 0.9607017543859649
 19.2171 0.9607017543859649
 19.2171 0.9608771929824561
 19.21865 0.9608771929824561
 19.21865 0.9610526315789474
 19.2271 0.9610526315789474
 19.2271 0.9612280701754385
 19.24354 0.9612280701754385
 19.24354 0.9614035087719298
 19.24919 0.9614035087719298
 19.24919 0.9615789473684211
 19.24943 0.9615789473684211
 19.24943 0.9617543859649123
 19.26487 0.9617543859649123
 19.26487 0.9619298245614035
 19.27003 0.9619298245614035
 19.27003 0.9621052631578947
 19.31434 0.9621052631578947
 19.31434 0.962280701754386
 19.36643 0.962280701754386
 19.36643 0.9624561403508772
 19.37571 0.9624561403508772
 19.37571 0.9626315789473684
 19.37857 0.9626315789473684
 19.37857 0.9628070175438597
 19.38043 0.9628070175438597
 19.38043 0.9629824561403508
 19.39797 0.9629824561403508
 19.39797 0.9631578947368421
 19.4221 0.9631578947368421
 19.4221 0.9633333333333334
 19.44266 0.9633333333333334
 19.44266 0.9635087719298245
 19.45988 0.9635087719298245
 19.45988 0.9636842105263158
 19.48063 0.9636842105263158
 19.48063 0.963859649122807
 19.48221 0.963859649122807
 19.48221 0.9640350877192982
 19.48391 0.9640350877192982
 19.48391 0.9642105263157895
 19.50855 0.9642105263157895
 19.50855 0.9643859649122807
 19.51085 0.9643859649122807
 19.51085 0.964561403508772
 19.52137 0.964561403508772
 19.52137 0.9647368421052631
 19.52479 0.9647368421052631
 19.52479 0.9649122807017544
 19.52974 0.9649122807017544
 19.52974 0.9650877192982457
 19.55953 0.9650877192982457
 19.55953 0.9652631578947368
 19.56292 0.9652631578947368
 19.56292 0.9654385964912281
 19.58095 0.9654385964912281
 19.58095 0.9656140350877193
 19.59363 0.9656140350877193
 19.59363 0.9657894736842105
 19.63027 0.9657894736842105
 19.63027 0.9659649122807018
 19.63434 0.9659649122807018
 19.63434 0.966140350877193
 19.64224 0.966140350877193
 19.64224 0.9663157894736842
 19.6537 0.9663157894736842
 19.6537 0.9664912280701754
 19.67456 0.9664912280701754
 19.67456 0.9666666666666667
 19.69944 0.9666666666666667
 19.69944 0.9668421052631579
 19.70203 0.9668421052631579
 19.70203 0.9670175438596491
 19.72117 0.9670175438596491
 19.72117 0.9671929824561404
 19.73249 0.9671929824561404
 19.73249 0.9673684210526315
 19.73304 0.9673684210526315
 19.73304 0.9675438596491228
 19.7395 0.9675438596491228
 19.7395 0.9677192982456141
 19.74196 0.9677192982456141
 19.74196 0.9678947368421053
 19.74931 0.9678947368421053
 19.74931 0.9680701754385965
 19.75824 0.9680701754385965
 19.75824 0.9682456140350877
 19.76341 0.9682456140350877
 19.76341 0.968421052631579
 19.77582 0.968421052631579
 19.77582 0.9685964912280701
 19.7995 0.9685964912280701
 19.7995 0.9687719298245614
 19.80872 0.9687719298245614
 19.80872 0.9689473684210527
 19.81511 0.9689473684210527
 19.81511 0.9691228070175438
 19.81535 0.9691228070175438
 19.81535 0.9692982456140351
 19.8306 0.9692982456140351
 19.8306 0.9694736842105263
 19.83594 0.9694736842105263
 19.83594 0.9696491228070175
 19.83775 0.9696491228070175
 19.83775 0.9698245614035088
 19.85688 0.9698245614035088
 19.85688 0.97
 19.86759 0.97
 19.86759 0.9701754385964912
 19.87254 0.9701754385964912
 19.87254 0.9703508771929824
 19.88052 0.9703508771929824
 19.88052 0.9705263157894737
 19.88951 0.9705263157894737
 19.88951 0.970701754385965
 19.89027 0.970701754385965
 19.89027 0.9708771929824561
 19.89315 0.9708771929824561
 19.89315 0.9710526315789474
 19.92136 0.9710526315789474
 19.92136 0.9712280701754386
 19.94563 0.9712280701754386
 19.94563 0.9714035087719298
 19.97478 0.9714035087719298
 19.97478 0.9715789473684211
 19.98084 0.9715789473684211
 19.98084 0.9717543859649123
 20.01271 0.9717543859649123
 20.01271 0.9719298245614035
 20.03673 0.9719298245614035
 20.03673 0.9721052631578947
 20.06769 0.9721052631578947
 20.06769 0.972280701754386
 20.08784 0.972280701754386
 20.08784 0.9724561403508772
 20.08884 0.9724561403508772
 20.08884 0.9726315789473684
 20.12104 0.9726315789473684
 20.12104 0.9728070175438597
 20.13647 0.9728070175438597
 20.13647 0.9729824561403508
 20.15933 0.9729824561403508
 20.15933 0.9731578947368421
 20.16495 0.9731578947368421
 20.16495 0.9733333333333334
 20.20718 0.9733333333333334
 20.20718 0.9735087719298245
 20.21217 0.9735087719298245
 20.21217 0.9736842105263158
 20.2284 0.9736842105263158
 20.2284 0.973859649122807
 20.23502 0.973859649122807
 20.23502 0.9740350877192983
 20.25663 0.9740350877192983
 20.25663 0.9742105263157895
 20.26031 0.9742105263157895
 20.26031 0.9743859649122807
 20.26674 0.9743859649122807
 20.26674 0.974561403508772
 20.26849 0.974561403508772
 20.26849 0.9747368421052631
 20.27441 0.9747368421052631
 20.27441 0.9749122807017544
 20.28537 0.9749122807017544
 20.28537 0.9750877192982456
 20.28948 0.9750877192982456
 20.28948 0.9752631578947368
 20.29245 0.9752631578947368
 20.29245 0.9754385964912281
 20.29281 0.9754385964912281
 20.29281 0.9756140350877193
 20.31529 0.9756140350877193
 20.31529 0.9757894736842105
 20.32733 0.9757894736842105
 20.32733 0.9759649122807017
 20.35063 0.9759649122807017
 20.35063 0.976140350877193
 20.36011 0.976140350877193
 20.36011 0.9763157894736842
 20.3602 0.9763157894736842
 20.3602 0.9764912280701754
 20.36034 0.9764912280701754
 20.36034 0.9766666666666667
 20.37383 0.9766666666666667
 20.37383 0.9768421052631578
 20.42294 0.9768421052631578
 20.42294 0.9770175438596491
 20.42415 0.9770175438596491
 20.42415 0.9771929824561404
 20.42677 0.9771929824561404
 20.42677 0.9773684210526316
 20.42943 0.9773684210526316
 20.42943 0.9775438596491228
 20.4318 0.9775438596491228
 20.4318 0.977719298245614
 20.44349 0.977719298245614
 20.44349 0.9778947368421053
 20.44746 0.9778947368421053
 20.44746 0.9780701754385965
 20.45023 0.9780701754385965
 20.45023 0.9782456140350877
 20.4535 0.9782456140350877
 20.4535 0.978421052631579
 20.46248 0.978421052631579
 20.46248 0.9785964912280701
 20.47284 0.9785964912280701
 20.47284 0.9787719298245614
 20.47515 0.9787719298245614
 20.47515 0.9789473684210527
 20.47599 0.9789473684210527
 20.47599 0.9791228070175438
 20.48042 0.9791228070175438
 20.48042 0.9792982456140351
 20.52038 0.9792982456140351
 20.52038 0.9794736842105263
 20.52148 0.9794736842105263
 20.52148 0.9796491228070175
 20.53001 0.9796491228070175
 20.53001 0.9798245614035088
 20.54161 0.9798245614035088
 20.54161 0.98
 20.56381 0.98
 20.56381 0.9801754385964913
 20.60116 0.9801754385964913
 20.60116 0.9803508771929824
 20.61919 0.9803508771929824
 20.61919 0.9805263157894737
 20.62449 0.9805263157894737
 20.62449 0.980701754385965
 20.62485 0.980701754385965
 20.62485 0.9808771929824561
 20.62943 0.9808771929824561
 20.62943 0.9810526315789474
 20.67081 0.9810526315789474
 20.67081 0.9812280701754386
 20.69292 0.9812280701754386
 20.69292 0.9814035087719298
 20.69435 0.9814035087719298
 20.69435 0.9815789473684211
 20.72496 0.9815789473684211
 20.72496 0.9817543859649123
 20.73345 0.9817543859649123
 20.73345 0.9819298245614035
 20.73465 0.9819298245614035
 20.73465 0.9821052631578947
 20.73789 0.9821052631578947
 20.73789 0.982280701754386
 20.75026 0.982280701754386
 20.75026 0.9824561403508771
 20.75773 0.9824561403508771
 20.75773 0.9826315789473684
 20.76793 0.9826315789473684
 20.76793 0.9828070175438597
 20.76916 0.9828070175438597
 20.76916 0.9829824561403508
 20.80671 0.9829824561403508
 20.80671 0.9831578947368421
 20.83003 0.9831578947368421
 20.83003 0.9833333333333333
 20.83042 0.9833333333333333
 20.83042 0.9835087719298246
 20.83922 0.9835087719298246
 20.83922 0.9836842105263158
 20.84069 0.9836842105263158
 20.84069 0.983859649122807
 20.84539 0.983859649122807
 20.84539 0.9840350877192983
 20.85663 0.9840350877192983
 20.85663 0.9842105263157894
 20.86289 0.9842105263157894
 20.86289 0.9843859649122807
 20.86825 0.9843859649122807
 20.86825 0.984561403508772
 20.8897 0.984561403508772
 20.8897 0.9847368421052631
 20.89357 0.9847368421052631
 20.89357 0.9849122807017544
 20.89929 0.9849122807017544
 20.89929 0.9850877192982456
 20.90394 0.9850877192982456
 20.90394 0.9852631578947368
 20.9153 0.9852631578947368
 20.9153 0.9854385964912281
 20.91857 0.9854385964912281
 20.91857 0.9856140350877193
 20.93521 0.9856140350877193
 20.93521 0.9857894736842105
 20.94611 0.9857894736842105
 20.94611 0.9859649122807017
 20.95061 0.9859649122807017
 20.95061 0.986140350877193
 20.95371 0.986140350877193
 20.95371 0.9863157894736843
 20.95378 0.9863157894736843
 20.95378 0.9864912280701754
 20.96208 0.9864912280701754
 20.96208 0.9866666666666667
 20.96223 0.9866666666666667
 20.96223 0.9868421052631579
 20.96334 0.9868421052631579
 20.96334 0.9870175438596491
 20.99969 0.9870175438596491
 20.99969 0.9871929824561404
 21.00141 0.9871929824561404
 21.00141 0.9873684210526316
 21.00622 0.9873684210526316
 21.00622 0.9875438596491228
 21.00983 0.9875438596491228
 21.00983 0.987719298245614
 21.02721 0.987719298245614
 21.02721 0.9878947368421053
 21.04623 0.9878947368421053
 21.04623 0.9880701754385965
 21.05569 0.9880701754385965
 21.05569 0.9882456140350877
 21.05844 0.9882456140350877
 21.05844 0.988421052631579
 21.06749 0.988421052631579
 21.06749 0.9885964912280701
 21.07856 0.9885964912280701
 21.07856 0.9887719298245614
 21.07984 0.9887719298245614
 21.07984 0.9889473684210527
 21.10726 0.9889473684210527
 21.10726 0.9891228070175438
 21.10751 0.9891228070175438
 21.10751 0.9892982456140351
 21.12573 0.9892982456140351
 21.12573 0.9894736842105263
 21.12924 0.9894736842105263
 21.12924 0.9896491228070176
 21.18102 0.9896491228070176
 21.18102 0.9898245614035087
 21.18528 0.9898245614035087
 21.18528 0.99
 21.19281 0.99
 21.19281 0.9901754385964913
 21.21401 0.9901754385964913
 21.21401 0.9903508771929824
 21.22125 0.9903508771929824
 21.22125 0.9905263157894737
 21.2219 0.9905263157894737
 21.2219 0.9907017543859649
 21.22576 0.9907017543859649
 21.22576 0.9908771929824561
 21.24145 0.9908771929824561
 21.24145 0.9910526315789474
 21.26392 0.9910526315789474
 21.26392 0.9912280701754386
 21.27543 0.9912280701754386
 21.27543 0.9914035087719298
 21.27705 0.9914035087719298
 21.27705 0.991578947368421
 21.27961 0.991578947368421
 21.27961 0.9917543859649123
 21.30817 0.9917543859649123
 21.30817 0.9919298245614036
 21.32262 0.9919298245614036
 21.32262 0.9921052631578947
 21.33087 0.9921052631578947
 21.33087 0.992280701754386
 21.33861 0.992280701754386
 21.33861 0.9924561403508771
 21.35524 0.9924561403508771
 21.35524 0.9926315789473684
 21.3579 0.9926315789473684
 21.3579 0.9928070175438597
 21.36329 0.9928070175438597
 21.36329 0.9929824561403509
 21.37201 0.9929824561403509
 21.37201 0.9931578947368421
 21.37906 0.9931578947368421
 21.37906 0.9933333333333333
 21.38491 0.9933333333333333
 21.38491 0.9935087719298246
 21.38937 0.9935087719298246
 21.38937 0.9936842105263158
 21.39528 0.9936842105263158
 21.39528 0.993859649122807
 21.40201 0.993859649122807
 21.40201 0.9940350877192983
 21.40349 0.9940350877192983
 21.40349 0.9942105263157894
 21.40513 0.9942105263157894
 21.40513 0.9943859649122807
 21.41967 0.9943859649122807
 21.41967 0.994561403508772
 21.4234 0.994561403508772
 21.4234 0.9947368421052631
 21.43425 0.9947368421052631
 21.43425 0.9949122807017544
 21.49046 0.9949122807017544
 21.49046 0.9950877192982456
 21.5075 0.9950877192982456
 21.5075 0.9952631578947368
 21.51136 0.9952631578947368
 21.51136 0.9954385964912281
 21.5251 0.9954385964912281
 21.5251 0.9956140350877193
 21.52741 0.9956140350877193
 21.52741 0.9957894736842106
 21.56256 0.9957894736842106
 21.56256 0.9959649122807017
 21.6085 0.9959649122807017
 21.6085 0.996140350877193
 21.63336 0.996140350877193
 21.63336 0.9963157894736843
 21.66817 0.9963157894736843
 21.66817 0.9964912280701754
 21.67747 0.9964912280701754
 21.67747 0.9966666666666667
 21.68246 0.9966666666666667
 21.68246 0.9968421052631579
 21.69095 0.9968421052631579
 21.69095 0.9970175438596491
 21.69578 0.9970175438596491
 21.69578 0.9971929824561403
 21.74413 0.9971929824561403
 21.74413 0.9973684210526316
 21.75009 0.9973684210526316
 21.75009 0.9975438596491228
 21.76257 0.9975438596491228
 21.76257 0.997719298245614
 21.76848 0.997719298245614
 21.76848 0.9978947368421053
 21.78777 0.9978947368421053
 21.78777 0.9980701754385964
 21.8074 0.9980701754385964
 21.8074 0.9982456140350877
 21.82235 0.9982456140350877
 21.82235 0.998421052631579
 21.82371 0.998421052631579
 21.82371 0.9985964912280701
 21.85606 0.9985964912280701
 21.85606 0.9987719298245614
 21.86299 0.9987719298245614
 21.86299 0.9989473684210526
 21.86974 0.9989473684210526
 21.86974 0.9991228070175439
 21.87147 0.9991228070175439
 21.87147 0.9992982456140351
 21.88672 0.9992982456140351
 21.88672 0.9994736842105263
 21.91742 0.9994736842105263
 21.91742 0.9996491228070176
 21.91761 0.9996491228070176
 21.91761 0.9998245614035087
 21.94255 0.9998245614035087
 21.94255 1




==> file_3d.dat <==
 g1 g2
 -6.769866 0
 -6.769866 0.0001754385964912281
 -5.599581 0.0001754385964912281
 -5.599581 0.0003508771929824561
 -4.84778 0.0003508771929824561
 -4.84778 0.0005263157894736842
 -4.70743 0.0005263157894736842
 -4.70743 0.0007017543859649122
 -4.681425 0.0007017543859649122
 -4.681425 0.0008771929824561404
 -4.637188 0.0008771929824561404
 -4.637188 0.001052631578947368
 -4.455649 0.001052631578947368
 -4.455649 0.001228070175438597
 -4.233901 0.001228070175438597
 -4.233901 0.001403508771929824
 -4.225388 0.001403508771929824
 -4.225388 0.001578947368421053
 -4.102436 0.001578947368421053
 -4.102436 0.001754385964912281
 -4.083424 0.001754385964912281
 -4.083424 0.001929824561403509
 -4.080844 0.001929824561403509
 -4.080844 0.002105263157894737
 -3.95838 0.002105263157894737
 -3.95838 0.002280701754385965
 -3.955599 0.002280701754385965
 -3.955599 0.002456140350877193
 -3.699624 0.002456140350877193
 -3.699624 0.002631578947368421
 -3.627016 0.002631578947368421
 -3.627016 0.002807017543859649
 -3.601794 0.002807017543859649
 -3.601794 0.002982456140350877
 -3.556321 0.002982456140350877
 -3.556321 0.003157894736842105
 -3.488788 0.003157894736842105
 -3.488788 0.003333333333333334
 -3.430706 0.003333333333333334
 -3.430706 0.003508771929824561
 -3.418029 0.003508771929824561
 -3.418029 0.003684210526315789
 -3.412254 0.003684210526315789
 -3.412254 0.003859649122807018
 -3.360318 0.003859649122807018
 -3.360318 0.004035087719298246
 -3.321087 0.004035087719298246
 -3.321087 0.004210526315789474
 -3.31098 0.004210526315789474
 -3.31098 0.004385964912280702
 -3.257289 0.004385964912280702
 -3.257289 0.004561403508771929
 -3.227747 0.004561403508771929
 -3.227747 0.004736842105263158
 -3.223649 0.004736842105263158
 -3.223649 0.004912280701754386
 -3.21608 0.004912280701754386
 -3.21608 0.005087719298245614
 -3.209362 0.005087719298245614
 -3.209362 0.005263157894736842
 -3.201577 0.005263157894736842
 -3.201577 0.00543859649122807
 -3.137092 0.00543859649122807
 -3.137092 0.005614035087719298
 -3.119556 0.005614035087719298
 -3.119556 0.005789473684210527
 -3.092043 0.005789473684210527
 -3.092043 0.005964912280701755
 -3.010933 0.005964912280701755
 -3.010933 0.006140350877192982
 -3.007297 0.006140350877192982
 -3.007297 0.00631578947368421
 -3.000613 0.00631578947368421
 -3.000613 0.006491228070175438
 -2.900968 0.006491228070175438
 -2.900968 0.006666666666666667
 -2.841896 0.006666666666666667
 -2.841896 0.006842105263157895
 -2.833438 0.006842105263157895
 -2.833438 0.007017543859649123
 -2.830913 0.007017543859649123
 -2.830913 0.007192982456140351
 -2.782421 0.007192982456140351
 -2.782421 0.007368421052631579
 -2.77093 0.007368421052631579
 -2.77093 0.007543859649122807
 -2.747488 0.007543859649122807
 -2.747488 0.007719298245614035
 -2.745969 0.007719298245614035
 -2.745969 0.007894736842105263
 -2.733017 0.007894736842105263
 -2.733017 0.008070175438596491
 -2.729802 0.008070175438596491
 -2.729802 0.008245614035087719
 -2.726271 0.008245614035087719
 -2.726271 0.008421052631578947
 -2.664725 0.008421052631578947
 -2.664725 0.008596491228070175
 -2.663632 0.008596491228070175
 -2.663632 0.008771929824561403
 -2.643235 0.008771929824561403
 -2.643235 0.008947368421052631
 -2.641372 0.008947368421052631
 -2.641372 0.009122807017543859
 -2.641233 0.009122807017543859
 -2.641233 0.009298245614035089
 -2.638353 0.009298245614035089
 -2.638353 0.009473684210526316
 -2.626867 0.009473684210526316
 -2.626867 0.009649122807017544
 -2.625179 0.009649122807017544
 -2.625179 0.009824561403508772
 -2.623915 0.009824561403508772
 -2.623915 0.01
 -2.61604 0.01
 -2.61604 0.01017543859649123
 -2.574405 0.01017543859649123
 -2.574405 0.01035087719298246
 -2.572429 0.01035087719298246
 -2.572429 0.01052631578947368
 -2.568528 0.01052631578947368
 -2.568528 0.01070175438596491
 -2.561967 0.01070175438596491
 -2.561967 0.01087719298245614
 -2.558154 0.01087719298245614
 -2.558154 0.01105263157894737
 -2.531673 0.01105263157894737
 -2.531673 0.0112280701754386
 -2.530704 0.0112280701754386
 -2.530704 0.01140350877192983
 -2.516421 0.01140350877192983
 -2.516421 0.01157894736842105
 -2.513691 0.01157894736842105
 -2.513691 0.01175438596491228
 -2.502633 0.01175438596491228
 -2.502633 0.01192982456140351
 -2.49869 0.01192982456140351
 -2.49869 0.01210526315789474
 -2.495034 0.01210526315789474
 -2.495034 0.01228070175438596
 -2.472791 0.01228070175438596
 -2.472791 0.01245614035087719
 -2.451794 0.01245614035087719
 -2.451794 0.01263157894736842
 -2.441362 0.01263157894736842
 -2.441362 0.01280701754385965
 -2.439501 0.01280701754385965
 -2.439501 0.01298245614035088
 -2.421628 0.01298245614035088
 -2.421628 0.0131578947368421
 -2.415729 0.0131578947368421
 -2.415729 0.01333333333333333
 -2.413835 0.01333333333333333
 -2.413835 0.01350877192982456
 -2.413322 0.01350877192982456
 -2.413322 0.01368421052631579
 -2.41186 0.01368421052631579
 -2.41186 0.01385964912280702
 -2.410683 0.01385964912280702
 -2.410683 0.01403508771929825
 -2.408744 0.01403508771929825
 -2.408744 0.01421052631578947
 -2.406934 0.01421052631578947
 -2.406934 0.0143859649122807
 -2.384149 0.0143859649122807
 -2.384149 0.01456140350877193
 -2.362768 0.01456140350877193
 -2.362768 0.01473684210526316
 -2.34529 0.01473684210526316
 -2.34529 0.01491228070175439
 -2.326183 0.01491228070175439
 -2.326183 0.01508771929824561
 -2.325363 0.01508771929824561
 -2.325363 0.01526315789473684
 -2.290838 0.01526315789473684
 -2.290838 0.01543859649122807
 -2.286643 0.01543859649122807
 -2.286643 0.0156140350877193
 -2.270227 0.0156140350877193
 -2.270227 0.01578947368421053
 -2.253696 0.01578947368421053
 -2.253696 0.01596491228070175
 -2.226197 0.01596491228070175
 -2.226197 0.01614035087719298
 -2.216282 0.01614035087719298
 -2.216282 0.01631578947368421
 -2.21333 0.01631578947368421
 -2.21333 0.01649122807017544
 -2.196919 0.01649122807017544
 -2.196919 0.01666666666666667
 -2.172553 0.01666666666666667
 -2.172553 0.01684210526315789
 -2.166544 0.01684210526315789
 -2.166544 0.01701754385964912
 -2.161111 0.01701754385964912
 -2.161111 0.01719298245614035
 -2.154108 0.01719298245614035
 -2.154108 0.01736842105263158
 -2.149195 0.01736842105263158
 -2.149195 0.01754385964912281
 -2.143878 0.01754385964912281
 -2.143878 0.01771929824561403
 -2.141429 0.01771929824561403
 -2.141429 0.01789473684210526
 -2.135538 0.01789473684210526
 -2.135538 0.01807017543859649
 -2.115095 0.01807017543859649
 -2.115095 0.01824561403508772
 -2.105419 0.01824561403508772
 -2.105419 0.01842105263157895
 -2.099522 0.01842105263157895
 -2.099522 0.01859649122807018
 -2.092437 0.01859649122807018
 -2.092437 0.0187719298245614
 -2.08922 0.0187719298245614
 -2.08922 0.01894736842105263
 -2.070395 0.01894736842105263
 -2.070395 0.01912280701754386
 -2.058143 0.01912280701754386
 -2.058143 0.01929824561403509
 -2.051561 0.01929824561403509
 -2.051561 0.01947368421052632
 -2.044211 0.01947368421052632
 -2.044211 0.01964912280701754
 -2.043905 0.01964912280701754
 -2.043905 0.01982456140350877
 -2.043031 0.01982456140350877
 -2.043031 0.02
 -2.036868 0.02
 -2.036868 0.02017543859649123
 -2.033311 0.02017543859649123
 -2.033311 0.02035087719298246
 -1.998504 0.02035087719298246
 -1.998504 0.02052631578947368
 -1.987815 0.02052631578947368
 -1.987815 0.02070175438596491
 -1.96711 0.02070175438596491
 -1.96711 0.02087719298245614
 -1.965434 0.02087719298245614
 -1.965434 0.02105263157894737
 -1.947617 0.02105263157894737
 -1.947617 0.0212280701754386
 -1.945645 0.0212280701754386
 -1.945645 0.02140350877192982
 -1.938746 0.02140350877192982
 -1.938746 0.02157894736842105
 -1.924689 0.02157894736842105
 -1.924689 0.02175438596491228
 -1.912355 0.02175438596491228
 -1.912355 0.02192982456140351
 -1.906084 0.02192982456140351
 -1.906084 0.02210526315789474
 -1.897943 0.02210526315789474
 -1.897943 0.02228070175438596
 -1.897678 0.02228070175438596
 -1.897678 0.02245614035087719
 -1.895029 0.02245614035087719
 -1.895029 0.02263157894736842
 -1.892736 0.02263157894736842
 -1.892736 0.02280701754385965
 -1.887329 0.02280701754385965
 -1.887329 0.02298245614035088
 -1.887183 0.02298245614035088
 -1.887183 0.02315789473684211
 -1.859404 0.02315789473684211
 -1.859404 0.02333333333333333
 -1.858614 0.02333333333333333
 -1.858614 0.02350877192982456
 -1.853165 0.02350877192982456
 -1.853165 0.02368421052631579
 -1.851643 0.02368421052631579
 -1.851643 0.02385964912280702
 -1.845462 0.02385964912280702
 -1.845462 0.02403508771929825
 -1.841106 0.02403508771929825
 -1.841106 0.02421052631578947
 -1.835716 0.02421052631578947
 -1.835716 0.0243859649122807
 -1.834861 0.0243859649122807
 -1.834861 0.02456140350877193
 -1.834213 0.02456140350877193
 -1.834213 0.02473684210526316
 -1.826561 0.02473684210526316
 -1.826561 0.02491228070175439
 -1.818556 0.02491228070175439
 -1.818556 0.02508771929824561
 -1.805143 0.02508771929824561
 -1.805143 0.02526315789473684
 -1.802328 0.02526315789473684
 -1.802328 0.02543859649122807
 -1.800226 0.02543859649122807
 -1.800226 0.0256140350877193
 -1.799349 0.0256140350877193
 -1.799349 0.02578947368421053
 -1.797283 0.02578947368421053
 -1.797283 0.02596491228070175
 -1.7875 0.02596491228070175
 -1.7875 0.02614035087719298
 -1.780755 0.02614035087719298
 -1.780755 0.02631578947368421
 -1.769438 0.02631578947368421
 -1.769438 0.02649122807017544
 -1.742709 0.02649122807017544
 -1.742709 0.02666666666666667
 -1.74159 0.02666666666666667
 -1.74159 0.0268421052631579
 -1.737867 0.0268421052631579
 -1.737867 0.02701754385964912
 -1.714967 0.02701754385964912
 -1.714967 0.02719298245614035
 -1.713702 0.02719298245614035
 -1.713702 0.02736842105263158
 -1.709291 0.02736842105263158
 -1.709291 0.02754385964912281
 -1.699085 0.02754385964912281
 -1.699085 0.02771929824561404
 -1.693776 0.02771929824561404
 -1.693776 0.02789473684210526
 -1.691764 0.02789473684210526
 -1.691764 0.02807017543859649
 -1.684909 0.02807017543859649
 -1.684909 0.02824561403508772
 -1.684882 0.02824561403508772
 -1.684882 0.02842105263157895
 -1.681979 0.02842105263157895
 -1.681979 0.02859649122807018
 -1.681074 0.02859649122807018
 -1.681074 0.0287719298245614
 -1.66895 0.0287719298245614
 -1.66895 0.02894736842105263
 -1.668488 0.02894736842105263
 -1.668488 0.02912280701754386
 -1.664699 0.02912280701754386
 -1.664699 0.02929824561403509
 -1.661332 0.02929824561403509
 -1.661332 0.02947368421052632
 -1.660896 0.02947368421052632
 -1.660896 0.02964912280701754
 -1.657042 0.02964912280701754
 -1.657042 0.02982456140350877
 -1.651914 0.02982456140350877
 -1.651914 0.03
 -1.620492 0.03
 -1.620492 0.03017543859649123
 -1.618074 0.03017543859649123
 -1.618074 0.03035087719298245
 -1.6176 0.03035087719298245
 -1.6176 0.03052631578947368
 -1.61659 0.03052631578947368
 -1.61659 0.03070175438596491
 -1.608884 0.03070175438596491
 -1.608884 0.03087719298245614
 -1.608796 0.03087719298245614
 -1.608796 0.03105263157894737
 -1.581753 0.03105263157894737
 -1.581753 0.0312280701754386
 -1.575962 0.0312280701754386
 -1.575962 0.03140350877192982
 -1.553723 0.03140350877192982
 -1.553723 0.03157894736842105
 -1.545672 0.03157894736842105
 -1.545672 0.03175438596491228
 -1.533703 0.03175438596491228
 -1.533703 0.03192982456140351
 -1.525761 0.03192982456140351
 -1.525761 0.03210526315789473
 -1.521125 0.03210526315789473
 -1.521125 0.03228070175438597
 -1.513908 0.03228070175438597
 -1.513908 0.03245614035087719
 -1.503413 0.03245614035087719
 -1.503413 0.03263157894736842
 -1.499604 0.03263157894736842
 -1.499604 0.03280701754385965
 -1.498308 0.03280701754385965
 -1.498308 0.03298245614035088
 -1.493865 0.03298245614035088
 -1.493865 0.03315789473684211
 -1.493787 0.03315789473684211
 -1.493787 0.03333333333333333
 -1.491184 0.03333333333333333
 -1.491184 0.03350877192982456
 -1.488862 0.03350877192982456
 -1.488862 0.03368421052631579
 -1.48213 0.03368421052631579
 -1.48213 0.03385964912280702
 -1.481919 0.03385964912280702
 -1.481919 0.03403508771929824
 -1.481193 0.03403508771929824
 -1.481193 0.03421052631578948
 -1.470709 0.03421052631578948
 -1.470709 0.0343859649122807
 -1.466247 0.0343859649122807
 -1.466247 0.03456140350877193
 -1.45384 0.03456140350877193
 -1.45384 0.03473684210526316
 -1.439509 0.03473684210526316
 -1.439509 0.03491228070175439
 -1.438145 0.03491228070175439
 -1.438145 0.03508771929824561
 -1.435007 0.03508771929824561
 -1.435007 0.03526315789473684
 -1.42842 0.03526315789473684
 -1.42842 0.03543859649122807
 -1.426922 0.03543859649122807
 -1.426922 0.0356140350877193
 -1.417976 0.0356140350877193
 -1.417976 0.03578947368421052
 -1.409422 0.03578947368421052
 -1.409422 0.03596491228070176
 -1.381257 0.03596491228070176
 -1.381257 0.03614035087719298
 -1.366915 0.03614035087719298
 -1.366915 0.03631578947368421
 -1.366401 0.03631578947368421
 -1.366401 0.03649122807017544
 -1.365034 0.03649122807017544
 -1.365034 0.03666666666666667
 -1.358294 0.03666666666666667
 -1.358294 0.03684210526315789
 -1.350706 0.03684210526315789
 -1.350706 0.03701754385964912
 -1.348048 0.03701754385964912
 -1.348048 0.03719298245614035
 -1.341802 0.03719298245614035
 -1.341802 0.03736842105263158
 -1.321246 0.03736842105263158
 -1.321246 0.03754385964912281
 -1.319369 0.03754385964912281
 -1.319369 0.03771929824561403
 -1.318278 0.03771929824561403
 -1.318278 0.03789473684210527
 -1.315353 0.03789473684210527
 -1.315353 0.03807017543859649
 -1.314326 0.03807017543859649
 -1.314326 0.03824561403508772
 -1.311685 0.03824561403508772
 -1.311685 0.03842105263157895
 -1.311517 0.03842105263157895
 -1.311517 0.03859649122807018
 -1.308731 0.03859649122807018
 -1.308731 0.0387719298245614
 -1.298435 0.0387719298245614
 -1.298435 0.03894736842105263
 -1.297786 0.03894736842105263
 -1.297786 0.03912280701754386
 -1.297225 0.03912280701754386
 -1.297225 0.03929824561403509
 -1.29633 0.03929824561403509
 -1.29633 0.03947368421052631
 -1.289962 0.03947368421052631
 -1.289962 0.03964912280701754
 -1.274056 0.03964912280701754
 -1.274056 0.03982456140350877
 -1.273136 0.03982456140350877
 -1.273136 0.04
 -1.271957 0.04
 -1.271957 0.04017543859649123
 -1.269766 0.04017543859649123
 -1.269766 0.04035087719298246
 -1.25348 0.04035087719298246
 -1.25348 0.04052631578947368
 -1.252976 0.04052631578947368
 -1.252976 0.04070175438596491
 -1.251808 0.04070175438596491
 -1.251808 0.04087719298245614
 -1.249399 0.04087719298245614
 -1.249399 0.04105263157894737
 -1.244902 0.04105263157894737
 -1.244902 0.0412280701754386
 -1.243439 0.0412280701754386
 -1.243439 0.04140350877192982
 -1.237395 0.04140350877192982
 -1.237395 0.04157894736842106
 -1.237179 0.04157894736842106
 -1.237179 0.04175438596491228
 -1.225948 0.04175438596491228
 -1.225948 0.04192982456140351
 -1.225341 0.04192982456140351
 -1.225341 0.04210526315789474
 -1.223451 0.04210526315789474
 -1.223451 0.04228070175438597
 -1.220223 0.04228070175438597
 -1.220223 0.04245614035087719
 -1.208301 0.04245614035087719
 -1.208301 0.04263157894736842
 -1.198418 0.04263157894736842
 -1.198418 0.04280701754385965
 -1.190456 0.04280701754385965
 -1.190456 0.04298245614035088
 -1.188061 0.04298245614035088
 -1.188061 0.0431578947368421
 -1.185458 0.0431578947368421
 -1.185458 0.04333333333333333
 -1.179957 0.04333333333333333
 -1.179957 0.04350877192982456
 -1.174805 0.04350877192982456
 -1.174805 0.04368421052631579
 -1.174593 0.04368421052631579
 -1.174593 0.04385964912280702
 -1.159192 0.04385964912280702
 -1.159192 0.04403508771929825
 -1.147051 0.04403508771929825
 -1.147051 0.04421052631578947
 -1.145972 0.04421052631578947
 -1.145972 0.0443859649122807
 -1.139507 0.0443859649122807
 -1.139507 0.04456140350877193
 -1.138904 0.04456140350877193
 -1.138904 0.04473684210526316
 -1.137738 0.04473684210526316
 -1.137738 0.04491228070175438
 -1.133449 0.04491228070175438
 -1.133449 0.04508771929824561
 -1.123603 0.04508771929824561
 -1.123603 0.04526315789473685
 -1.117305 0.04526315789473685
 -1.117305 0.04543859649122807
 -1.111277 0.04543859649122807
 -1.111277 0.0456140350877193
 -1.103157 0.0456140350877193
 -1.103157 0.04578947368421053
 -1.089356 0.04578947368421053
 -1.089356 0.04596491228070176
 -1.08502 0.04596491228070176
 -1.08502 0.04614035087719298
 -1.084455 0.04614035087719298
 -1.084455 0.04631578947368421
 -1.066292 0.04631578947368421
 -1.066292 0.04649122807017544
 -1.059916 0.04649122807017544
 -1.059916 0.04666666666666667
 -1.054242 0.04666666666666667
 -1.054242 0.04684210526315789
 -1.051393 0.04684210526315789
 -1.051393 0.04701754385964912
 -1.048905 0.04701754385964912
 -1.048905 0.04719298245614035
 -1.044214 0.04719298245614035
 -1.044214 0.04736842105263158
 -1.044168 0.04736842105263158
 -1.044168 0.0475438596491228
 -1.043948 0.0475438596491228
 -1.043948 0.04771929824561404
 -1.037395 0.04771929824561404
 -1.037395 0.04789473684210526
 -1.03541 0.04789473684210526
 -1.03541 0.04807017543859649
 -1.034794 0.04807017543859649
 -1.034794 0.04824561403508772
 -1.017577 0.04824561403508772
 -1.017577 0.04842105263157895
 -1.01756 0.04842105263157895
 -1.01756 0.04859649122807017
 -1.015958 0.04859649122807017
 -1.015958 0.0487719298245614
 -0.9997442 0.0487719298245614
 -0.9997442 0.04894736842105263
 -0.9932399 0.04894736842105263
 -0.9932399 0.04912280701754386
 -0.9922187 0.04912280701754386
 -0.9922187 0.04929824561403509
 -0.9912444 0.04929824561403509
 -0.9912444 0.04947368421052632
 -0.9758696 0.04947368421052632
 -0.9758696 0.04964912280701755
 -0.9724586 0.04964912280701755
 -0.9724586 0.04982456140350877
 -0.9684893999999999 0.04982456140350877
 -0.9684893999999999 0.05
 -0.9649077 0.05
 -0.9649077 0.05017543859649123
 -0.963023 0.05017543859649123
 -0.963023 0.05035087719298246
 -0.9576087 0.05035087719298246
 -0.9576087 0.05052631578947368
 -0.9253595 0.05052631578947368
 -0.9253595 0.05070175438596491
 -0.9218984 0.05070175438596491
 -0.9218984 0.05087719298245614
 -0.9198041 0.05087719298245614
 -0.9198041 0.05105263157894737
 -0.9186083 0.05105263157894737
 -0.9186083 0.05122807017543859
 -0.9136679 0.05122807017543859
 -0.9136679 0.05140350877192983
 -0.9117551 0.05140350877192983
 -0.9117551 0.05157894736842105
 -0.90757 0.05157894736842105
 -0.90757 0.05175438596491228
 -0.9071728 0.05175438596491228
 -0.9071728 0.05192982456140351
 -0.9068673 0.05192982456140351
 -0.9068673 0.05210526315789474
 -0.9010909 0.05210526315789474
 -0.9010909 0.05228070175438596
 -0.8992108 0.05228070175438596
 -0.8992108 0.05245614035087719
 -0.8980352 0.05245614035087719
 -0.8980352 0.05263157894736842
 -0.897905 0.05263157894736842
 -0.897905 0.05280701754385965
 -0.8960619 0.05280701754385965
 -0.8960619 0.05298245614035087
 -0.8735916 0.05298245614035087
 -0.8735916 0.05315789473684211
 -0.8646465 0.05315789473684211
 -0.8646465 0.05333333333333334
 -0.8616628 0.05333333333333334
 -0.8616628 0.05350877192982456
 -0.8590976 0.05350877192982456
 -0.8590976 0.05368421052631579
 -0.8556913 0.05368421052631579
 -0.8556913 0.05385964912280702
 -0.8555454 0.05385964912280702
 -0.8555454 0.05403508771929825
 -0.8473209 0.05403508771929825
 -0.8473209 0.05421052631578947
 -0.846768 0.05421052631578947
 -0.846768 0.0543859649122807
 -0.8420843 0.0543859649122807
 -0.8420843 0.05456140350877193
 -0.837979 0.05456140350877193
 -0.837979 0.05473684210526316
 -0.8332573 0.05473684210526316
 -0.8332573 0.05491228070175438
 -0.8323305 0.05491228070175438
 -0.8323305 0.05508771929824562
 -0.8314197 0.05508771929824562
 -0.8314197 0.05526315789473684
 -0.8241868999999999 0.05526315789473684
 -0.8241868999999999 0.05543859649122807
 -0.8216595 0.05543859649122807
 -0.8216595 0.0556140350877193
 -0.8134842 0.0556140350877193
 -0.8134842 0.05578947368421053
 -0.8105483999999999 0.05578947368421053
 -0.8105483999999999 0.05596491228070175
 -0.8103133 0.05596491228070175
 -0.8103133 0.05614035087719298
 -0.810229 0.05614035087719298
 -0.810229 0.05631578947368421
 -0.8099958 0.05631578947368421
 -0.8099958 0.05649122807017544
 -0.8077612 0.05649122807017544
 -0.8077612 0.05666666666666666
 -0.8058332 0.05666666666666666
 -0.8058332 0.0568421052631579
 -0.8026378 0.0568421052631579
 -0.8026378 0.05701754385964912
 -0.8014436 0.05701754385964912
 -0.8014436 0.05719298245614035
 -0.7997738 0.05719298245614035
 -0.7997738 0.05736842105263158
 -0.7902531 0.05736842105263158
 -0.7902531 0.05754385964912281
 -0.7856521 0.05754385964912281
 -0.7856521 0.05771929824561404
 -0.7806242 0.05771929824561404
 -0.7806242 0.05789473684210526
 -0.7736549 0.05789473684210526
 -0.7736549 0.05807017543859649
 -0.771344 0.05807017543859649
 -0.771344 0.05824561403508772
 -0.7691302 0.05824561403508772
 -0.7691302 0.05842105263157895
 -0.7658954 0.05842105263157895
 -0.7658954 0.05859649122807017
 -0.7651332 0.05859649122807017
 -0.7651332 0.05877192982456141
 -0.7590145 0.05877192982456141
 -0.7590145 0.05894736842105263
 -0.7466762 0.05894736842105263
 -0.7466762 0.05912280701754386
 -0.7385201 0.05912280701754386
 -0.7385201 0.05929824561403509
 -0.7303196 0.05929824561403509
 -0.7303196 0.05947368421052632
 -0.7276659 0.05947368421052632
 -0.7276659 0.05964912280701754
 -0.7245001 0.05964912280701754
 -0.7245001 0.05982456140350877
 -0.716319 0.05982456140350877
 -0.716319 0.06
 -0.7111202 0.06
 -0.7111202 0.06017543859649123
 -0.7070609 0.06017543859649123
 -0.7070609 0.06035087719298245
 -0.7061288 0.06035087719298245
 -0.7061288 0.06052631578947369
 -0.7046983 0.06052631578947369
 -0.7046983 0.06070175438596491
 -0.7013551 0.06070175438596491
 -0.7013551 0.06087719298245614
 -0.7007624 0.06087719298245614
 -0.7007624 0.06105263157894737
 -0.6982665 0.06105263157894737
 -0.6982665 0.0612280701754386
 -0.6851147 0.0612280701754386
 -0.6851147 0.06140350877192982
 -0.6849756 0.06140350877192982
 -0.6849756 0.06157894736842105
 -0.6779231 0.06157894736842105
 -0.6779231 0.06175438596491228
 -0.6773529 0.06175438596491228
 -0.6773529 0.06192982456140351
 -0.676684 0.06192982456140351
 -0.676684 0.06210526315789474
 -0.6701812 0.06210526315789474
 -0.6701812 0.06228070175438596
 -0.6690302 0.06228070175438596
 -0.6690302 0.0624561403508772
 -0.6688587 0.0624561403508772
 -0.6688587 0.06263157894736843
 -0.6667797 0.06263157894736843
 -0.6667797 0.06280701754385964
 -0.659091 0.06280701754385964
 -0.659091 0.06298245614035088
 -0.6536562 0.06298245614035088
 -0.6536562 0.06315789473684211
 -0.6442633 0.06315789473684211
 -0.6442633 0.06333333333333334
 -0.6267 0.06333333333333334
 -0.6267 0.06350877192982456
 -0.6106154 0.06350877192982456
 -0.6106154 0.06368421052631579
 -0.6002216 0.06368421052631579
 -0.6002216 0.06385964912280702
 -0.5982637 0.06385964912280702
 -0.5982637 0.06403508771929825
 -0.5977279 0.06403508771929825
 -0.5977279 0.06421052631578947
 -0.5961841 0.06421052631578947
 -0.5961841 0.0643859649122807
 -0.5901189999999999 0.0643859649122807
 -0.5901189999999999 0.06456140350877193
 -0.589623 0.06456140350877193
 -0.589623 0.06473684210526316
 -0.5807268 0.06473684210526316
 -0.5807268 0.06491228070175438
 -0.5792149 0.06491228070175438
 -0.5792149 0.06508771929824561
 -0.5744613 0.06508771929824561
 -0.5744613 0.06526315789473684
 -0.5738944 0.06526315789473684
 -0.5738944 0.06543859649122807
 -0.5685937 0.06543859649122807
 -0.5685937 0.06561403508771931
 -0.5648493 0.06561403508771931
 -0.5648493 0.06578947368421052
 -0.5591132 0.06578947368421052
 -0.5591132 0.06596491228070175
 -0.5480957 0.06596491228070175
 -0.5480957 0.06614035087719299
 -0.5453673 0.06614035087719299
 -0.5453673 0.06631578947368422
 -0.5336929 0.06631578947368422
 -0.5336929 0.06649122807017543
 -0.5299913000000001 0.06649122807017543
 -0.5299913000000001 0.06666666666666667
 -0.5289411000000001 0.06666666666666667
 -0.5289411000000001 0.0668421052631579
 -0.5248815999999999 0.0668421052631579
 -0.5248815999999999 0.06701754385964913
 -0.5186803 0.06701754385964913
 -0.5186803 0.06719298245614035
 -0.5152717999999999 0.06719298245614035
 -0.5152717999999999 0.06736842105263158
 -0.5144028 0.06736842105263158
 -0.5144028 0.06754385964912281
 -0.5110479999999999 0.06754385964912281
 -0.5110479999999999 0.06771929824561404
 -0.508506 0.06771929824561404
 -0.508506 0.06789473684210526
 -0.5000459 0.06789473684210526
 -0.5000459 0.06807017543859649
 -0.495872 0.06807017543859649
 -0.495872 0.06824561403508772
 -0.4917209 0.06824561403508772
 -0.4917209 0.06842105263157895
 -0.4901539 0.06842105263157895
 -0.4901539 0.06859649122807017
 -0.4865365 0.06859649122807017
 -0.4865365 0.0687719298245614
 -0.4792679 0.0687719298245614
 -0.4792679 0.06894736842105263
 -0.4763021 0.06894736842105263
 -0.4763021 0.06912280701754386
 -0.4749721 0.06912280701754386
 -0.4749721 0.06929824561403508
 -0.47166 0.06929824561403508
 -0.47166 0.06947368421052631
 -0.4661079 0.06947368421052631
 -0.4661079 0.06964912280701754
 -0.4631143 0.06964912280701754
 -0.4631143 0.06982456140350878
 -0.4599485 0.06982456140350878
 -0.4599485 0.07000000000000001
 -0.4594924 0.07000000000000001
 -0.4594924 0.07017543859649122
 -0.4585956 0.07017543859649122
 -0.4585956 0.07035087719298246
 -0.4577447 0.07035087719298246
 -0.4577447 0.07052631578947369
 -0.4573081 0.07052631578947369
 -0.4573081 0.07070175438596492
 -0.4558146 0.07070175438596492
 -0.4558146 0.07087719298245614
 -0.4546673 0.07087719298245614
 -0.4546673 0.07105263157894737
 -0.4541304 0.07105263157894737
 -0.4541304 0.0712280701754386
 -0.4504495 0.0712280701754386
 -0.4504495 0.07140350877192983
 -0.4486464 0.07140350877192983
 -0.4486464 0.07157894736842105
 -0.4485234 0.07157894736842105
 -0.4485234 0.07175438596491228
 -0.4464028 0.07175438596491228
 -0.4464028 0.07192982456140351
 -0.4425497 0.07192982456140351
 -0.4425497 0.07210526315789474
 -0.4420576 0.07210526315789474
 -0.4420576 0.07228070175438596
 -0.43048 0.07228070175438596
 -0.43048 0.07245614035087719
 -0.4290548 0.07245614035087719
 -0.4290548 0.07263157894736842
 -0.4287353 0.07263157894736842
 -0.4287353 0.07280701754385965
 -0.4282966 0.07280701754385965
 -0.4282966 0.07298245614035087
 -0.4225108 0.07298245614035087
 -0.4225108 0.0731578947368421
 -0.4150624 0.0731578947368421
 -0.4150624 0.07333333333333333
 -0.4113721 0.07333333333333333
 -0.4113721 0.07350877192982457
 -0.4099064 0.07350877192982457
 -0.4099064 0.07368421052631578
 -0.4055829 0.07368421052631578
 -0.4055829 0.07385964912280701
 -0.3972221 0.07385964912280701
 -0.3972221 0.07403508771929825
 -0.3917053 0.07403508771929825
 -0.3917053 0.07421052631578948
 -0.3863378 0.07421052631578948
 -0.3863378 0.07438596491228071
 -0.3823261 0.07438596491228071
 -0.3823261 0.07456140350877193
 -0.3800318 0.07456140350877193
 -0.3800318 0.07473684210526316
 -0.3733559 0.07473684210526316
 -0.3733559 0.07491228070175439
 -0.3727078 0.07491228070175439
 -0.3727078 0.07508771929824562
 -0.3693308 0.07508771929824562
 -0.3693308 0.07526315789473684
 -0.3689458 0.07526315789473684
 -0.3689458 0.07543859649122807
 -0.3665215 0.07543859649122807
 -0.3665215 0.0756140350877193
 -0.3659766 0.0756140350877193
 -0.3659766 0.07578947368421053
 -0.3655753 0.07578947368421053
 -0.3655753 0.07596491228070175
 -0.3650833 0.07596491228070175
 -0.3650833 0.07614035087719298
 -0.3615729 0.07614035087719298
 -0.3615729 0.07631578947368421
 -0.3591501 0.07631578947368421
 -0.3591501 0.07649122807017544
 -0.3543045 0.07649122807017544
 -0.3543045 0.07666666666666666
 -0.3421584 0.07666666666666666
 -0.3421584 0.07684210526315789
 -0.3415364 0.07684210526315789
 -0.3415364 0.07701754385964912
 -0.337878 0.07701754385964912
 -0.337878 0.07719298245614035
 -0.3376525 0.07719298245614035
 -0.3376525 0.07736842105263157
 -0.3348953 0.07736842105263157
 -0.3348953 0.0775438596491228
 -0.3316747 0.0775438596491228
 -0.3316747 0.07771929824561404
 -0.3297118 0.07771929824561404
 -0.3297118 0.07789473684210527
 -0.3270408 0.07789473684210527
 -0.3270408 0.0780701754385965
 -0.3215155 0.0780701754385965
 -0.3215155 0.07824561403508772
 -0.3212132 0.07824561403508772
 -0.3212132 0.07842105263157895
 -0.3206029 0.07842105263157895
 -0.3206029 0.07859649122807018
 -0.3153385 0.07859649122807018
 -0.3153385 0.07877192982456141
 -0.2996761 0.07877192982456141
 -0.2996761 0.07894736842105263
 -0.2929609 0.07894736842105263
 -0.2929609 0.07912280701754386
 -0.2902773 0.07912280701754386
 -0.2902773 0.07929824561403509
 -0.2854099 0.07929824561403509
 -0.2854099 0.07947368421052632
 -0.280965 0.07947368421052632
 -0.280965 0.07964912280701754
 -0.2788887 0.07964912280701754
 -0.2788887 0.07982456140350877
 -0.2689283 0.07982456140350877
 -0.2689283 0.08
 -0.2634011 0.08
 -0.2634011 0.08017543859649123
 -0.2510073 0.08017543859649123
 -0.2510073 0.08035087719298245
 -0.2445246 0.08035087719298245
 -0.2445246 0.08052631578947368
 -0.2431978 0.08052631578947368
 -0.2431978 0.08070175438596491
 -0.2431284 0.08070175438596491
 -0.2431284 0.08087719298245614
 -0.2383866 0.08087719298245614
 -0.2383866 0.08105263157894736
 -0.2354788 0.08105263157894736
 -0.2354788 0.08122807017543859
 -0.2343542 0.08122807017543859
 -0.2343542 0.08140350877192983
 -0.2306398 0.08140350877192983
 -0.2306398 0.08157894736842106
 -0.228842 0.08157894736842106
 -0.228842 0.08175438596491227
 -0.2263741 0.08175438596491227
 -0.2263741 0.08192982456140351
 -0.2131328 0.08192982456140351
 -0.2131328 0.08210526315789474
 -0.2110039 0.08210526315789474
 -0.2110039 0.08228070175438597
 -0.2095944 0.08228070175438597
 -0.2095944 0.0824561403508772
 -0.1979822 0.0824561403508772
 -0.1979822 0.08263157894736842
 -0.1971595 0.08263157894736842
 -0.1971595 0.08280701754385965
 -0.1935908 0.08280701754385965
 -0.1935908 0.08298245614035088
 -0.1876989 0.08298245614035088
 -0.1876989 0.08315789473684211
 -0.1843162 0.08315789473684211
 -0.1843162 0.08333333333333333
 -0.1824764 0.08333333333333333
 -0.1824764 0.08350877192982456
 -0.18231 0.08350877192982456
 -0.18231 0.08368421052631579
 -0.1805 0.08368421052631579
 -0.1805 0.08385964912280702
 -0.1790686 0.08385964912280702
 -0.1790686 0.08403508771929824
 -0.178774 0.08403508771929824
 -0.178774 0.08421052631578947
 -0.1760484 0.08421052631578947
 -0.1760484 0.0843859649122807
 -0.1672557 0.0843859649122807
 -0.1672557 0.08456140350877193
 -0.1648797 0.08456140350877193
 -0.1648797 0.08473684210526315
 -0.1633772 0.08473684210526315
 -0.1633772 0.08491228070175438
 -0.155824 0.08491228070175438
 -0.155824 0.08508771929824561
 -0.1535679 0.08508771929824561
 -0.1535679 0.08526315789473685
 -0.1487578 0.08526315789473685
 -0.1487578 0.08543859649122806
 -0.1477595 0.08543859649122806
 -0.1477595 0.0856140350877193
 -0.144885 0.0856140350877193
 -0.144885 0.08578947368421053
 -0.143392 0.08578947368421053
 -0.143392 0.08596491228070176
 -0.1359865 0.08596491228070176
 -0.1359865 0.08614035087719299
 -0.1350665 0.08614035087719299
 -0.1350665 0.08631578947368421
 -0.1344726 0.08631578947368421
 -0.1344726 0.08649122807017544
 -0.1316703 0.08649122807017544
 -0.1316703 0.08666666666666667
 -0.122036 0.08666666666666667
 -0.122036 0.0868421052631579
 -0.1174044 0.0868421052631579
 -0.1174044 0.08701754385964912
 -0.1134329 0.08701754385964912
 -0.1134329 0.08719298245614035
 -0.112356 0.08719298245614035
 -0.112356 0.08736842105263158
 -0.1028227 0.08736842105263158
 -0.1028227 0.08754385964912281
 -0.09258563 0.08754385964912281
 -0.09258563 0.08771929824561403
 -0.08699007 0.08771929824561403
 -0.08699007 0.08789473684210526
 -0.07984527 0.08789473684210526
 -0.07984527 0.08807017543859649
 -0.07973719 0.08807017543859649
 -0.07973719 0.08824561403508772
 -0.07853388 0.08824561403508772
 -0.07853388 0.08842105263157894
 -0.07741811 0.08842105263157894
 -0.07741811 0.08859649122807017
 -0.06838117000000001 0.08859649122807017
 -0.06838117000000001 0.0887719298245614
 -0.05506813 0.0887719298245614
 -0.05506813 0.08894736842105264
 -0.05129546 0.08894736842105264
 -0.05129546 0.08912280701754385
 -0.04939975 0.08912280701754385
 -0.04939975 0.08929824561403508
 -0.04909251 0.08929824561403508
 -0.04909251 0.08947368421052632
 -0.04860623 0.08947368421052632
 -0.04860623 0.08964912280701755
 -0.04811441 0.08964912280701755
 -0.04811441 0.08982456140350877
 -0.04057655 0.08982456140350877
 -0.04057655 0.09
 -0.03894736 0.09
 -0.03894736 0.09017543859649123
 -0.03704439 0.09017543859649123
 -0.03704439 0.09035087719298246
 -0.03619639 0.09035087719298246
 -0.03619639 0.09052631578947369
 -0.03613176 0.09052631578947369
 -0.03613176 0.09070175438596491
 -0.03230195 0.09070175438596491
 -0.03230195 0.09087719298245614
 -0.03170935 0.09087719298245614
 -0.03170935 0.09105263157894737
 -0.02788998 0.09105263157894737
 -0.02788998 0.0912280701754386
 -0.02577374 0.0912280701754386
 -0.02577374 0.09140350877192982
 -0.02467945 0.09140350877192982
 -0.02467945 0.09157894736842105
 -0.02338645 0.09157894736842105
 -0.02338645 0.09175438596491228
 -0.02331911 0.09175438596491228
 -0.02331911 0.09192982456140351
 -0.02243037 0.09192982456140351
 -0.02243037 0.09210526315789473
 -0.02117497 0.09210526315789473
 -0.02117497 0.09228070175438596
 -0.02113331 0.09228070175438596
 -0.02113331 0.09245614035087719
 -0.01396946 0.09245614035087719
 -0.01396946 0.09263157894736843
 -0.01193586 0.09263157894736843
 -0.01193586 0.09280701754385964
 -0.009582640999999999 0.09280701754385964
 -0.009582640999999999 0.09298245614035087
 -0.004388816 0.09298245614035087
 -0.004388816 0.09315789473684211
 -0.001053976 0.09315789473684211
 -0.001053976 0.09333333333333334
 0.009251093 0.09333333333333334
 0.009251093 0.09350877192982456
 0.01246865 0.09350877192982456
 0.01246865 0.09368421052631579
 0.01521273 0.09368421052631579
 0.01521273 0.09385964912280702
 0.01595766 0.09385964912280702
 0.01595766 0.09403508771929825
 0.01877323 0.09403508771929825
 0.01877323 0.09421052631578947
 0.02126893 0.09421052631578947
 0.02126893 0.0943859649122807
 0.02376018 0.0943859649122807
 0.02376018 0.09456140350877193
 0.02540462 0.09456140350877193
 0.02540462 0.09473684210526316
 0.02566381 0.09473684210526316
 0.02566381 0.09491228070175439
 0.02624455 0.09491228070175439
 0.02624455 0.09508771929824561
 0.03039169 0.09508771929824561
 0.03039169 0.09526315789473684
 0.03172661 0.09526315789473684
 0.03172661 0.09543859649122807
 0.03283896 0.09543859649122807
 0.03283896 0.0956140350877193
 0.0334865 0.0956140350877193
 0.0334865 0.09578947368421052
 0.03366514 0.09578947368421052
 0.03366514 0.09596491228070175
 0.0339032 0.09596491228070175
 0.0339032 0.09614035087719298
 0.03615591 0.09614035087719298
 0.03615591 0.09631578947368422
 0.04580588 0.09631578947368422
 0.04580588 0.09649122807017543
 0.04944363 0.09649122807017543
 0.04944363 0.09666666666666666
 0.04983554 0.09666666666666666
 0.04983554 0.0968421052631579
 0.05690593 0.0968421052631579
 0.05690593 0.09701754385964913
 0.05713576 0.09701754385964913
 0.05713576 0.09719298245614034
 0.05748546 0.09719298245614034
 0.05748546 0.09736842105263158
 0.06176023 0.09736842105263158
 0.06176023 0.09754385964912281
 0.06464875 0.09754385964912281
 0.06464875 0.09771929824561404
 0.07053186 0.09771929824561404
 0.07053186 0.09789473684210526
 0.07119752 0.09789473684210526
 0.07119752 0.09807017543859649
 0.07558355999999999 0.09807017543859649
 0.07558355999999999 0.09824561403508772
 0.07884057 0.09824561403508772
 0.07884057 0.09842105263157895
 0.08387047 0.09842105263157895
 0.08387047 0.09859649122807018
 0.08397976 0.09859649122807018
 0.08397976 0.0987719298245614
 0.09418707 0.0987719298245614
 0.09418707 0.09894736842105263
 0.09426076 0.09894736842105263
 0.09426076 0.09912280701754386
 0.09688471 0.09912280701754386
 0.09688471 0.09929824561403509
 0.09812034 0.09929824561403509
 0.09812034 0.09947368421052631
 0.1080986 0.09947368421052631
 0.1080986 0.09964912280701754
 0.110391 0.09964912280701754
 0.110391 0.09982456140350877
 0.114006 0.09982456140350877
 0.114006 0.1
 0.1157936 0.1
 0.1157936 0.1001754385964912
 0.1177842 0.1001754385964912
 0.1177842 0.1003508771929825
 0.1185506 0.1003508771929825
 0.1185506 0.1005263157894737
 0.119598 0.1005263157894737
 0.119598 0.1007017543859649
 0.1214665 0.1007017543859649
 0.1214665 0.1008771929824561
 0.1220269 0.1008771929824561
 0.1220269 0.1010526315789474
 0.1243386 0.1010526315789474
 0.1243386 0.1012280701754386
 0.1302397 0.1012280701754386
 0.1302397 0.1014035087719298
 0.1340962 0.1014035087719298
 0.1340962 0.101578947368421
 0.1366654 0.101578947368421
 0.1366654 0.1017543859649123
 0.1381195 0.1017543859649123
 0.1381195 0.1019298245614035
 0.1452031 0.1019298245614035
 0.1452031 0.1021052631578947
 0.1469038 0.1021052631578947
 0.1469038 0.102280701754386
 0.1511192 0.102280701754386
 0.1511192 0.1024561403508772
 0.1544546 0.1024561403508772
 0.1544546 0.1026315789473684
 0.1554284 0.1026315789473684
 0.1554284 0.1028070175438597
 0.1587999 0.1028070175438597
 0.1587999 0.1029824561403509
 0.1635714 0.1029824561403509
 0.1635714 0.1031578947368421
 0.180279 0.1031578947368421
 0.180279 0.1033333333333333
 0.1919524 0.1033333333333333
 0.1919524 0.1035087719298246
 0.1976028 0.1035087719298246
 0.1976028 0.1036842105263158
 0.2007963 0.1036842105263158
 0.2007963 0.103859649122807
 0.2035901 0.103859649122807
 0.2035901 0.1040350877192982
 0.2046808 0.1040350877192982
 0.2046808 0.1042105263157895
 0.205821 0.1042105263157895
 0.205821 0.1043859649122807
 0.2075575 0.1043859649122807
 0.2075575 0.1045614035087719
 0.2162258 0.1045614035087719
 0.2162258 0.1047368421052632
 0.2177973 0.1047368421052632
 0.2177973 0.1049122807017544
 0.2188016 0.1049122807017544
 0.2188016 0.1050877192982456
 0.2202298 0.1050877192982456
 0.2202298 0.1052631578947368
 0.2226576 0.1052631578947368
 0.2226576 0.1054385964912281
 0.2227554 0.1054385964912281
 0.2227554 0.1056140350877193
 0.223034 0.1056140350877193
 0.223034 0.1057894736842105
 0.2249947 0.1057894736842105
 0.2249947 0.1059649122807017
 0.229071 0.1059649122807017
 0.229071 0.106140350877193
 0.2323129 0.106140350877193
 0.2323129 0.1063157894736842
 0.2339945 0.1063157894736842
 0.2339945 0.1064912280701754
 0.2353945 0.1064912280701754
 0.2353945 0.1066666666666667
 0.2355942 0.1066666666666667
 0.2355942 0.1068421052631579
 0.2457455 0.1068421052631579
 0.2457455 0.1070175438596491
 0.2464991 0.1070175438596491
 0.2464991 0.1071929824561404
 0.2478605 0.1071929824561404
 0.2478605 0.1073684210526316
 0.249711 0.1073684210526316
 0.249711 0.1075438596491228
 0.2571406 0.1075438596491228
 0.2571406 0.107719298245614
 0.2629309 0.107719298245614
 0.2629309 0.1078947368421053
 0.2638543 0.1078947368421053
 0.2638543 0.1080701754385965
 0.2653587 0.1080701754385965
 0.2653587 0.1082456140350877
 0.2658916 0.1082456140350877
 0.2658916 0.1084210526315789
 0.2671662 0.1084210526315789
 0.2671662 0.1085964912280702
 0.2683364 0.1085964912280702
 0.2683364 0.1087719298245614
 0.270072 0.1087719298245614
 0.270072 0.1089473684210526
 0.2742942 0.1089473684210526
 0.2742942 0.1091228070175439
 0.2778185 0.1091228070175439
 0.2778185 0.1092982456140351
 0.2806661 0.1092982456140351
 0.2806661 0.1094736842105263
 0.2851262 0.1094736842105263
 0.2851262 0.1096491228070175
 0.2908689 0.1096491228070175
 0.2908689 0.1098245614035088
 0.2914782 0.1098245614035088
 0.2914782 0.11
 0.2929384 0.11
 0.2929384 0.1101754385964912
 0.3063824 0.1101754385964912
 0.3063824 0.1103508771929824
 0.3070583 0.1103508771929824
 0.3070583 0.1105263157894737
 0.3093092 0.1105263157894737
 0.3093092 0.1107017543859649
 0.3107993 0.1107017543859649
 0.3107993 0.1108771929824561
 0.3110757 0.1108771929824561
 0.3110757 0.1110526315789474
 0.3140136 0.1110526315789474
 0.3140136 0.1112280701754386
 0.315555 0.1112280701754386
 0.315555 0.1114035087719298
 0.3161088 0.1114035087719298
 0.3161088 0.1115789473684211
 0.3175856 0.1115789473684211
 0.3175856 0.1117543859649123
 0.3211999 0.1117543859649123
 0.3211999 0.1119298245614035
 0.3217093 0.1119298245614035
 0.3217093 0.1121052631578947
 0.3260469 0.1121052631578947
 0.3260469 0.112280701754386
 0.3283926 0.112280701754386
 0.3283926 0.1124561403508772
 0.3293975 0.1124561403508772
 0.3293975 0.1126315789473684
 0.3345019 0.1126315789473684
 0.3345019 0.1128070175438596
 0.3363784 0.1128070175438596
 0.3363784 0.1129824561403509
 0.3442328 0.1129824561403509
 0.3442328 0.1131578947368421
 0.3476684 0.1131578947368421
 0.3476684 0.1133333333333333
 0.3486036 0.1133333333333333
 0.3486036 0.1135087719298246
 0.3589335 0.1135087719298246
 0.3589335 0.1136842105263158
 0.3618405 0.1136842105263158
 0.3618405 0.113859649122807
 0.3622862 0.113859649122807
 0.3622862 0.1140350877192982
 0.3633983 0.1140350877192982
 0.3633983 0.1142105263157895
 0.3650004 0.1142105263157895
 0.3650004 0.1143859649122807
 0.3742403 0.1143859649122807
 0.3742403 0.1145614035087719
 0.3753358 0.1145614035087719
 0.3753358 0.1147368421052632
 0.3754544 0.1147368421052632
 0.3754544 0.1149122807017544
 0.3778617 0.1149122807017544
 0.3778617 0.1150877192982456
 0.3785919 0.1150877192982456
 0.3785919 0.1152631578947368
 0.3793041 0.1152631578947368
 0.3793041 0.1154385964912281
 0.3877954 0.1154385964912281
 0.3877954 0.1156140350877193
 0.3915533 0.1156140350877193
 0.3915533 0.1157894736842105
 0.4100881 0.1157894736842105
 0.4100881 0.1159649122807018
 0.4102903 0.1159649122807018
 0.4102903 0.116140350877193
 0.4149533 0.116140350877193
 0.4149533 0.1163157894736842
 0.4194871 0.1163157894736842
 0.4194871 0.1164912280701754
 0.4194984 0.1164912280701754
 0.4194984 0.1166666666666667
 0.4195702 0.1166666666666667
 0.4195702 0.1168421052631579
 0.4232773 0.1168421052631579
 0.4232773 0.1170175438596491
 0.4264411 0.1170175438596491
 0.4264411 0.1171929824561403
 0.4292953 0.1171929824561403
 0.4292953 0.1173684210526316
 0.4374199 0.1173684210526316
 0.4374199 0.1175438596491228
 0.4443605 0.1175438596491228
 0.4443605 0.117719298245614
 0.4483398 0.117719298245614
 0.4483398 0.1178947368421053
 0.4562041 0.1178947368421053
 0.4562041 0.1180701754385965
 0.4583549 0.1180701754385965
 0.4583549 0.1182456140350877
 0.4683863 0.1182456140350877
 0.4683863 0.1184210526315789
 0.4685817 0.1184210526315789
 0.4685817 0.1185964912280702
 0.4693859 0.1185964912280702
 0.4693859 0.1187719298245614
 0.4715427 0.1187719298245614
 0.4715427 0.1189473684210526
 0.4729907 0.1189473684210526
 0.4729907 0.1191228070175439
 0.4738477 0.1191228070175439
 0.4738477 0.1192982456140351
 0.4748211 0.1192982456140351
 0.4748211 0.1194736842105263
 0.4749108 0.1194736842105263
 0.4749108 0.1196491228070175
 0.4765055 0.1196491228070175
 0.4765055 0.1198245614035088
 0.4770929 0.1198245614035088
 0.4770929 0.12
 0.4771791 0.12
 0.4771791 0.1201754385964912
 0.4806624 0.1201754385964912
 0.4806624 0.1203508771929825
 0.4814513 0.1203508771929825
 0.4814513 0.1205263157894737
 0.48265 0.1205263157894737
 0.48265 0.1207017543859649
 0.4831044 0.1207017543859649
 0.4831044 0.1208771929824561
 0.4849373 0.1208771929824561
 0.4849373 0.1210526315789474
 0.4855046 0.1210526315789474
 0.4855046 0.1212280701754386
 0.4888333 0.1212280701754386
 0.4888333 0.1214035087719298
 0.489192 0.1214035087719298
 0.489192 0.1215789473684211
 0.4911455 0.1215789473684211
 0.4911455 0.1217543859649123
 0.491827 0.1217543859649123
 0.491827 0.1219298245614035
 0.4924118 0.1219298245614035
 0.4924118 0.1221052631578947
 0.494788 0.1221052631578947
 0.494788 0.122280701754386
 0.4950402 0.122280701754386
 0.4950402 0.1224561403508772
 0.4954753 0.1224561403508772
 0.4954753 0.1226315789473684
 0.5021738 0.1226315789473684
 0.5021738 0.1228070175438596
 0.5057765 0.1228070175438596
 0.5057765 0.1229824561403509
 0.5057845 0.1229824561403509
 0.5057845 0.1231578947368421
 0.50954 0.1231578947368421
 0.50954 0.1233333333333333
 0.5105548 0.1233333333333333
 0.5105548 0.1235087719298246
 0.5116839 0.1235087719298246
 0.5116839 0.1236842105263158
 0.5132338 0.1236842105263158
 0.5132338 0.123859649122807
 0.5149834 0.123859649122807
 0.5149834 0.1240350877192982
 0.5160237 0.1240350877192982
 0.5160237 0.1242105263157895
 0.5183987 0.1242105263157895
 0.5183987 0.1243859649122807
 0.5188477 0.1243859649122807
 0.5188477 0.1245614035087719
 0.5191673 0.1245614035087719
 0.5191673 0.1247368421052632
 0.5248604 0.1247368421052632
 0.5248604 0.1249122807017544
 0.5266214 0.1249122807017544
 0.5266214 0.1250877192982456
 0.5266886 0.1250877192982456
 0.5266886 0.1252631578947369
 0.5334546 0.1252631578947369
 0.5334546 0.1254385964912281
 0.5358419 0.1254385964912281
 0.5358419 0.1256140350877193
 0.5407985 0.1256140350877193
 0.5407985 0.1257894736842105
 0.543394 0.1257894736842105
 0.543394 0.1259649122807018
 0.5472008 0.1259649122807018
 0.5472008 0.126140350877193
 0.5474373 0.126140350877193
 0.5474373 0.1263157894736842
 0.5541096 0.1263157894736842
 0.5541096 0.1264912280701754
 0.5562821999999999 0.1264912280701754
 0.5562821999999999 0.1266666666666667
 0.5578283000000001 0.1266666666666667
 0.5578283000000001 0.1268421052631579
 0.560015 0.1268421052631579
 0.560015 0.1270175438596491
 0.5653555 0.1270175438596491
 0.5653555 0.1271929824561404
 0.5668488 0.1271929824561404
 0.5668488 0.1273684210526316
 0.5680297 0.1273684210526316
 0.5680297 0.1275438596491228
 0.5686614 0.1275438596491228
 0.5686614 0.127719298245614
 0.5773214 0.127719298245614
 0.5773214 0.1278947368421053
 0.579086 0.1278947368421053
 0.579086 0.1280701754385965
 0.5802173 0.1280701754385965
 0.5802173 0.1282456140350877
 0.5819833 0.1282456140350877
 0.5819833 0.1284210526315789
 0.5827334 0.1284210526315789
 0.5827334 0.1285964912280702
 0.5860841 0.1285964912280702
 0.5860841 0.1287719298245614
 0.5926245999999999 0.1287719298245614
 0.5926245999999999 0.1289473684210526
 0.5935952 0.1289473684210526
 0.5935952 0.1291228070175439
 0.5940744 0.1291228070175439
 0.5940744 0.1292982456140351
 0.5970871 0.1292982456140351
 0.5970871 0.1294736842105263
 0.5976314 0.1294736842105263
 0.5976314 0.1296491228070175
 0.6018461000000001 0.1296491228070175
 0.6018461000000001 0.1298245614035088
 0.6061244 0.1298245614035088
 0.6061244 0.13
 0.6095567 0.13
 0.6095567 0.1301754385964912
 0.6107645 0.1301754385964912
 0.6107645 0.1303508771929825
 0.616489 0.1303508771929825
 0.616489 0.1305263157894737
 0.6170788 0.1305263157894737
 0.6170788 0.1307017543859649
 0.6205102 0.1307017543859649
 0.6205102 0.1308771929824561
 0.6279886 0.1308771929824561
 0.6279886 0.1310526315789474
 0.6312934 0.1310526315789474
 0.6312934 0.1312280701754386
 0.6327264 0.1312280701754386
 0.6327264 0.1314035087719298
 0.6349532 0.1314035087719298
 0.6349532 0.131578947368421
 0.6363119 0.131578947368421
 0.6363119 0.1317543859649123
 0.6384072 0.1317543859649123
 0.6384072 0.1319298245614035
 0.6387912 0.1319298245614035
 0.6387912 0.1321052631578947
 0.6404021 0.1321052631578947
 0.6404021 0.132280701754386
 0.6410786000000001 0.132280701754386
 0.6410786000000001 0.1324561403508772
 0.6431685 0.1324561403508772
 0.6431685 0.1326315789473684
 0.6440499 0.1326315789473684
 0.6440499 0.1328070175438597
 0.649636 0.1328070175438597
 0.649636 0.1329824561403509
 0.6498419 0.1329824561403509
 0.6498419 0.1331578947368421
 0.650906 0.1331578947368421
 0.650906 0.1333333333333333
 0.6734537 0.1333333333333333
 0.6734537 0.1335087719298245
 0.6748456 0.1335087719298245
 0.6748456 0.1336842105263158
 0.6810174 0.1336842105263158
 0.6810174 0.133859649122807
 0.6814639 0.133859649122807
 0.6814639 0.1340350877192983
 0.6816999 0.1340350877192983
 0.6816999 0.1342105263157895
 0.6831804 0.1342105263157895
 0.6831804 0.1343859649122807
 0.684548 0.1343859649122807
 0.684548 0.1345614035087719
 0.6875103 0.1345614035087719
 0.6875103 0.1347368421052632
 0.6875954 0.1347368421052632
 0.6875954 0.1349122807017544
 0.6885036 0.1349122807017544
 0.6885036 0.1350877192982456
 0.6958824 0.1350877192982456
 0.6958824 0.1352631578947368
 0.696855 0.1352631578947368
 0.696855 0.1354385964912281
 0.6980267 0.1354385964912281
 0.6980267 0.1356140350877193
 0.6994979 0.1356140350877193
 0.6994979 0.1357894736842105
 0.7020497 0.1357894736842105
 0.7020497 0.1359649122807018
 0.704942 0.1359649122807018
 0.704942 0.136140350877193
 0.704998 0.136140350877193
 0.704998 0.1363157894736842
 0.7064349 0.1363157894736842
 0.7064349 0.1364912280701754
 0.7091844 0.1364912280701754
 0.7091844 0.1366666666666667
 0.7182347 0.1366666666666667
 0.7182347 0.1368421052631579
 0.7192911 0.1368421052631579
 0.7192911 0.1370175438596491
 0.7196094 0.1370175438596491
 0.7196094 0.1371929824561403
 0.7243699 0.1371929824561403
 0.7243699 0.1373684210526316
 0.7254074 0.1373684210526316
 0.7254074 0.1375438596491228
 0.7317944 0.1375438596491228
 0.7317944 0.137719298245614
 0.7334068 0.137719298245614
 0.7334068 0.1378947368421053
 0.7393427 0.1378947368421053
 0.7393427 0.1380701754385965
 0.7397136 0.1380701754385965
 0.7397136 0.1382456140350877
 0.7407045 0.1382456140350877
 0.7407045 0.1384210526315789
 0.7437835 0.1384210526315789
 0.7437835 0.1385964912280702
 0.744 0.1385964912280702
 0.744 0.1387719298245614
 0.7452761 0.1387719298245614
 0.7452761 0.1389473684210526
 0.7496957 0.1389473684210526
 0.7496957 0.1391228070175439
 0.7523623 0.1391228070175439
 0.7523623 0.1392982456140351
 0.7534575999999999 0.1392982456140351
 0.7534575999999999 0.1394736842105263
 0.7537828 0.1394736842105263
 0.7537828 0.1396491228070176
 0.7559399 0.1396491228070176
 0.7559399 0.1398245614035088
 0.7565921 0.1398245614035088
 0.7565921 0.14
 0.7653329 0.14
 0.7653329 0.1401754385964912
 0.76991 0.1401754385964912
 0.76991 0.1403508771929824
 0.7714546 0.1403508771929824
 0.7714546 0.1405263157894737
 0.7845935000000001 0.1405263157894737
 0.7845935000000001 0.1407017543859649
 0.7856338 0.1407017543859649
 0.7856338 0.1408771929824561
 0.7860237 0.1408771929824561
 0.7860237 0.1410526315789474
 0.7866202 0.1410526315789474
 0.7866202 0.1412280701754386
 0.7867982 0.1412280701754386
 0.7867982 0.1414035087719298
 0.7921512000000001 0.1414035087719298
 0.7921512000000001 0.1415789473684211
 0.7925806 0.1415789473684211
 0.7925806 0.1417543859649123
 0.7986942 0.1417543859649123
 0.7986942 0.1419298245614035
 0.8056269 0.1419298245614035
 0.8056269 0.1421052631578947
 0.8073831 0.1421052631578947
 0.8073831 0.142280701754386
 0.8077273 0.142280701754386
 0.8077273 0.1424561403508772
 0.8100252 0.1424561403508772
 0.8100252 0.1426315789473684
 0.8129438 0.1426315789473684
 0.8129438 0.1428070175438597
 0.813222 0.1428070175438597
 0.813222 0.1429824561403509
 0.8171813999999999 0.1429824561403509
 0.8171813999999999 0.1431578947368421
 0.8209845 0.1431578947368421
 0.8209845 0.1433333333333333
 0.8221870999999999 0.1433333333333333
 0.8221870999999999 0.1435087719298246
 0.8237939 0.1435087719298246
 0.8237939 0.1436842105263158
 0.8241825 0.1436842105263158
 0.8241825 0.143859649122807
 0.827562 0.143859649122807
 0.827562 0.1440350877192982
 0.8317723 0.1440350877192982
 0.8317723 0.1442105263157895
 0.8333202 0.1442105263157895
 0.8333202 0.1443859649122807
 0.8372257 0.1443859649122807
 0.8372257 0.1445614035087719
 0.8455933 0.1445614035087719
 0.8455933 0.1447368421052632
 0.846085 0.1447368421052632
 0.846085 0.1449122807017544
 0.8472126 0.1449122807017544
 0.8472126 0.1450877192982456
 0.8493396 0.1450877192982456
 0.8493396 0.1452631578947368
 0.8510782 0.1452631578947368
 0.8510782 0.1454385964912281
 0.8516849 0.1454385964912281
 0.8516849 0.1456140350877193
 0.8562603 0.1456140350877193
 0.8562603 0.1457894736842105
 0.8578565 0.1457894736842105
 0.8578565 0.1459649122807017
 0.8667836 0.1459649122807017
 0.8667836 0.146140350877193
 0.8674659 0.146140350877193
 0.8674659 0.1463157894736842
 0.8727655 0.1463157894736842
 0.8727655 0.1464912280701754
 0.8783759 0.1464912280701754
 0.8783759 0.1466666666666667
 0.8785062 0.1466666666666667
 0.8785062 0.1468421052631579
 0.8843503 0.1468421052631579
 0.8843503 0.1470175438596491
 0.8892924 0.1470175438596491
 0.8892924 0.1471929824561403
 0.8947249 0.1471929824561403
 0.8947249 0.1473684210526316
 0.8947788 0.1473684210526316
 0.8947788 0.1475438596491228
 0.897685 0.1475438596491228
 0.897685 0.147719298245614
 0.9050422 0.147719298245614
 0.9050422 0.1478947368421053
 0.9052957 0.1478947368421053
 0.9052957 0.1480701754385965
 0.9060559 0.1480701754385965
 0.9060559 0.1482456140350877
 0.9094317 0.1482456140350877
 0.9094317 0.148421052631579
 0.9101038 0.148421052631579
 0.9101038 0.1485964912280702
 0.9111157 0.1485964912280702
 0.9111157 0.1487719298245614
 0.9165959 0.1487719298245614
 0.9165959 0.1489473684210526
 0.9173434 0.1489473684210526
 0.9173434 0.1491228070175439
 0.9176059 0.1491228070175439
 0.9176059 0.1492982456140351
 0.9196426 0.1492982456140351
 0.9196426 0.1494736842105263
 0.9206191 0.1494736842105263
 0.9206191 0.1496491228070175
 0.9206201000000001 0.1496491228070175
 0.9206201000000001 0.1498245614035088
 0.9211656 0.1498245614035088
 0.9211656 0.15
 0.9264015 0.15
 0.9264015 0.1501754385964912
 0.9272479 0.1501754385964912
 0.9272479 0.1503508771929825
 0.9318705 0.1503508771929825
 0.9318705 0.1505263157894737
 0.9342461 0.1505263157894737
 0.9342461 0.1507017543859649
 0.9351427 0.1507017543859649
 0.9351427 0.1508771929824561
 0.9359154 0.1508771929824561
 0.9359154 0.1510526315789474
 0.9418422 0.1510526315789474
 0.9418422 0.1512280701754386
 0.9428096 0.1512280701754386
 0.9428096 0.1514035087719298
 0.9466189 0.1514035087719298
 0.9466189 0.1515789473684211
 0.9479964 0.1515789473684211
 0.9479964 0.1517543859649123
 0.9513476 0.1517543859649123
 0.9513476 0.1519298245614035
 0.9551237 0.1519298245614035
 0.9551237 0.1521052631578947
 0.9572001999999999 0.1521052631578947
 0.9572001999999999 0.152280701754386
 0.9603529 0.152280701754386
 0.9603529 0.1524561403508772
 0.9616192 0.1524561403508772
 0.9616192 0.1526315789473684
 0.9643452 0.1526315789473684
 0.9643452 0.1528070175438596
 0.9646844 0.1528070175438596
 0.9646844 0.1529824561403509
 0.9647284 0.1529824561403509
 0.9647284 0.1531578947368421
 0.9664792 0.1531578947368421
 0.9664792 0.1533333333333333
 0.9708906 0.1533333333333333
 0.9708906 0.1535087719298246
 0.972224 0.1535087719298246
 0.972224 0.1536842105263158
 0.9725664000000001 0.1536842105263158
 0.9725664000000001 0.153859649122807
 0.9761117 0.153859649122807
 0.9761117 0.1540350877192982
 0.9780968 0.1540350877192982
 0.9780968 0.1542105263157895
 0.9823901 0.1542105263157895
 0.9823901 0.1543859649122807
 0.9848257 0.1543859649122807
 0.9848257 0.1545614035087719
 0.9893662 0.1545614035087719
 0.9893662 0.1547368421052631
 0.9920445 0.1547368421052631
 0.9920445 0.1549122807017544
 0.9931087 0.1549122807017544
 0.9931087 0.1550877192982456
 0.9932924 0.1550877192982456
 0.9932924 0.1552631578947369
 0.9965062 0.1552631578947369
 0.9965062 0.1554385964912281
 1.001086 0.1554385964912281
 1.001086 0.1556140350877193
 1.005678 0.1556140350877193
 1.005678 0.1557894736842105
 1.007712 0.1557894736842105
 1.007712 0.1559649122807018
 1.009962 0.1559649122807018
 1.009962 0.156140350877193
 1.01409 0.156140350877193
 1.01409 0.1563157894736842
 1.020342 0.1563157894736842
 1.020342 0.1564912280701754
 1.021857 0.1564912280701754
 1.021857 0.1566666666666667
 1.026577 0.1566666666666667
 1.026577 0.1568421052631579
 1.029882 0.1568421052631579
 1.029882 0.1570175438596491
 1.033245 0.1570175438596491
 1.033245 0.1571929824561404
 1.035533 0.1571929824561404
 1.035533 0.1573684210526316
 1.037543 0.1573684210526316
 1.037543 0.1575438596491228
 1.040261 0.1575438596491228
 1.040261 0.157719298245614
 1.041465 0.157719298245614
 1.041465 0.1578947368421053
 1.048366 0.1578947368421053
 1.048366 0.1580701754385965
 1.052962 0.1580701754385965
 1.052962 0.1582456140350877
 1.056547 0.1582456140350877
 1.056547 0.1584210526315789
 1.05752 0.1584210526315789
 1.05752 0.1585964912280702
 1.058118 0.1585964912280702
 1.058118 0.1587719298245614
 1.059158 0.1587719298245614
 1.059158 0.1589473684210526
 1.062845 0.1589473684210526
 1.062845 0.1591228070175439
 1.06479 0.1591228070175439
 1.06479 0.1592982456140351
 1.06637 0.1592982456140351
 1.06637 0.1594736842105263
 1.070143 0.1594736842105263
 1.070143 0.1596491228070175
 1.074356 0.1596491228070175
 1.074356 0.1598245614035088
 1.079023 0.1598245614035088
 1.079023 0.16
 1.079988 0.16
 1.079988 0.1601754385964912
 1.080198 0.1601754385964912
 1.080198 0.1603508771929825
 1.081023 0.1603508771929825
 1.081023 0.1605263157894737
 1.083477 0.1605263157894737
 1.083477 0.1607017543859649
 1.083747 0.1607017543859649
 1.083747 0.1608771929824561
 1.084258 0.1608771929824561
 1.084258 0.1610526315789474
 1.086561 0.1610526315789474
 1.086561 0.1612280701754386
 1.089784 0.1612280701754386
 1.089784 0.1614035087719298
 1.091511 0.1614035087719298
 1.091511 0.161578947368421
 1.095243 0.161578947368421
 1.095243 0.1617543859649123
 1.096959 0.1617543859649123
 1.096959 0.1619298245614035
 1.097352 0.1619298245614035
 1.097352 0.1621052631578947
 1.101528 0.1621052631578947
 1.101528 0.162280701754386
 1.104685 0.162280701754386
 1.104685 0.1624561403508772
 1.10485 0.1624561403508772
 1.10485 0.1626315789473684
 1.106207 0.1626315789473684
 1.106207 0.1628070175438597
 1.108212 0.1628070175438597
 1.108212 0.1629824561403509
 1.108566 0.1629824561403509
 1.108566 0.1631578947368421
 1.113239 0.1631578947368421
 1.113239 0.1633333333333333
 1.115985 0.1633333333333333
 1.115985 0.1635087719298245
 1.123686 0.1635087719298245
 1.123686 0.1636842105263158
 1.123709 0.1636842105263158
 1.123709 0.163859649122807
 1.124153 0.163859649122807
 1.124153 0.1640350877192983
 1.125375 0.1640350877192983
 1.125375 0.1642105263157895
 1.125693 0.1642105263157895
 1.125693 0.1643859649122807
 1.126022 0.1643859649122807
 1.126022 0.1645614035087719
 1.133542 0.1645614035087719
 1.133542 0.1647368421052632
 1.135959 0.1647368421052632
 1.135959 0.1649122807017544
 1.138642 0.1649122807017544
 1.138642 0.1650877192982456
 1.141959 0.1650877192982456
 1.141959 0.1652631578947368
 1.142235 0.1652631578947368
 1.142235 0.1654385964912281
 1.142377 0.1654385964912281
 1.142377 0.1656140350877193
 1.145468 0.1656140350877193
 1.145468 0.1657894736842105
 1.147925 0.1657894736842105
 1.147925 0.1659649122807018
 1.148308 0.1659649122807018
 1.148308 0.166140350877193
 1.14844 0.166140350877193
 1.14844 0.1663157894736842
 1.148975 0.1663157894736842
 1.148975 0.1664912280701754
 1.14961 0.1664912280701754
 1.14961 0.1666666666666667
 1.153422 0.1666666666666667
 1.153422 0.1668421052631579
 1.158455 0.1668421052631579
 1.158455 0.1670175438596491
 1.159748 0.1670175438596491
 1.159748 0.1671929824561403
 1.165879 0.1671929824561403
 1.165879 0.1673684210526316
 1.173765 0.1673684210526316
 1.173765 0.1675438596491228
 1.178143 0.1675438596491228
 1.178143 0.167719298245614
 1.194711 0.167719298245614
 1.194711 0.1678947368421053
 1.194847 0.1678947368421053
 1.194847 0.1680701754385965
 1.202094 0.1680701754385965
 1.202094 0.1682456140350877
 1.205957 0.1682456140350877
 1.205957 0.1684210526315789
 1.211015 0.1684210526315789
 1.211015 0.1685964912280702
 1.225482 0.1685964912280702
 1.225482 0.1687719298245614
 1.22727 0.1687719298245614
 1.22727 0.1689473684210526
 1.228293 0.1689473684210526
 1.228293 0.1691228070175439
 1.231673 0.1691228070175439
 1.231673 0.1692982456140351
 1.232012 0.1692982456140351
 1.232012 0.1694736842105263
 1.232041 0.1694736842105263
 1.232041 0.1696491228070175
 1.235145 0.1696491228070175
 1.235145 0.1698245614035088
 1.240015 0.1698245614035088
 1.240015 0.17
 1.24055 0.17
 1.24055 0.1701754385964912
 1.24109 0.1701754385964912
 1.24109 0.1703508771929824
 1.241914 0.1703508771929824
 1.241914 0.1705263157894737
 1.242119 0.1705263157894737
 1.242119 0.1707017543859649
 1.24276 0.1707017543859649
 1.24276 0.1708771929824561
 1.245692 0.1708771929824561
 1.245692 0.1710526315789474
 1.247544 0.1710526315789474
 1.247544 0.1712280701754386
 1.248653 0.1712280701754386
 1.248653 0.1714035087719298
 1.248823 0.1714035087719298
 1.248823 0.1715789473684211
 1.250653 0.1715789473684211
 1.250653 0.1717543859649123
 1.253083 0.1717543859649123
 1.253083 0.1719298245614035
 1.256381 0.1719298245614035
 1.256381 0.1721052631578947
 1.260585 0.1721052631578947
 1.260585 0.172280701754386
 1.262903 0.172280701754386
 1.262903 0.1724561403508772
 1.265168 0.1724561403508772
 1.265168 0.1726315789473684
 1.270914 0.1726315789473684
 1.270914 0.1728070175438597
 1.278911 0.1728070175438597
 1.278911 0.1729824561403509
 1.284738 0.1729824561403509
 1.284738 0.1731578947368421
 1.289207 0.1731578947368421
 1.289207 0.1733333333333333
 1.289818 0.1733333333333333
 1.289818 0.1735087719298246
 1.29026 0.1735087719298246
 1.29026 0.1736842105263158
 1.2914 0.1736842105263158
 1.2914 0.173859649122807
 1.298361 0.173859649122807
 1.298361 0.1740350877192982
 1.300404 0.1740350877192982
 1.300404 0.1742105263157895
 1.300759 0.1742105263157895
 1.300759 0.1743859649122807
 1.301431 0.1743859649122807
 1.301431 0.1745614035087719
 1.301629 0.1745614035087719
 1.301629 0.1747368421052632
 1.302654 0.1747368421052632
 1.302654 0.1749122807017544
 1.309704 0.1749122807017544
 1.309704 0.1750877192982456
 1.316787 0.1750877192982456
 1.316787 0.1752631578947368
 1.32909 0.1752631578947368
 1.32909 0.1754385964912281
 1.333881 0.1754385964912281
 1.333881 0.1756140350877193
 1.341109 0.1756140350877193
 1.341109 0.1757894736842105
 1.342677 0.1757894736842105
 1.342677 0.1759649122807017
 1.3428 0.1759649122807017
 1.3428 0.176140350877193
 1.345631 0.176140350877193
 1.345631 0.1763157894736842
 1.346509 0.1763157894736842
 1.346509 0.1764912280701754
 1.348136 0.1764912280701754
 1.348136 0.1766666666666667
 1.35137 0.1766666666666667
 1.35137 0.1768421052631579
 1.351401 0.1768421052631579
 1.351401 0.1770175438596491
 1.354154 0.1770175438596491
 1.354154 0.1771929824561403
 1.354405 0.1771929824561403
 1.354405 0.1773684210526316
 1.355806 0.1773684210526316
 1.355806 0.1775438596491228
 1.356314 0.1775438596491228
 1.356314 0.177719298245614
 1.363783 0.177719298245614
 1.363783 0.1778947368421053
 1.366582 0.1778947368421053
 1.366582 0.1780701754385965
 1.374103 0.1780701754385965
 1.374103 0.1782456140350877
 1.379952 0.1782456140350877
 1.379952 0.178421052631579
 1.387545 0.178421052631579
 1.387545 0.1785964912280702
 1.390774 0.1785964912280702
 1.390774 0.1787719298245614
 1.391556 0.1787719298245614
 1.391556 0.1789473684210526
 1.396076 0.1789473684210526
 1.396076 0.1791228070175439
 1.39904 0.1791228070175439
 1.39904 0.1792982456140351
 1.407271 0.1792982456140351
 1.407271 0.1794736842105263
 1.411333 0.1794736842105263
 1.411333 0.1796491228070175
 1.419684 0.1796491228070175
 1.419684 0.1798245614035088
 1.421238 0.1798245614035088
 1.421238 0.18
 1.429669 0.18
 1.429669 0.1801754385964912
 1.430056 0.1801754385964912
 1.430056 0.1803508771929825
 1.434315 0.1803508771929825
 1.434315 0.1805263157894737
 1.43585 0.1805263157894737
 1.43585 0.1807017543859649
 1.440288 0.1807017543859649
 1.440288 0.1808771929824561
 1.440374 0.1808771929824561
 1.440374 0.1810526315789474
 1.443688 0.1810526315789474
 1.443688 0.1812280701754386
 1.444468 0.1812280701754386
 1.444468 0.1814035087719298
 1.44745 0.1814035087719298
 1.44745 0.1815789473684211
 1.448141 0.1815789473684211
 1.448141 0.1817543859649123
 1.449324 0.1817543859649123
 1.449324 0.1819298245614035
 1.453215 0.1819298245614035
 1.453215 0.1821052631578947
 1.456333 0.1821052631578947
 1.456333 0.182280701754386
 1.460903 0.182280701754386
 1.460903 0.1824561403508772
 1.462521 0.1824561403508772
 1.462521 0.1826315789473684
 1.46789 0.1826315789473684
 1.46789 0.1828070175438596
 1.468273 0.1828070175438596
 1.468273 0.1829824561403509
 1.471237 0.1829824561403509
 1.471237 0.1831578947368421
 1.47916 0.1831578947368421
 1.47916 0.1833333333333333
 1.481628 0.1833333333333333
 1.481628 0.1835087719298246
 1.482057 0.1835087719298246
 1.482057 0.1836842105263158
 1.48263 0.1836842105263158
 1.48263 0.183859649122807
 1.483022 0.183859649122807
 1.483022 0.1840350877192982
 1.488559 0.1840350877192982
 1.488559 0.1842105263157895
 1.493176 0.1842105263157895
 1.493176 0.1843859649122807
 1.494056 0.1843859649122807
 1.494056 0.1845614035087719
 1.496115 0.1845614035087719
 1.496115 0.1847368421052632
 1.496218 0.1847368421052632
 1.496218 0.1849122807017544
 1.498448 0.1849122807017544
 1.498448 0.1850877192982456
 1.498647 0.1850877192982456
 1.498647 0.1852631578947369
 1.498961 0.1852631578947369
 1.498961 0.1854385964912281
 1.504886 0.1854385964912281
 1.504886 0.1856140350877193
 1.508298 0.1856140350877193
 1.508298 0.1857894736842105
 1.510328 0.1857894736842105
 1.510328 0.1859649122807017
 1.51113 0.1859649122807017
 1.51113 0.186140350877193
 1.51177 0.186140350877193
 1.51177 0.1863157894736842
 1.512852 0.1863157894736842
 1.512852 0.1864912280701754
 1.515534 0.1864912280701754
 1.515534 0.1866666666666667
 1.516681 0.1866666666666667
 1.516681 0.1868421052631579
 1.520754 0.1868421052631579
 1.520754 0.1870175438596491
 1.522887 0.1870175438596491
 1.522887 0.1871929824561404
 1.52394 0.1871929824561404
 1.52394 0.1873684210526316
 1.525614 0.1873684210526316
 1.525614 0.1875438596491228
 1.52647 0.1875438596491228
 1.52647 0.187719298245614
 1.530502 0.187719298245614
 1.530502 0.1878947368421053
 1.533532 0.1878947368421053
 1.533532 0.1880701754385965
 1.534341 0.1880701754385965
 1.534341 0.1882456140350877
 1.535856 0.1882456140350877
 1.535856 0.1884210526315789
 1.536135 0.1884210526315789
 1.536135 0.1885964912280702
 1.536259 0.1885964912280702
 1.536259 0.1887719298245614
 1.544961 0.1887719298245614
 1.544961 0.1889473684210526
 1.545849 0.1889473684210526
 1.545849 0.1891228070175439
 1.546463 0.1891228070175439
 1.546463 0.1892982456140351
 1.548649 0.1892982456140351
 1.548649 0.1894736842105263
 1.54883 0.1894736842105263
 1.54883 0.1896491228070175
 1.552307 0.1896491228070175
 1.552307 0.1898245614035088
 1.552311 0.1898245614035088
 1.552311 0.19
 1.554037 0.19
 1.554037 0.1901754385964912
 1.554714 0.1901754385964912
 1.554714 0.1903508771929825
 1.558217 0.1903508771929825
 1.558217 0.1905263157894737
 1.559726 0.1905263157894737
 1.559726 0.1907017543859649
 1.568979 0.1907017543859649
 1.568979 0.1908771929824561
 1.57104 0.1908771929824561
 1.57104 0.1910526315789474
 1.572037 0.1910526315789474
 1.572037 0.1912280701754386
 1.57306 0.1912280701754386
 1.57306 0.1914035087719298
 1.573423 0.1914035087719298
 1.573423 0.191578947368421
 1.576237 0.191578947368421
 1.576237 0.1917543859649123
 1.579979 0.1917543859649123
 1.579979 0.1919298245614035
 1.585186 0.1919298245614035
 1.585186 0.1921052631578947
 1.587873 0.1921052631578947
 1.587873 0.192280701754386
 1.593589 0.192280701754386
 1.593589 0.1924561403508772
 1.594588 0.1924561403508772
 1.594588 0.1926315789473684
 1.596146 0.1926315789473684
 1.596146 0.1928070175438596
 1.599691 0.1928070175438596
 1.599691 0.1929824561403509
 1.600983 0.1929824561403509
 1.600983 0.1931578947368421
 1.608087 0.1931578947368421
 1.608087 0.1933333333333333
 1.609063 0.1933333333333333
 1.609063 0.1935087719298246
 1.609285 0.1935087719298246
 1.609285 0.1936842105263158
 1.613359 0.1936842105263158
 1.613359 0.193859649122807
 1.622153 0.193859649122807
 1.622153 0.1940350877192983
 1.622721 0.1940350877192983
 1.622721 0.1942105263157895
 1.629276 0.1942105263157895
 1.629276 0.1943859649122807
 1.633804 0.1943859649122807
 1.633804 0.1945614035087719
 1.636063 0.1945614035087719
 1.636063 0.1947368421052632
 1.638125 0.1947368421052632
 1.638125 0.1949122807017544
 1.638912 0.1949122807017544
 1.638912 0.1950877192982456
 1.641964 0.1950877192982456
 1.641964 0.1952631578947368
 1.642679 0.1952631578947368
 1.642679 0.1954385964912281
 1.650031 0.1954385964912281
 1.650031 0.1956140350877193
 1.650259 0.1956140350877193
 1.650259 0.1957894736842105
 1.650473 0.1957894736842105
 1.650473 0.1959649122807018
 1.655843 0.1959649122807018
 1.655843 0.196140350877193
 1.660151 0.196140350877193
 1.660151 0.1963157894736842
 1.6603 0.1963157894736842
 1.6603 0.1964912280701754
 1.666192 0.1964912280701754
 1.666192 0.1966666666666667
 1.674178 0.1966666666666667
 1.674178 0.1968421052631579
 1.676494 0.1968421052631579
 1.676494 0.1970175438596491
 1.677871 0.1970175438596491
 1.677871 0.1971929824561404
 1.680104 0.1971929824561404
 1.680104 0.1973684210526316
 1.681543 0.1973684210526316
 1.681543 0.1975438596491228
 1.690073 0.1975438596491228
 1.690073 0.197719298245614
 1.690509 0.197719298245614
 1.690509 0.1978947368421053
 1.690892 0.1978947368421053
 1.690892 0.1980701754385965
 1.693212 0.1980701754385965
 1.693212 0.1982456140350877
 1.695312 0.1982456140350877
 1.695312 0.1984210526315789
 1.696308 0.1984210526315789
 1.696308 0.1985964912280702
 1.70041 0.1985964912280702
 1.70041 0.1987719298245614
 1.701047 0.1987719298245614
 1.701047 0.1989473684210526
 1.706654 0.1989473684210526
 1.706654 0.1991228070175439
 1.710776 0.1991228070175439
 1.710776 0.1992982456140351
 1.712645 0.1992982456140351
 1.712645 0.1994736842105263
 1.712904 0.1994736842105263
 1.712904 0.1996491228070175
 1.713186 0.1996491228070175
 1.713186 0.1998245614035088
 1.720851 0.1998245614035088
 1.720851 0.2
 1.722346 0.2
 1.722346 0.2001754385964912
 1.723366 0.2001754385964912
 1.723366 0.2003508771929824
 1.723916 0.2003508771929824
 1.723916 0.2005263157894737
 1.73304 0.2005263157894737
 1.73304 0.2007017543859649
 1.733907 0.2007017543859649
 1.733907 0.2008771929824562
 1.73904 0.2008771929824562
 1.73904 0.2010526315789474
 1.740177 0.2010526315789474
 1.740177 0.2012280701754386
 1.746094 0.2012280701754386
 1.746094 0.2014035087719298
 1.753423 0.2014035087719298
 1.753423 0.2015789473684211
 1.755293 0.2015789473684211
 1.755293 0.2017543859649123
 1.755373 0.2017543859649123
 1.755373 0.2019298245614035
 1.756569 0.2019298245614035
 1.756569 0.2021052631578947
 1.762229 0.2021052631578947
 1.762229 0.202280701754386
 1.762236 0.202280701754386
 1.762236 0.2024561403508772
 1.762363 0.2024561403508772
 1.762363 0.2026315789473684
 1.764968 0.2026315789473684
 1.764968 0.2028070175438597
 1.76693 0.2028070175438597
 1.76693 0.2029824561403509
 1.771856 0.2029824561403509
 1.771856 0.2031578947368421
 1.778307 0.2031578947368421
 1.778307 0.2033333333333333
 1.784196 0.2033333333333333
 1.784196 0.2035087719298246
 1.786338 0.2035087719298246
 1.786338 0.2036842105263158
 1.786633 0.2036842105263158
 1.786633 0.203859649122807
 1.789493 0.203859649122807
 1.789493 0.2040350877192982
 1.791583 0.2040350877192982
 1.791583 0.2042105263157895
 1.798649 0.2042105263157895
 1.798649 0.2043859649122807
 1.800447 0.2043859649122807
 1.800447 0.2045614035087719
 1.801637 0.2045614035087719
 1.801637 0.2047368421052632
 1.802846 0.2047368421052632
 1.802846 0.2049122807017544
 1.80381 0.2049122807017544
 1.80381 0.2050877192982456
 1.803929 0.2050877192982456
 1.803929 0.2052631578947368
 1.815892 0.2052631578947368
 1.815892 0.2054385964912281
 1.823415 0.2054385964912281
 1.823415 0.2056140350877193
 1.826826 0.2056140350877193
 1.826826 0.2057894736842105
 1.827309 0.2057894736842105
 1.827309 0.2059649122807018
 1.82784 0.2059649122807018
 1.82784 0.206140350877193
 1.830109 0.206140350877193
 1.830109 0.2063157894736842
 1.834129 0.2063157894736842
 1.834129 0.2064912280701754
 1.834744 0.2064912280701754
 1.834744 0.2066666666666667
 1.837754 0.2066666666666667
 1.837754 0.2068421052631579
 1.840839 0.2068421052631579
 1.840839 0.2070175438596491
 1.846765 0.2070175438596491
 1.846765 0.2071929824561403
 1.850434 0.2071929824561403
 1.850434 0.2073684210526316
 1.854456 0.2073684210526316
 1.854456 0.2075438596491228
 1.856949 0.2075438596491228
 1.856949 0.207719298245614
 1.857461 0.207719298245614
 1.857461 0.2078947368421053
 1.857852 0.2078947368421053
 1.857852 0.2080701754385965
 1.859693 0.2080701754385965
 1.859693 0.2082456140350877
 1.862405 0.2082456140350877
 1.862405 0.208421052631579
 1.875277 0.208421052631579
 1.875277 0.2085964912280702
 1.881314 0.2085964912280702
 1.881314 0.2087719298245614
 1.881541 0.2087719298245614
 1.881541 0.2089473684210526
 1.88159 0.2089473684210526
 1.88159 0.2091228070175438
 1.888247 0.2091228070175438
 1.888247 0.2092982456140351
 1.890323 0.2092982456140351
 1.890323 0.2094736842105263
 1.893808 0.2094736842105263
 1.893808 0.2096491228070176
 1.898244 0.2096491228070176
 1.898244 0.2098245614035088
 1.899022 0.2098245614035088
 1.899022 0.21
 1.901785 0.21
 1.901785 0.2101754385964912
 1.912338 0.2101754385964912
 1.912338 0.2103508771929825
 1.917103 0.2103508771929825
 1.917103 0.2105263157894737
 1.925112 0.2105263157894737
 1.925112 0.2107017543859649
 1.92763 0.2107017543859649
 1.92763 0.2108771929824561
 1.934027 0.2108771929824561
 1.934027 0.2110526315789474
 1.934087 0.2110526315789474
 1.934087 0.2112280701754386
 1.936582 0.2112280701754386
 1.936582 0.2114035087719298
 1.940121 0.2114035087719298
 1.940121 0.2115789473684211
 1.944843 0.2115789473684211
 1.944843 0.2117543859649123
 1.94663 0.2117543859649123
 1.94663 0.2119298245614035
 1.947588 0.2119298245614035
 1.947588 0.2121052631578947
 1.950363 0.2121052631578947
 1.950363 0.212280701754386
 1.953396 0.212280701754386
 1.953396 0.2124561403508772
 1.95684 0.2124561403508772
 1.95684 0.2126315789473684
 1.956865 0.2126315789473684
 1.956865 0.2128070175438596
 1.957054 0.2128070175438596
 1.957054 0.2129824561403509
 1.9636 0.2129824561403509
 1.9636 0.2131578947368421
 1.9685 0.2131578947368421
 1.9685 0.2133333333333333
 1.970103 0.2133333333333333
 1.970103 0.2135087719298246
 1.970941 0.2135087719298246
 1.970941 0.2136842105263158
 1.971672 0.2136842105263158
 1.971672 0.213859649122807
 1.972555 0.213859649122807
 1.972555 0.2140350877192982
 1.973439 0.2140350877192982
 1.973439 0.2142105263157895
 1.976563 0.2142105263157895
 1.976563 0.2143859649122807
 1.985034 0.2143859649122807
 1.985034 0.2145614035087719
 1.994043 0.2145614035087719
 1.994043 0.2147368421052632
 1.995607 0.2147368421052632
 1.995607 0.2149122807017544
 1.998243 0.2149122807017544
 1.998243 0.2150877192982456
 1.999839 0.2150877192982456
 1.999839 0.2152631578947369
 2.000763 0.2152631578947369
 2.000763 0.2154385964912281
 2.001991 0.2154385964912281
 2.001991 0.2156140350877193
 2.010316 0.2156140350877193
 2.010316 0.2157894736842105
 2.011565 0.2157894736842105
 2.011565 0.2159649122807017
 2.012008 0.2159649122807017
 2.012008 0.216140350877193
 2.012015 0.216140350877193
 2.012015 0.2163157894736842
 2.018101 0.2163157894736842
 2.018101 0.2164912280701754
 2.021569 0.2164912280701754
 2.021569 0.2166666666666667
 2.026099 0.2166666666666667
 2.026099 0.2168421052631579
 2.027263 0.2168421052631579
 2.027263 0.2170175438596491
 2.027704 0.2170175438596491
 2.027704 0.2171929824561404
 2.030863 0.2171929824561404
 2.030863 0.2173684210526316
 2.042071 0.2173684210526316
 2.042071 0.2175438596491228
 2.043542 0.2175438596491228
 2.043542 0.217719298245614
 2.044458 0.217719298245614
 2.044458 0.2178947368421053
 2.049365 0.2178947368421053
 2.049365 0.2180701754385965
 2.05249 0.2180701754385965
 2.05249 0.2182456140350877
 2.054398 0.2182456140350877
 2.054398 0.218421052631579
 2.05675 0.218421052631579
 2.05675 0.2185964912280702
 2.060034 0.2185964912280702
 2.060034 0.2187719298245614
 2.063224 0.2187719298245614
 2.063224 0.2189473684210526
 2.066907 0.2189473684210526
 2.066907 0.2191228070175439
 2.068951 0.2191228070175439
 2.068951 0.2192982456140351
 2.073234 0.2192982456140351
 2.073234 0.2194736842105263
 2.073792 0.2194736842105263
 2.073792 0.2196491228070175
 2.077002 0.2196491228070175
 2.077002 0.2198245614035088
 2.077917 0.2198245614035088
 2.077917 0.22
 2.080067 0.22
 2.080067 0.2201754385964912
 2.09064 0.2201754385964912
 2.09064 0.2203508771929825
 2.095349 0.2203508771929825
 2.095349 0.2205263157894737
 2.097488 0.2205263157894737
 2.097488 0.2207017543859649
 2.103169 0.2207017543859649
 2.103169 0.2208771929824561
 2.117083 0.2208771929824561
 2.117083 0.2210526315789474
 2.118432 0.2210526315789474
 2.118432 0.2212280701754386
 2.119252 0.2212280701754386
 2.119252 0.2214035087719298
 2.126057 0.2214035087719298
 2.126057 0.221578947368421
 2.127239 0.221578947368421
 2.127239 0.2217543859649123
 2.128672 0.2217543859649123
 2.128672 0.2219298245614035
 2.134869 0.2219298245614035
 2.134869 0.2221052631578948
 2.135208 0.2221052631578948
 2.135208 0.222280701754386
 2.144702 0.222280701754386
 2.144702 0.2224561403508772
 2.149825 0.2224561403508772
 2.149825 0.2226315789473684
 2.149962 0.2226315789473684
 2.149962 0.2228070175438596
 2.154477 0.2228070175438596
 2.154477 0.2229824561403509
 2.15591 0.2229824561403509
 2.15591 0.2231578947368421
 2.159767 0.2231578947368421
 2.159767 0.2233333333333333
 2.159877 0.2233333333333333
 2.159877 0.2235087719298246
 2.163312 0.2235087719298246
 2.163312 0.2236842105263158
 2.164134 0.2236842105263158
 2.164134 0.223859649122807
 2.164754 0.223859649122807
 2.164754 0.2240350877192983
 2.167021 0.2240350877192983
 2.167021 0.2242105263157895
 2.168921 0.2242105263157895
 2.168921 0.2243859649122807
 2.172416 0.2243859649122807
 2.172416 0.2245614035087719
 2.175237 0.2245614035087719
 2.175237 0.2247368421052632
 2.175374 0.2247368421052632
 2.175374 0.2249122807017544
 2.177242 0.2249122807017544
 2.177242 0.2250877192982456
 2.179392 0.2250877192982456
 2.179392 0.2252631578947368
 2.180561 0.2252631578947368
 2.180561 0.2254385964912281
 2.181308 0.2254385964912281
 2.181308 0.2256140350877193
 2.182954 0.2256140350877193
 2.182954 0.2257894736842105
 2.184964 0.2257894736842105
 2.184964 0.2259649122807018
 2.190045 0.2259649122807018
 2.190045 0.226140350877193
 2.195465 0.226140350877193
 2.195465 0.2263157894736842
 2.196062 0.2263157894736842
 2.196062 0.2264912280701754
 2.198285 0.2264912280701754
 2.198285 0.2266666666666667
 2.198692 0.2266666666666667
 2.198692 0.2268421052631579
 2.209724 0.2268421052631579
 2.209724 0.2270175438596491
 2.211545 0.2270175438596491
 2.211545 0.2271929824561404
 2.21231 0.2271929824561404
 2.21231 0.2273684210526316
 2.21291 0.2273684210526316
 2.21291 0.2275438596491228
 2.215272 0.2275438596491228
 2.215272 0.227719298245614
 2.217926 0.227719298245614
 2.217926 0.2278947368421053
 2.218382 0.2278947368421053
 2.218382 0.2280701754385965
 2.220233 0.2280701754385965
 2.220233 0.2282456140350877
 2.220592 0.2282456140350877
 2.220592 0.2284210526315789
 2.227657 0.2284210526315789
 2.227657 0.2285964912280702
 2.24037 0.2285964912280702
 2.24037 0.2287719298245614
 2.241134 0.2287719298245614
 2.241134 0.2289473684210526
 2.246607 0.2289473684210526
 2.246607 0.2291228070175439
 2.24722 0.2291228070175439
 2.24722 0.2292982456140351
 2.249586 0.2292982456140351
 2.249586 0.2294736842105263
 2.256233 0.2294736842105263
 2.256233 0.2296491228070175
 2.266802 0.2296491228070175
 2.266802 0.2298245614035088
 2.269689 0.2298245614035088
 2.269689 0.23
 2.270664 0.23
 2.270664 0.2301754385964912
 2.272869 0.2301754385964912
 2.272869 0.2303508771929824
 2.275091 0.2303508771929824
 2.275091 0.2305263157894737
 2.279463 0.2305263157894737
 2.279463 0.2307017543859649
 2.280008 0.2307017543859649
 2.280008 0.2308771929824562
 2.283004 0.2308771929824562
 2.283004 0.2310526315789474
 2.286804 0.2310526315789474
 2.286804 0.2312280701754386
 2.290356 0.2312280701754386
 2.290356 0.2314035087719298
 2.29839 0.2314035087719298
 2.29839 0.2315789473684211
 2.300297 0.2315789473684211
 2.300297 0.2317543859649123
 2.302905 0.2317543859649123
 2.302905 0.2319298245614035
 2.309827 0.2319298245614035
 2.309827 0.2321052631578947
 2.312559 0.2321052631578947
 2.312559 0.232280701754386
 2.31475 0.232280701754386
 2.31475 0.2324561403508772
 2.319297 0.2324561403508772
 2.319297 0.2326315789473684
 2.330526 0.2326315789473684
 2.330526 0.2328070175438597
 2.330763 0.2328070175438597
 2.330763 0.2329824561403509
 2.331449 0.2329824561403509
 2.331449 0.2331578947368421
 2.335899 0.2331578947368421
 2.335899 0.2333333333333333
 2.339973 0.2333333333333333
 2.339973 0.2335087719298246
 2.3453 0.2335087719298246
 2.3453 0.2336842105263158
 2.360347 0.2336842105263158
 2.360347 0.233859649122807
 2.362056 0.233859649122807
 2.362056 0.2340350877192982
 2.363033 0.2340350877192982
 2.363033 0.2342105263157895
 2.367673 0.2342105263157895
 2.367673 0.2343859649122807
 2.369194 0.2343859649122807
 2.369194 0.2345614035087719
 2.371622 0.2345614035087719
 2.371622 0.2347368421052632
 2.37286 0.2347368421052632
 2.37286 0.2349122807017544
 2.374103 0.2349122807017544
 2.374103 0.2350877192982456
 2.37433 0.2350877192982456
 2.37433 0.2352631578947368
 2.376801 0.2352631578947368
 2.376801 0.2354385964912281
 2.387655 0.2354385964912281
 2.387655 0.2356140350877193
 2.392977 0.2356140350877193
 2.392977 0.2357894736842105
 2.39922 0.2357894736842105
 2.39922 0.2359649122807018
 2.406287 0.2359649122807018
 2.406287 0.236140350877193
 2.418337 0.236140350877193
 2.418337 0.2363157894736842
 2.419534 0.2363157894736842
 2.419534 0.2364912280701754
 2.429262 0.2364912280701754
 2.429262 0.2366666666666667
 2.432002 0.2366666666666667
 2.432002 0.2368421052631579
 2.433686 0.2368421052631579
 2.433686 0.2370175438596491
 2.438542 0.2370175438596491
 2.438542 0.2371929824561403
 2.445305 0.2371929824561403
 2.445305 0.2373684210526316
 2.446159 0.2373684210526316
 2.446159 0.2375438596491228
 2.449545 0.2375438596491228
 2.449545 0.237719298245614
 2.450256 0.237719298245614
 2.450256 0.2378947368421053
 2.450364 0.2378947368421053
 2.450364 0.2380701754385965
 2.453036 0.2380701754385965
 2.453036 0.2382456140350877
 2.455967 0.2382456140350877
 2.455967 0.238421052631579
 2.458927 0.238421052631579
 2.458927 0.2385964912280702
 2.465468 0.2385964912280702
 2.465468 0.2387719298245614
 2.466147 0.2387719298245614
 2.466147 0.2389473684210526
 2.468179 0.2389473684210526
 2.468179 0.2391228070175438
 2.470413 0.2391228070175438
 2.470413 0.2392982456140351
 2.471432 0.2392982456140351
 2.471432 0.2394736842105263
 2.475918 0.2394736842105263
 2.475918 0.2396491228070176
 2.4811 0.2396491228070176
 2.4811 0.2398245614035088
 2.483727 0.2398245614035088
 2.483727 0.24
 2.485219 0.24
 2.485219 0.2401754385964912
 2.488299 0.2401754385964912
 2.488299 0.2403508771929825
 2.490634 0.2403508771929825
 2.490634 0.2405263157894737
 2.49156 0.2405263157894737
 2.49156 0.2407017543859649
 2.492882 0.2407017543859649
 2.492882 0.2408771929824561
 2.497549 0.2408771929824561
 2.497549 0.2410526315789474
 2.497785 0.2410526315789474
 2.497785 0.2412280701754386
 2.497956 0.2412280701754386
 2.497956 0.2414035087719298
 2.500549 0.2414035087719298
 2.500549 0.2415789473684211
 2.502914 0.2415789473684211
 2.502914 0.2417543859649123
 2.508423 0.2417543859649123
 2.508423 0.2419298245614035
 2.509602 0.2419298245614035
 2.509602 0.2421052631578947
 2.510799 0.2421052631578947
 2.510799 0.242280701754386
 2.519471 0.242280701754386
 2.519471 0.2424561403508772
 2.520893 0.2424561403508772
 2.520893 0.2426315789473684
 2.522315 0.2426315789473684
 2.522315 0.2428070175438596
 2.525075 0.2428070175438596
 2.525075 0.2429824561403509
 2.531743 0.2429824561403509
 2.531743 0.2431578947368421
 2.532617 0.2431578947368421
 2.532617 0.2433333333333333
 2.537932 0.2433333333333333
 2.537932 0.2435087719298246
 2.538448 0.2435087719298246
 2.538448 0.2436842105263158
 2.540739 0.2436842105263158
 2.540739 0.243859649122807
 2.54338 0.243859649122807
 2.54338 0.2440350877192982
 2.549236 0.2440350877192982
 2.549236 0.2442105263157895
 2.550112 0.2442105263157895
 2.550112 0.2443859649122807
 2.552978 0.2443859649122807
 2.552978 0.2445614035087719
 2.554257 0.2445614035087719
 2.554257 0.2447368421052632
 2.555828 0.2447368421052632
 2.555828 0.2449122807017544
 2.556699 0.2449122807017544
 2.556699 0.2450877192982456
 2.56094 0.2450877192982456
 2.56094 0.2452631578947368
 2.562471 0.2452631578947368
 2.562471 0.2454385964912281
 2.571683 0.2454385964912281
 2.571683 0.2456140350877193
 2.573581 0.2456140350877193
 2.573581 0.2457894736842105
 2.577889 0.2457894736842105
 2.577889 0.2459649122807017
 2.57892 0.2459649122807017
 2.57892 0.246140350877193
 2.579626 0.246140350877193
 2.579626 0.2463157894736842
 2.584662 0.2463157894736842
 2.584662 0.2464912280701754
 2.590797 0.2464912280701754
 2.590797 0.2466666666666667
 2.595565 0.2466666666666667
 2.595565 0.2468421052631579
 2.595816 0.2468421052631579
 2.595816 0.2470175438596491
 2.596533 0.2470175438596491
 2.596533 0.2471929824561404
 2.602879 0.2471929824561404
 2.602879 0.2473684210526316
 2.604006 0.2473684210526316
 2.604006 0.2475438596491228
 2.610478 0.2475438596491228
 2.610478 0.247719298245614
 2.61655 0.247719298245614
 2.61655 0.2478947368421053
 2.618145 0.2478947368421053
 2.618145 0.2480701754385965
 2.620296 0.2480701754385965
 2.620296 0.2482456140350877
 2.621186 0.2482456140350877
 2.621186 0.248421052631579
 2.626066 0.248421052631579
 2.626066 0.2485964912280702
 2.62863 0.2485964912280702
 2.62863 0.2487719298245614
 2.632126 0.2487719298245614
 2.632126 0.2489473684210526
 2.632393 0.2489473684210526
 2.632393 0.2491228070175439
 2.635795 0.2491228070175439
 2.635795 0.2492982456140351
 2.638062 0.2492982456140351
 2.638062 0.2494736842105263
 2.639021 0.2494736842105263
 2.639021 0.2496491228070175
 2.640941 0.2496491228070175
 2.640941 0.2498245614035088
 2.641188 0.2498245614035088
 2.641188 0.25
 2.642102 0.25
 2.642102 0.2501754385964912
 2.644502 0.2501754385964912
 2.644502 0.2503508771929824
 2.644841 0.2503508771929824
 2.644841 0.2505263157894737
 2.652452 0.2505263157894737
 2.652452 0.2507017543859649
 2.658694 0.2507017543859649
 2.658694 0.2508771929824561
 2.659965 0.2508771929824561
 2.659965 0.2510526315789474
 2.664605 0.2510526315789474
 2.664605 0.2512280701754386
 2.665682 0.2512280701754386
 2.665682 0.2514035087719299
 2.669858 0.2514035087719299
 2.669858 0.2515789473684211
 2.673484 0.2515789473684211
 2.673484 0.2517543859649123
 2.680549 0.2517543859649123
 2.680549 0.2519298245614035
 2.68237 0.2519298245614035
 2.68237 0.2521052631578947
 2.683472 0.2521052631578947
 2.683472 0.2522807017543859
 2.692391 0.2522807017543859
 2.692391 0.2524561403508772
 2.696651 0.2524561403508772
 2.696651 0.2526315789473684
 2.697479 0.2526315789473684
 2.697479 0.2528070175438596
 2.703392 0.2528070175438596
 2.703392 0.2529824561403509
 2.703772 0.2529824561403509
 2.703772 0.2531578947368421
 2.704221 0.2531578947368421
 2.704221 0.2533333333333334
 2.70657 0.2533333333333334
 2.70657 0.2535087719298246
 2.709109 0.2535087719298246
 2.709109 0.2536842105263158
 2.714407 0.2536842105263158
 2.714407 0.253859649122807
 2.716784 0.253859649122807
 2.716784 0.2540350877192982
 2.718545 0.2540350877192982
 2.718545 0.2542105263157895
 2.726881 0.2542105263157895
 2.726881 0.2543859649122807
 2.728615 0.2543859649122807
 2.728615 0.2545614035087719
 2.737361 0.2545614035087719
 2.737361 0.2547368421052632
 2.747531 0.2547368421052632
 2.747531 0.2549122807017544
 2.751208 0.2549122807017544
 2.751208 0.2550877192982456
 2.752743 0.2550877192982456
 2.752743 0.2552631578947369
 2.76377 0.2552631578947369
 2.76377 0.2554385964912281
 2.765797 0.2554385964912281
 2.765797 0.2556140350877193
 2.773745 0.2556140350877193
 2.773745 0.2557894736842105
 2.777856 0.2557894736842105
 2.777856 0.2559649122807017
 2.795516 0.2559649122807017
 2.795516 0.256140350877193
 2.808475 0.256140350877193
 2.808475 0.2563157894736842
 2.810578 0.2563157894736842
 2.810578 0.2564912280701754
 2.817594 0.2564912280701754
 2.817594 0.2566666666666667
 2.81956 0.2566666666666667
 2.81956 0.2568421052631579
 2.820574 0.2568421052631579
 2.820574 0.2570175438596491
 2.82676 0.2570175438596491
 2.82676 0.2571929824561404
 2.827623 0.2571929824561404
 2.827623 0.2573684210526316
 2.831332 0.2573684210526316
 2.831332 0.2575438596491228
 2.838426 0.2575438596491228
 2.838426 0.257719298245614
 2.842278 0.257719298245614
 2.842278 0.2578947368421053
 2.843233 0.2578947368421053
 2.843233 0.2580701754385965
 2.84801 0.2580701754385965
 2.84801 0.2582456140350877
 2.848012 0.2582456140350877
 2.848012 0.2584210526315789
 2.849924 0.2584210526315789
 2.849924 0.2585964912280702
 2.85139 0.2585964912280702
 2.85139 0.2587719298245614
 2.855404 0.2587719298245614
 2.855404 0.2589473684210526
 2.869272 0.2589473684210526
 2.869272 0.2591228070175439
 2.872727 0.2591228070175439
 2.872727 0.2592982456140351
 2.87274 0.2592982456140351
 2.87274 0.2594736842105263
 2.873362 0.2594736842105263
 2.873362 0.2596491228070175
 2.87806 0.2596491228070175
 2.87806 0.2598245614035088
 2.884909 0.2598245614035088
 2.884909 0.26
 2.891492 0.26
 2.891492 0.2601754385964912
 2.894109 0.2601754385964912
 2.894109 0.2603508771929824
 2.896504 0.2603508771929824
 2.896504 0.2605263157894737
 2.903741 0.2605263157894737
 2.903741 0.2607017543859649
 2.905941 0.2607017543859649
 2.905941 0.2608771929824562
 2.910197 0.2608771929824562
 2.910197 0.2610526315789474
 2.910595 0.2610526315789474
 2.910595 0.2612280701754386
 2.911245 0.2612280701754386
 2.911245 0.2614035087719298
 2.912285 0.2614035087719298
 2.912285 0.2615789473684211
 2.912615 0.2615789473684211
 2.912615 0.2617543859649123
 2.914521 0.2617543859649123
 2.914521 0.2619298245614035
 2.914789 0.2619298245614035
 2.914789 0.2621052631578947
 2.925932 0.2621052631578947
 2.925932 0.2622807017543859
 2.93511 0.2622807017543859
 2.93511 0.2624561403508772
 2.935135 0.2624561403508772
 2.935135 0.2626315789473684
 2.936912 0.2626315789473684
 2.936912 0.2628070175438597
 2.937153 0.2628070175438597
 2.937153 0.2629824561403509
 2.941085 0.2629824561403509
 2.941085 0.2631578947368421
 2.944984 0.2631578947368421
 2.944984 0.2633333333333333
 2.946562 0.2633333333333333
 2.946562 0.2635087719298246
 2.953421 0.2635087719298246
 2.953421 0.2636842105263158
 2.954455 0.2636842105263158
 2.954455 0.263859649122807
 2.956551 0.263859649122807
 2.956551 0.2640350877192982
 2.960827 0.2640350877192982
 2.960827 0.2642105263157895
 2.96211 0.2642105263157895
 2.96211 0.2643859649122807
 2.962194 0.2643859649122807
 2.962194 0.2645614035087719
 2.963942 0.2645614035087719
 2.963942 0.2647368421052632
 2.968494 0.2647368421052632
 2.968494 0.2649122807017544
 2.969662 0.2649122807017544
 2.969662 0.2650877192982456
 2.97133 0.2650877192982456
 2.97133 0.2652631578947369
 2.972634 0.2652631578947369
 2.972634 0.2654385964912281
 2.984647 0.2654385964912281
 2.984647 0.2656140350877193
 2.984821 0.2656140350877193
 2.984821 0.2657894736842105
 2.986302 0.2657894736842105
 2.986302 0.2659649122807017
 2.988834 0.2659649122807017
 2.988834 0.266140350877193
 2.98945 0.266140350877193
 2.98945 0.2663157894736842
 2.991613 0.2663157894736842
 2.991613 0.2664912280701754
 2.994622 0.2664912280701754
 2.994622 0.2666666666666667
 3.001493 0.2666666666666667
 3.001493 0.2668421052631579
 3.001901 0.2668421052631579
 3.001901 0.2670175438596491
 3.005691 0.2670175438596491
 3.005691 0.2671929824561404
 3.006695 0.2671929824561404
 3.006695 0.2673684210526316
 3.007803 0.2673684210526316
 3.007803 0.2675438596491228
 3.011924 0.2675438596491228
 3.011924 0.267719298245614
 3.016652 0.267719298245614
 3.016652 0.2678947368421052
 3.017787 0.2678947368421052
 3.017787 0.2680701754385965
 3.023529 0.2680701754385965
 3.023529 0.2682456140350877
 3.025309 0.2682456140350877
 3.025309 0.2684210526315789
 3.029385 0.2684210526315789
 3.029385 0.2685964912280702
 3.029897 0.2685964912280702
 3.029897 0.2687719298245614
 3.030881 0.2687719298245614
 3.030881 0.2689473684210527
 3.033631 0.2689473684210527
 3.033631 0.2691228070175439
 3.041572 0.2691228070175439
 3.041572 0.2692982456140351
 3.044698 0.2692982456140351
 3.044698 0.2694736842105263
 3.045955 0.2694736842105263
 3.045955 0.2696491228070175
 3.049717 0.2696491228070175
 3.049717 0.2698245614035087
 3.051061 0.2698245614035087
 3.051061 0.27
 3.051364 0.27
 3.051364 0.2701754385964912
 3.05841 0.2701754385964912
 3.05841 0.2703508771929825
 3.060321 0.2703508771929825
 3.060321 0.2705263157894737
 3.060469 0.2705263157894737
 3.060469 0.2707017543859649
 3.07034 0.2707017543859649
 3.07034 0.2708771929824562
 3.071308 0.2708771929824562
 3.071308 0.2710526315789474
 3.074876 0.2710526315789474
 3.074876 0.2712280701754386
 3.081475 0.2712280701754386
 3.081475 0.2714035087719298
 3.086387 0.2714035087719298
 3.086387 0.271578947368421
 3.093827 0.271578947368421
 3.093827 0.2717543859649123
 3.104135 0.2717543859649123
 3.104135 0.2719298245614035
 3.104908 0.2719298245614035
 3.104908 0.2721052631578947
 3.108961 0.2721052631578947
 3.108961 0.272280701754386
 3.111051 0.272280701754386
 3.111051 0.2724561403508772
 3.116612 0.2724561403508772
 3.116612 0.2726315789473684
 3.119122 0.2726315789473684
 3.119122 0.2728070175438597
 3.123218 0.2728070175438597
 3.123218 0.2729824561403509
 3.129418 0.2729824561403509
 3.129418 0.2731578947368421
 3.129455 0.2731578947368421
 3.129455 0.2733333333333333
 3.131377 0.2733333333333333
 3.131377 0.2735087719298245
 3.136775 0.2735087719298245
 3.136775 0.2736842105263158
 3.137322 0.2736842105263158
 3.137322 0.273859649122807
 3.137935 0.273859649122807
 3.137935 0.2740350877192982
 3.154735 0.2740350877192982
 3.154735 0.2742105263157895
 3.157559 0.2742105263157895
 3.157559 0.2743859649122807
 3.162829 0.2743859649122807
 3.162829 0.274561403508772
 3.163746 0.274561403508772
 3.163746 0.2747368421052632
 3.164333 0.2747368421052632
 3.164333 0.2749122807017544
 3.165743 0.2749122807017544
 3.165743 0.2750877192982456
 3.166743 0.2750877192982456
 3.166743 0.2752631578947368
 3.166768 0.2752631578947368
 3.166768 0.2754385964912281
 3.182388 0.2754385964912281
 3.182388 0.2756140350877193
 3.182911 0.2756140350877193
 3.182911 0.2757894736842105
 3.183042 0.2757894736842105
 3.183042 0.2759649122807017
 3.187226 0.2759649122807017
 3.187226 0.276140350877193
 3.192507 0.276140350877193
 3.192507 0.2763157894736842
 3.198042 0.2763157894736842
 3.198042 0.2764912280701755
 3.198437 0.2764912280701755
 3.198437 0.2766666666666667
 3.200485 0.2766666666666667
 3.200485 0.2768421052631579
 3.203279 0.2768421052631579
 3.203279 0.2770175438596491
 3.214828 0.2770175438596491
 3.214828 0.2771929824561403
 3.218412 0.2771929824561403
 3.218412 0.2773684210526316
 3.220592 0.2773684210526316
 3.220592 0.2775438596491228
 3.222192 0.2775438596491228
 3.222192 0.277719298245614
 3.223194 0.277719298245614
 3.223194 0.2778947368421052
 3.226371 0.2778947368421052
 3.226371 0.2780701754385965
 3.229096 0.2780701754385965
 3.229096 0.2782456140350877
 3.242154 0.2782456140350877
 3.242154 0.278421052631579
 3.246994 0.278421052631579
 3.246994 0.2785964912280702
 3.249662 0.2785964912280702
 3.249662 0.2787719298245614
 3.256308 0.2787719298245614
 3.256308 0.2789473684210526
 3.257927 0.2789473684210526
 3.257927 0.2791228070175439
 3.272932 0.2791228070175439
 3.272932 0.2792982456140351
 3.276021 0.2792982456140351
 3.276021 0.2794736842105263
 3.277355 0.2794736842105263
 3.277355 0.2796491228070175
 3.278111 0.2796491228070175
 3.278111 0.2798245614035088
 3.286626 0.2798245614035088
 3.286626 0.28
 3.292895 0.28
 3.292895 0.2801754385964912
 3.293063 0.2801754385964912
 3.293063 0.2803508771929825
 3.300212 0.2803508771929825
 3.300212 0.2805263157894737
 3.301775 0.2805263157894737
 3.301775 0.2807017543859649
 3.313221 0.2807017543859649
 3.313221 0.2808771929824561
 3.313684 0.2808771929824561
 3.313684 0.2810526315789474
 3.3156 0.2810526315789474
 3.3156 0.2812280701754386
 3.325554 0.2812280701754386
 3.325554 0.2814035087719298
 3.328052 0.2814035087719298
 3.328052 0.281578947368421
 3.340041 0.281578947368421
 3.340041 0.2817543859649123
 3.341149 0.2817543859649123
 3.341149 0.2819298245614035
 3.34302 0.2819298245614035
 3.34302 0.2821052631578947
 3.349816 0.2821052631578947
 3.349816 0.282280701754386
 3.35141 0.282280701754386
 3.35141 0.2824561403508772
 3.353292 0.2824561403508772
 3.353292 0.2826315789473684
 3.355031 0.2826315789473684
 3.355031 0.2828070175438597
 3.358876 0.2828070175438597
 3.358876 0.2829824561403509
 3.359103 0.2829824561403509
 3.359103 0.2831578947368421
 3.368235 0.2831578947368421
 3.368235 0.2833333333333333
 3.368501 0.2833333333333333
 3.368501 0.2835087719298245
 3.370365 0.2835087719298245
 3.370365 0.2836842105263158
 3.370384 0.2836842105263158
 3.370384 0.283859649122807
 3.375728 0.283859649122807
 3.375728 0.2840350877192983
 3.379159 0.2840350877192983
 3.379159 0.2842105263157895
 3.381718 0.2842105263157895
 3.381718 0.2843859649122807
 3.38979 0.2843859649122807
 3.38979 0.2845614035087719
 3.394641 0.2845614035087719
 3.394641 0.2847368421052632
 3.399566 0.2847368421052632
 3.399566 0.2849122807017544
 3.405759 0.2849122807017544
 3.405759 0.2850877192982456
 3.409411 0.2850877192982456
 3.409411 0.2852631578947368
 3.410122 0.2852631578947368
 3.410122 0.285438596491228
 3.411984 0.285438596491228
 3.411984 0.2856140350877193
 3.426527 0.2856140350877193
 3.426527 0.2857894736842105
 3.435384 0.2857894736842105
 3.435384 0.2859649122807018
 3.446789 0.2859649122807018
 3.446789 0.286140350877193
 3.463851 0.286140350877193
 3.463851 0.2863157894736842
 3.46581 0.2863157894736842
 3.46581 0.2864912280701755
 3.466661 0.2864912280701755
 3.466661 0.2866666666666667
 3.468489 0.2866666666666667
 3.468489 0.2868421052631579
 3.474508 0.2868421052631579
 3.474508 0.2870175438596491
 3.476101 0.2870175438596491
 3.476101 0.2871929824561403
 3.482585 0.2871929824561403
 3.482585 0.2873684210526316
 3.483362 0.2873684210526316
 3.483362 0.2875438596491228
 3.493481 0.2875438596491228
 3.493481 0.287719298245614
 3.493523 0.287719298245614
 3.493523 0.2878947368421053
 3.495286 0.2878947368421053
 3.495286 0.2880701754385965
 3.510783 0.2880701754385965
 3.510783 0.2882456140350877
 3.517106 0.2882456140350877
 3.517106 0.288421052631579
 3.519984 0.288421052631579
 3.519984 0.2885964912280702
 3.52219 0.2885964912280702
 3.52219 0.2887719298245614
 3.524933 0.2887719298245614
 3.524933 0.2889473684210526
 3.529979 0.2889473684210526
 3.529979 0.2891228070175438
 3.53026 0.2891228070175438
 3.53026 0.2892982456140351
 3.530523 0.2892982456140351
 3.530523 0.2894736842105263
 3.535433 0.2894736842105263
 3.535433 0.2896491228070175
 3.537346 0.2896491228070175
 3.537346 0.2898245614035088
 3.537425 0.2898245614035088
 3.537425 0.29
 3.545201 0.29
 3.545201 0.2901754385964913
 3.546076 0.2901754385964913
 3.546076 0.2903508771929825
 3.549881 0.2903508771929825
 3.549881 0.2905263157894737
 3.550113 0.2905263157894737
 3.550113 0.2907017543859649
 3.559239 0.2907017543859649
 3.559239 0.2908771929824561
 3.561781 0.2908771929824561
 3.561781 0.2910526315789474
 3.562418 0.2910526315789474
 3.562418 0.2912280701754386
 3.570203 0.2912280701754386
 3.570203 0.2914035087719298
 3.570429 0.2914035087719298
 3.570429 0.291578947368421
 3.571793 0.291578947368421
 3.571793 0.2917543859649123
 3.575295 0.2917543859649123
 3.575295 0.2919298245614035
 3.57935 0.2919298245614035
 3.57935 0.2921052631578948
 3.583793 0.2921052631578948
 3.583793 0.292280701754386
 3.584225 0.292280701754386
 3.584225 0.2924561403508772
 3.593051 0.2924561403508772
 3.593051 0.2926315789473684
 3.596086 0.2926315789473684
 3.596086 0.2928070175438596
 3.597993 0.2928070175438596
 3.597993 0.2929824561403509
 3.608573 0.2929824561403509
 3.608573 0.2931578947368421
 3.609418 0.2931578947368421
 3.609418 0.2933333333333333
 3.618218 0.2933333333333333
 3.618218 0.2935087719298246
 3.620007 0.2935087719298246
 3.620007 0.2936842105263158
 3.629031 0.2936842105263158
 3.629031 0.293859649122807
 3.634124 0.293859649122807
 3.634124 0.2940350877192983
 3.638932 0.2940350877192983
 3.638932 0.2942105263157895
 3.6426 0.2942105263157895
 3.6426 0.2943859649122807
 3.649036 0.2943859649122807
 3.649036 0.2945614035087719
 3.649876 0.2945614035087719
 3.649876 0.2947368421052631
 3.656001 0.2947368421052631
 3.656001 0.2949122807017544
 3.657018 0.2949122807017544
 3.657018 0.2950877192982456
 3.662048 0.2950877192982456
 3.662048 0.2952631578947368
 3.662869 0.2952631578947368
 3.662869 0.2954385964912281
 3.664695 0.2954385964912281
 3.664695 0.2956140350877193
 3.671819 0.2956140350877193
 3.671819 0.2957894736842105
 3.672141 0.2957894736842105
 3.672141 0.2959649122807018
 3.680337 0.2959649122807018
 3.680337 0.296140350877193
 3.68567 0.296140350877193
 3.68567 0.2963157894736842
 3.700437 0.2963157894736842
 3.700437 0.2964912280701754
 3.70245 0.2964912280701754
 3.70245 0.2966666666666667
 3.704695 0.2966666666666667
 3.704695 0.2968421052631579
 3.705614 0.2968421052631579
 3.705614 0.2970175438596491
 3.708858 0.2970175438596491
 3.708858 0.2971929824561403
 3.71157 0.2971929824561403
 3.71157 0.2973684210526316
 3.714207 0.2973684210526316
 3.714207 0.2975438596491228
 3.715281 0.2975438596491228
 3.715281 0.2977192982456141
 3.724458 0.2977192982456141
 3.724458 0.2978947368421053
 3.73235 0.2978947368421053
 3.73235 0.2980701754385965
 3.736956 0.2980701754385965
 3.736956 0.2982456140350877
 3.736957 0.2982456140350877
 3.736957 0.2984210526315789
 3.741545 0.2984210526315789
 3.741545 0.2985964912280702
 3.751633 0.2985964912280702
 3.751633 0.2987719298245614
 3.752949 0.2987719298245614
 3.752949 0.2989473684210526
 3.756819 0.2989473684210526
 3.756819 0.2991228070175438
 3.757712 0.2991228070175438
 3.757712 0.2992982456140351
 3.765424 0.2992982456140351
 3.765424 0.2994736842105263
 3.767527 0.2994736842105263
 3.767527 0.2996491228070176
 3.767707 0.2996491228070176
 3.767707 0.2998245614035088
 3.768292 0.2998245614035088
 3.768292 0.3
 3.769196 0.3
 3.769196 0.3001754385964912
 3.775531 0.3001754385964912
 3.775531 0.3003508771929825
 3.781084 0.3003508771929825
 3.781084 0.3005263157894737
 3.789592 0.3005263157894737
 3.789592 0.3007017543859649
 3.794457 0.3007017543859649
 3.794457 0.3008771929824561
 3.797342 0.3008771929824561
 3.797342 0.3010526315789473
 3.798326 0.3010526315789473
 3.798326 0.3012280701754386
 3.799746 0.3012280701754386
 3.799746 0.3014035087719298
 3.802715 0.3014035087719298
 3.802715 0.3015789473684211
 3.806365 0.3015789473684211
 3.806365 0.3017543859649123
 3.809027 0.3017543859649123
 3.809027 0.3019298245614035
 3.810824 0.3019298245614035
 3.810824 0.3021052631578947
 3.811807 0.3021052631578947
 3.811807 0.302280701754386
 3.813956 0.302280701754386
 3.813956 0.3024561403508772
 3.814758 0.3024561403508772
 3.814758 0.3026315789473684
 3.820625 0.3026315789473684
 3.820625 0.3028070175438596
 3.832335 0.3028070175438596
 3.832335 0.3029824561403509
 3.83496 0.3029824561403509
 3.83496 0.3031578947368421
 3.835691 0.3031578947368421
 3.835691 0.3033333333333333
 3.835986 0.3033333333333333
 3.835986 0.3035087719298246
 3.836107 0.3035087719298246
 3.836107 0.3036842105263158
 3.837787 0.3036842105263158
 3.837787 0.303859649122807
 3.839015 0.303859649122807
 3.839015 0.3040350877192983
 3.844573 0.3040350877192983
 3.844573 0.3042105263157895
 3.857252 0.3042105263157895
 3.857252 0.3043859649122807
 3.869024 0.3043859649122807
 3.869024 0.3045614035087719
 3.873911 0.3045614035087719
 3.873911 0.3047368421052631
 3.883339 0.3047368421052631
 3.883339 0.3049122807017544
 3.88589 0.3049122807017544
 3.88589 0.3050877192982456
 3.893113 0.3050877192982456
 3.893113 0.3052631578947368
 3.896317 0.3052631578947368
 3.896317 0.3054385964912281
 3.903626 0.3054385964912281
 3.903626 0.3056140350877193
 3.907636 0.3056140350877193
 3.907636 0.3057894736842105
 3.909665 0.3057894736842105
 3.909665 0.3059649122807018
 3.910046 0.3059649122807018
 3.910046 0.306140350877193
 3.911021 0.306140350877193
 3.911021 0.3063157894736842
 3.917276 0.3063157894736842
 3.917276 0.3064912280701754
 3.920293 0.3064912280701754
 3.920293 0.3066666666666666
 3.920878 0.3066666666666666
 3.920878 0.3068421052631579
 3.931375 0.3068421052631579
 3.931375 0.3070175438596491
 3.934262 0.3070175438596491
 3.934262 0.3071929824561404
 3.938556 0.3071929824561404
 3.938556 0.3073684210526316
 3.945061 0.3073684210526316
 3.945061 0.3075438596491228
 3.949785 0.3075438596491228
 3.949785 0.3077192982456141
 3.953497 0.3077192982456141
 3.953497 0.3078947368421053
 3.953843 0.3078947368421053
 3.953843 0.3080701754385965
 3.954066 0.3080701754385965
 3.954066 0.3082456140350877
 3.957399 0.3082456140350877
 3.957399 0.3084210526315789
 3.961178 0.3084210526315789
 3.961178 0.3085964912280702
 3.962184 0.3085964912280702
 3.962184 0.3087719298245614
 3.969526 0.3087719298245614
 3.969526 0.3089473684210526
 3.97058 0.3089473684210526
 3.97058 0.3091228070175439
 3.971587 0.3091228070175439
 3.971587 0.3092982456140351
 3.975931 0.3092982456140351
 3.975931 0.3094736842105263
 3.978854 0.3094736842105263
 3.978854 0.3096491228070176
 3.989609 0.3096491228070176
 3.989609 0.3098245614035088
 3.989793 0.3098245614035088
 3.989793 0.31
 3.993519 0.31
 3.993519 0.3101754385964912
 3.995363 0.3101754385964912
 3.995363 0.3103508771929824
 3.99839 0.3103508771929824
 3.99839 0.3105263157894737
 3.999995 0.3105263157894737
 3.999995 0.3107017543859649
 4.007712 0.3107017543859649
 4.007712 0.3108771929824561
 4.011143 0.3108771929824561
 4.011143 0.3110526315789474
 4.011999 0.3110526315789474
 4.011999 0.3112280701754386
 4.016948 0.3112280701754386
 4.016948 0.3114035087719298
 4.025027 0.3114035087719298
 4.025027 0.3115789473684211
 4.02774 0.3115789473684211
 4.02774 0.3117543859649123
 4.029446 0.3117543859649123
 4.029446 0.3119298245614035
 4.039287 0.3119298245614035
 4.039287 0.3121052631578947
 4.041339 0.3121052631578947
 4.041339 0.312280701754386
 4.044925 0.312280701754386
 4.044925 0.3124561403508772
 4.049719 0.3124561403508772
 4.049719 0.3126315789473684
 4.052094 0.3126315789473684
 4.052094 0.3128070175438596
 4.053532 0.3128070175438596
 4.053532 0.3129824561403509
 4.05483 0.3129824561403509
 4.05483 0.3131578947368421
 4.062018 0.3131578947368421
 4.062018 0.3133333333333334
 4.062134 0.3133333333333334
 4.062134 0.3135087719298246
 4.068843 0.3135087719298246
 4.068843 0.3136842105263158
 4.070232 0.3136842105263158
 4.070232 0.313859649122807
 4.074054 0.313859649122807
 4.074054 0.3140350877192982
 4.075557 0.3140350877192982
 4.075557 0.3142105263157895
 4.091311 0.3142105263157895
 4.091311 0.3143859649122807
 4.093154 0.3143859649122807
 4.093154 0.3145614035087719
 4.093853 0.3145614035087719
 4.093853 0.3147368421052631
 4.095807 0.3147368421052631
 4.095807 0.3149122807017544
 4.0987 0.3149122807017544
 4.0987 0.3150877192982456
 4.100387 0.3150877192982456
 4.100387 0.3152631578947369
 4.103335 0.3152631578947369
 4.103335 0.3154385964912281
 4.105793 0.3154385964912281
 4.105793 0.3156140350877193
 4.109284 0.3156140350877193
 4.109284 0.3157894736842105
 4.11804 0.3157894736842105
 4.11804 0.3159649122807018
 4.118469 0.3159649122807018
 4.118469 0.316140350877193
 4.118879 0.316140350877193
 4.118879 0.3163157894736842
 4.120893 0.3163157894736842
 4.120893 0.3164912280701754
 4.122609 0.3164912280701754
 4.122609 0.3166666666666667
 4.123414 0.3166666666666667
 4.123414 0.3168421052631579
 4.125554 0.3168421052631579
 4.125554 0.3170175438596491
 4.129012 0.3170175438596491
 4.129012 0.3171929824561404
 4.12963 0.3171929824561404
 4.12963 0.3173684210526316
 4.131291 0.3173684210526316
 4.131291 0.3175438596491228
 4.136014 0.3175438596491228
 4.136014 0.317719298245614
 4.14043 0.317719298245614
 4.14043 0.3178947368421053
 4.146926 0.3178947368421053
 4.146926 0.3180701754385965
 4.147778 0.3180701754385965
 4.147778 0.3182456140350877
 4.149265 0.3182456140350877
 4.149265 0.3184210526315789
 4.150765 0.3184210526315789
 4.150765 0.3185964912280702
 4.15319 0.3185964912280702
 4.15319 0.3187719298245614
 4.156556 0.3187719298245614
 4.156556 0.3189473684210526
 4.156588 0.3189473684210526
 4.156588 0.3191228070175439
 4.156806 0.3191228070175439
 4.156806 0.3192982456140351
 4.165408 0.3192982456140351
 4.165408 0.3194736842105263
 4.165635 0.3194736842105263
 4.165635 0.3196491228070175
 4.169181 0.3196491228070175
 4.169181 0.3198245614035088
 4.170518 0.3198245614035088
 4.170518 0.32
 4.175856 0.32
 4.175856 0.3201754385964912
 4.175947 0.3201754385964912
 4.175947 0.3203508771929824
 4.182071 0.3203508771929824
 4.182071 0.3205263157894737
 4.182394 0.3205263157894737
 4.182394 0.3207017543859649
 4.187655 0.3207017543859649
 4.187655 0.3208771929824561
 4.191797 0.3208771929824561
 4.191797 0.3210526315789474
 4.192206 0.3210526315789474
 4.192206 0.3212280701754386
 4.198463 0.3212280701754386
 4.198463 0.3214035087719298
 4.210629 0.3214035087719298
 4.210629 0.3215789473684211
 4.21296 0.3215789473684211
 4.21296 0.3217543859649123
 4.219163 0.3217543859649123
 4.219163 0.3219298245614035
 4.219581 0.3219298245614035
 4.219581 0.3221052631578947
 4.225249 0.3221052631578947
 4.225249 0.3222807017543859
 4.236995 0.3222807017543859
 4.236995 0.3224561403508772
 4.241275 0.3224561403508772
 4.241275 0.3226315789473684
 4.243052 0.3226315789473684
 4.243052 0.3228070175438597
 4.247678 0.3228070175438597
 4.247678 0.3229824561403509
 4.249306 0.3229824561403509
 4.249306 0.3231578947368421
 4.251439 0.3231578947368421
 4.251439 0.3233333333333333
 4.252957 0.3233333333333333
 4.252957 0.3235087719298246
 4.254195 0.3235087719298246
 4.254195 0.3236842105263158
 4.25701 0.3236842105263158
 4.25701 0.323859649122807
 4.259416 0.323859649122807
 4.259416 0.3240350877192982
 4.263937 0.3240350877192982
 4.263937 0.3242105263157894
 4.264361 0.3242105263157894
 4.264361 0.3243859649122807
 4.267503 0.3243859649122807
 4.267503 0.3245614035087719
 4.272935 0.3245614035087719
 4.272935 0.3247368421052632
 4.27352 0.3247368421052632
 4.27352 0.3249122807017544
 4.28564 0.3249122807017544
 4.28564 0.3250877192982456
 4.28752 0.3250877192982456
 4.28752 0.3252631578947369
 4.289515 0.3252631578947369
 4.289515 0.3254385964912281
 4.29001 0.3254385964912281
 4.29001 0.3256140350877193
 4.290449 0.3256140350877193
 4.290449 0.3257894736842105
 4.292228 0.3257894736842105
 4.292228 0.3259649122807017
 4.295745 0.3259649122807017
 4.295745 0.326140350877193
 4.297005 0.326140350877193
 4.297005 0.3263157894736842
 4.313344 0.3263157894736842
 4.313344 0.3264912280701754
 4.319723 0.3264912280701754
 4.319723 0.3266666666666667
 4.340737 0.3266666666666667
 4.340737 0.3268421052631579
 4.343551 0.3268421052631579
 4.343551 0.3270175438596491
 4.348066 0.3270175438596491
 4.348066 0.3271929824561404
 4.349578 0.3271929824561404
 4.349578 0.3273684210526316
 4.350362 0.3273684210526316
 4.350362 0.3275438596491228
 4.353513 0.3275438596491228
 4.353513 0.327719298245614
 4.355257 0.327719298245614
 4.355257 0.3278947368421052
 4.357737 0.3278947368421052
 4.357737 0.3280701754385965
 4.362364 0.3280701754385965
 4.362364 0.3282456140350877
 4.362685 0.3282456140350877
 4.362685 0.3284210526315789
 4.370363 0.3284210526315789
 4.370363 0.3285964912280702
 4.378032 0.3285964912280702
 4.378032 0.3287719298245614
 4.378535 0.3287719298245614
 4.378535 0.3289473684210527
 4.385509 0.3289473684210527
 4.385509 0.3291228070175439
 4.394046 0.3291228070175439
 4.394046 0.3292982456140351
 4.396321 0.3292982456140351
 4.396321 0.3294736842105263
 4.404678 0.3294736842105263
 4.404678 0.3296491228070175
 4.405427 0.3296491228070175
 4.405427 0.3298245614035088
 4.41497 0.3298245614035088
 4.41497 0.33
 4.41633 0.33
 4.41633 0.3301754385964912
 4.416572 0.3301754385964912
 4.416572 0.3303508771929825
 4.423817 0.3303508771929825
 4.423817 0.3305263157894737
 4.425658 0.3305263157894737
 4.425658 0.3307017543859649
 4.427913 0.3307017543859649
 4.427913 0.3308771929824562
 4.429873 0.3308771929824562
 4.429873 0.3310526315789474
 4.43381 0.3310526315789474
 4.43381 0.3312280701754386
 4.434249 0.3312280701754386
 4.434249 0.3314035087719298
 4.438801 0.3314035087719298
 4.438801 0.331578947368421
 4.443709 0.331578947368421
 4.443709 0.3317543859649123
 4.447795 0.3317543859649123
 4.447795 0.3319298245614035
 4.448517 0.3319298245614035
 4.448517 0.3321052631578947
 4.450905 0.3321052631578947
 4.450905 0.332280701754386
 4.461572 0.332280701754386
 4.461572 0.3324561403508772
 4.468959 0.3324561403508772
 4.468959 0.3326315789473684
 4.483078 0.3326315789473684
 4.483078 0.3328070175438597
 4.493134 0.3328070175438597
 4.493134 0.3329824561403509
 4.501082 0.3329824561403509
 4.501082 0.3331578947368421
 4.506317 0.3331578947368421
 4.506317 0.3333333333333333
 4.518423 0.3333333333333333
 4.518423 0.3335087719298246
 4.523271 0.3335087719298246
 4.523271 0.3336842105263158
 4.526178 0.3336842105263158
 4.526178 0.333859649122807
 4.527533 0.333859649122807
 4.527533 0.3340350877192982
 4.534673 0.3340350877192982
 4.534673 0.3342105263157895
 4.535506 0.3342105263157895
 4.535506 0.3343859649122807
 4.568643 0.3343859649122807
 4.568643 0.3345614035087719
 4.569844 0.3345614035087719
 4.569844 0.3347368421052632
 4.572623 0.3347368421052632
 4.572623 0.3349122807017544
 4.598647 0.3349122807017544
 4.598647 0.3350877192982456
 4.601944 0.3350877192982456
 4.601944 0.3352631578947368
 4.614294 0.3352631578947368
 4.614294 0.3354385964912281
 4.619188 0.3354385964912281
 4.619188 0.3356140350877193
 4.627606 0.3356140350877193
 4.627606 0.3357894736842105
 4.631518 0.3357894736842105
 4.631518 0.3359649122807017
 4.643719 0.3359649122807017
 4.643719 0.336140350877193
 4.645445 0.336140350877193
 4.645445 0.3363157894736842
 4.650478 0.3363157894736842
 4.650478 0.3364912280701755
 4.652845 0.3364912280701755
 4.652845 0.3366666666666667
 4.653088 0.3366666666666667
 4.653088 0.3368421052631579
 4.654445 0.3368421052631579
 4.654445 0.3370175438596491
 4.65949 0.3370175438596491
 4.65949 0.3371929824561404
 4.660998 0.3371929824561404
 4.660998 0.3373684210526316
 4.664812 0.3373684210526316
 4.664812 0.3375438596491228
 4.667048 0.3375438596491228
 4.667048 0.337719298245614
 4.667718 0.337719298245614
 4.667718 0.3378947368421052
 4.669781 0.3378947368421052
 4.669781 0.3380701754385965
 4.676621 0.3380701754385965
 4.676621 0.3382456140350877
 4.677159 0.3382456140350877
 4.677159 0.338421052631579
 4.680989 0.338421052631579
 4.680989 0.3385964912280702
 4.684136 0.3385964912280702
 4.684136 0.3387719298245614
 4.686981 0.3387719298245614
 4.686981 0.3389473684210526
 4.690306 0.3389473684210526
 4.690306 0.3391228070175439
 4.698027 0.3391228070175439
 4.698027 0.3392982456140351
 4.701533 0.3392982456140351
 4.701533 0.3394736842105263
 4.703471 0.3394736842105263
 4.703471 0.3396491228070175
 4.705465 0.3396491228070175
 4.705465 0.3398245614035088
 4.708128 0.3398245614035088
 4.708128 0.34
 4.708852 0.34
 4.708852 0.3401754385964912
 4.708873 0.3401754385964912
 4.708873 0.3403508771929825
 4.709619 0.3403508771929825
 4.709619 0.3405263157894737
 4.711479 0.3405263157894737
 4.711479 0.3407017543859649
 4.719652 0.3407017543859649
 4.719652 0.3408771929824562
 4.721478 0.3408771929824562
 4.721478 0.3410526315789474
 4.727998 0.3410526315789474
 4.727998 0.3412280701754386
 4.743003 0.3412280701754386
 4.743003 0.3414035087719298
 4.754173 0.3414035087719298
 4.754173 0.341578947368421
 4.755477 0.341578947368421
 4.755477 0.3417543859649123
 4.756561 0.3417543859649123
 4.756561 0.3419298245614035
 4.769065 0.3419298245614035
 4.769065 0.3421052631578947
 4.775135 0.3421052631578947
 4.775135 0.342280701754386
 4.778438 0.342280701754386
 4.778438 0.3424561403508772
 4.781428 0.3424561403508772
 4.781428 0.3426315789473684
 4.783852 0.3426315789473684
 4.783852 0.3428070175438597
 4.786312 0.3428070175438597
 4.786312 0.3429824561403509
 4.787594 0.3429824561403509
 4.787594 0.3431578947368421
 4.791558 0.3431578947368421
 4.791558 0.3433333333333333
 4.79849 0.3433333333333333
 4.79849 0.3435087719298245
 4.798495 0.3435087719298245
 4.798495 0.3436842105263158
 4.802387 0.3436842105263158
 4.802387 0.343859649122807
 4.806721 0.343859649122807
 4.806721 0.3440350877192982
 4.811159 0.3440350877192982
 4.811159 0.3442105263157895
 4.815164 0.3442105263157895
 4.815164 0.3443859649122807
 4.816239 0.3443859649122807
 4.816239 0.344561403508772
 4.817762 0.344561403508772
 4.817762 0.3447368421052632
 4.819408 0.3447368421052632
 4.819408 0.3449122807017544
 4.82234 0.3449122807017544
 4.82234 0.3450877192982456
 4.824751 0.3450877192982456
 4.824751 0.3452631578947368
 4.831277 0.3452631578947368
 4.831277 0.345438596491228
 4.835274 0.345438596491228
 4.835274 0.3456140350877193
 4.838243 0.3456140350877193
 4.838243 0.3457894736842105
 4.839745 0.3457894736842105
 4.839745 0.3459649122807018
 4.841106 0.3459649122807018
 4.841106 0.346140350877193
 4.842013 0.346140350877193
 4.842013 0.3463157894736842
 4.845192 0.3463157894736842
 4.845192 0.3464912280701755
 4.853665 0.3464912280701755
 4.853665 0.3466666666666667
 4.856346 0.3466666666666667
 4.856346 0.3468421052631579
 4.85944 0.3468421052631579
 4.85944 0.3470175438596491
 4.859554 0.3470175438596491
 4.859554 0.3471929824561403
 4.859791 0.3471929824561403
 4.859791 0.3473684210526316
 4.861487 0.3473684210526316
 4.861487 0.3475438596491228
 4.872015 0.3475438596491228
 4.872015 0.347719298245614
 4.872297 0.347719298245614
 4.872297 0.3478947368421053
 4.872568 0.3478947368421053
 4.872568 0.3480701754385965
 4.873864 0.3480701754385965
 4.873864 0.3482456140350877
 4.874237 0.3482456140350877
 4.874237 0.348421052631579
 4.876567 0.348421052631579
 4.876567 0.3485964912280702
 4.878978 0.3485964912280702
 4.878978 0.3487719298245614
 4.886493 0.3487719298245614
 4.886493 0.3489473684210526
 4.890478 0.3489473684210526
 4.890478 0.3491228070175438
 4.89852 0.3491228070175438
 4.89852 0.3492982456140351
 4.902128 0.3492982456140351
 4.902128 0.3494736842105263
 4.908764 0.3494736842105263
 4.908764 0.3496491228070175
 4.913385 0.3496491228070175
 4.913385 0.3498245614035088
 4.921663 0.3498245614035088
 4.921663 0.35
 4.925156 0.35
 4.925156 0.3501754385964913
 4.929393 0.3501754385964913
 4.929393 0.3503508771929825
 4.932045 0.3503508771929825
 4.932045 0.3505263157894737
 4.936705 0.3505263157894737
 4.936705 0.3507017543859649
 4.937672 0.3507017543859649
 4.937672 0.3508771929824561
 4.938741 0.3508771929824561
 4.938741 0.3510526315789474
 4.944424 0.3510526315789474
 4.944424 0.3512280701754386
 4.952387 0.3512280701754386
 4.952387 0.3514035087719298
 4.954971 0.3514035087719298
 4.954971 0.351578947368421
 4.959741 0.351578947368421
 4.959741 0.3517543859649123
 4.972552 0.3517543859649123
 4.972552 0.3519298245614035
 4.97353 0.3519298245614035
 4.97353 0.3521052631578948
 4.97437 0.3521052631578948
 4.97437 0.352280701754386
 4.975424 0.352280701754386
 4.975424 0.3524561403508772
 4.985498 0.3524561403508772
 4.985498 0.3526315789473684
 4.986223 0.3526315789473684
 4.986223 0.3528070175438596
 4.991847 0.3528070175438596
 4.991847 0.3529824561403509
 4.997873 0.3529824561403509
 4.997873 0.3531578947368421
 4.998318 0.3531578947368421
 4.998318 0.3533333333333333
 5.01841 0.3533333333333333
 5.01841 0.3535087719298246
 5.024002 0.3535087719298246
 5.024002 0.3536842105263158
 5.024421 0.3536842105263158
 5.024421 0.353859649122807
 5.025214 0.353859649122807
 5.025214 0.3540350877192983
 5.028319 0.3540350877192983
 5.028319 0.3542105263157895
 5.029837 0.3542105263157895
 5.029837 0.3543859649122807
 5.032522 0.3543859649122807
 5.032522 0.3545614035087719
 5.034751 0.3545614035087719
 5.034751 0.3547368421052632
 5.037554 0.3547368421052632
 5.037554 0.3549122807017544
 5.042254 0.3549122807017544
 5.042254 0.3550877192982456
 5.044016 0.3550877192982456
 5.044016 0.3552631578947368
 5.051451 0.3552631578947368
 5.051451 0.3554385964912281
 5.051842 0.3554385964912281
 5.051842 0.3556140350877193
 5.054232 0.3556140350877193
 5.054232 0.3557894736842105
 5.056973 0.3557894736842105
 5.056973 0.3559649122807018
 5.057891 0.3559649122807018
 5.057891 0.356140350877193
 5.06931 0.356140350877193
 5.06931 0.3563157894736842
 5.074758 0.3563157894736842
 5.074758 0.3564912280701754
 5.076032 0.3564912280701754
 5.076032 0.3566666666666667
 5.076598 0.3566666666666667
 5.076598 0.3568421052631579
 5.0801 0.3568421052631579
 5.0801 0.3570175438596491
 5.080199 0.3570175438596491
 5.080199 0.3571929824561403
 5.080649 0.3571929824561403
 5.080649 0.3573684210526316
 5.082625 0.3573684210526316
 5.082625 0.3575438596491228
 5.084555 0.3575438596491228
 5.084555 0.357719298245614
 5.086548 0.357719298245614
 5.086548 0.3578947368421053
 5.088563 0.3578947368421053
 5.088563 0.3580701754385965
 5.091149 0.3580701754385965
 5.091149 0.3582456140350877
 5.097524 0.3582456140350877
 5.097524 0.358421052631579
 5.101027 0.358421052631579
 5.101027 0.3585964912280702
 5.102055 0.3585964912280702
 5.102055 0.3587719298245614
 5.105646 0.3587719298245614
 5.105646 0.3589473684210526
 5.106394 0.3589473684210526
 5.106394 0.3591228070175438
 5.109806 0.3591228070175438
 5.109806 0.3592982456140351
 5.111446 0.3592982456140351
 5.111446 0.3594736842105263
 5.11381 0.3594736842105263
 5.11381 0.3596491228070176
 5.118176 0.3596491228070176
 5.118176 0.3598245614035088
 5.119246 0.3598245614035088
 5.119246 0.36
 5.122511 0.36
 5.122511 0.3601754385964912
 5.12821 0.3601754385964912
 5.12821 0.3603508771929825
 5.132366 0.3603508771929825
 5.132366 0.3605263157894737
 5.134078 0.3605263157894737
 5.134078 0.3607017543859649
 5.145915 0.3607017543859649
 5.145915 0.3608771929824561
 5.14736 0.3608771929824561
 5.14736 0.3610526315789473
 5.150411 0.3610526315789473
 5.150411 0.3612280701754386
 5.159693 0.3612280701754386
 5.159693 0.3614035087719298
 5.162354 0.3614035087719298
 5.162354 0.3615789473684211
 5.167167 0.3615789473684211
 5.167167 0.3617543859649123
 5.170589 0.3617543859649123
 5.170589 0.3619298245614035
 5.17187 0.3619298245614035
 5.17187 0.3621052631578948
 5.173067 0.3621052631578948
 5.173067 0.362280701754386
 5.17339 0.362280701754386
 5.17339 0.3624561403508772
 5.176726 0.3624561403508772
 5.176726 0.3626315789473684
 5.176975 0.3626315789473684
 5.176975 0.3628070175438596
 5.179053 0.3628070175438596
 5.179053 0.3629824561403509
 5.18056 0.3629824561403509
 5.18056 0.3631578947368421
 5.184337 0.3631578947368421
 5.184337 0.3633333333333333
 5.184455 0.3633333333333333
 5.184455 0.3635087719298246
 5.198352 0.3635087719298246
 5.198352 0.3636842105263158
 5.202703 0.3636842105263158
 5.202703 0.363859649122807
 5.202737 0.363859649122807
 5.202737 0.3640350877192983
 5.20763 0.3640350877192983
 5.20763 0.3642105263157895
 5.208796 0.3642105263157895
 5.208796 0.3643859649122807
 5.211594 0.3643859649122807
 5.211594 0.3645614035087719
 5.212928 0.3645614035087719
 5.212928 0.3647368421052631
 5.213432 0.3647368421052631
 5.213432 0.3649122807017544
 5.213754 0.3649122807017544
 5.213754 0.3650877192982456
 5.216163 0.3650877192982456
 5.216163 0.3652631578947368
 5.234352 0.3652631578947368
 5.234352 0.3654385964912281
 5.241674 0.3654385964912281
 5.241674 0.3656140350877193
 5.243446 0.3656140350877193
 5.243446 0.3657894736842106
 5.244359 0.3657894736842106
 5.244359 0.3659649122807018
 5.24732 0.3659649122807018
 5.24732 0.366140350877193
 5.257445 0.366140350877193
 5.257445 0.3663157894736842
 5.261018 0.3663157894736842
 5.261018 0.3664912280701754
 5.262534 0.3664912280701754
 5.262534 0.3666666666666666
 5.266059 0.3666666666666666
 5.266059 0.3668421052631579
 5.267639 0.3668421052631579
 5.267639 0.3670175438596491
 5.268838 0.3670175438596491
 5.268838 0.3671929824561403
 5.268903 0.3671929824561403
 5.268903 0.3673684210526316
 5.269966 0.3673684210526316
 5.269966 0.3675438596491228
 5.272129 0.3675438596491228
 5.272129 0.3677192982456141
 5.275396 0.3677192982456141
 5.275396 0.3678947368421053
 5.28117 0.3678947368421053
 5.28117 0.3680701754385965
 5.284718 0.3680701754385965
 5.284718 0.3682456140350877
 5.285616 0.3682456140350877
 5.285616 0.3684210526315789
 5.298937 0.3684210526315789
 5.298937 0.3685964912280702
 5.308658 0.3685964912280702
 5.308658 0.3687719298245614
 5.310424 0.3687719298245614
 5.310424 0.3689473684210526
 5.312516 0.3689473684210526
 5.312516 0.3691228070175439
 5.312955 0.3691228070175439
 5.312955 0.3692982456140351
 5.316407 0.3692982456140351
 5.316407 0.3694736842105263
 5.320534 0.3694736842105263
 5.320534 0.3696491228070176
 5.322985 0.3696491228070176
 5.322985 0.3698245614035088
 5.325092 0.3698245614035088
 5.325092 0.37
 5.325196 0.37
 5.325196 0.3701754385964912
 5.332981 0.3701754385964912
 5.332981 0.3703508771929824
 5.335919 0.3703508771929824
 5.335919 0.3705263157894737
 5.337888 0.3705263157894737
 5.337888 0.3707017543859649
 5.344642 0.3707017543859649
 5.344642 0.3708771929824561
 5.345043 0.3708771929824561
 5.345043 0.3710526315789474
 5.345584 0.3710526315789474
 5.345584 0.3712280701754386
 5.350211 0.3712280701754386
 5.350211 0.3714035087719298
 5.354219 0.3714035087719298
 5.354219 0.3715789473684211
 5.356934 0.3715789473684211
 5.356934 0.3717543859649123
 5.358524 0.3717543859649123
 5.358524 0.3719298245614035
 5.359495 0.3719298245614035
 5.359495 0.3721052631578947
 5.364805 0.3721052631578947
 5.364805 0.372280701754386
 5.370668 0.372280701754386
 5.370668 0.3724561403508772
 5.371033 0.3724561403508772
 5.371033 0.3726315789473684
 5.373746 0.3726315789473684
 5.373746 0.3728070175438596
 5.37673 0.3728070175438596
 5.37673 0.3729824561403509
 5.378599 0.3729824561403509
 5.378599 0.3731578947368421
 5.378681 0.3731578947368421
 5.378681 0.3733333333333334
 5.38069 0.3733333333333334
 5.38069 0.3735087719298246
 5.38084 0.3735087719298246
 5.38084 0.3736842105263158
 5.382788 0.3736842105263158
 5.382788 0.373859649122807
 5.385883 0.373859649122807
 5.385883 0.3740350877192982
 5.386621 0.3740350877192982
 5.386621 0.3742105263157895
 5.386869 0.3742105263157895
 5.386869 0.3743859649122807
 5.386939 0.3743859649122807
 5.386939 0.3745614035087719
 5.391841 0.3745614035087719
 5.391841 0.3747368421052631
 5.410172 0.3747368421052631
 5.410172 0.3749122807017544
 5.413855 0.3749122807017544
 5.413855 0.3750877192982456
 5.41469 0.3750877192982456
 5.41469 0.3752631578947369
 5.417259 0.3752631578947369
 5.417259 0.3754385964912281
 5.420398 0.3754385964912281
 5.420398 0.3756140350877193
 5.422717 0.3756140350877193
 5.422717 0.3757894736842105
 5.425961 0.3757894736842105
 5.425961 0.3759649122807018
 5.426164 0.3759649122807018
 5.426164 0.376140350877193
 5.427216 0.376140350877193
 5.427216 0.3763157894736842
 5.445566 0.3763157894736842
 5.445566 0.3764912280701754
 5.447759 0.3764912280701754
 5.447759 0.3766666666666666
 5.45658 0.3766666666666666
 5.45658 0.3768421052631579
 5.460631 0.3768421052631579
 5.460631 0.3770175438596491
 5.465786 0.3770175438596491
 5.465786 0.3771929824561404
 5.474282 0.3771929824561404
 5.474282 0.3773684210526316
 5.482154 0.3773684210526316
 5.482154 0.3775438596491228
 5.482822 0.3775438596491228
 5.482822 0.377719298245614
 5.484778 0.377719298245614
 5.484778 0.3778947368421053
 5.484841 0.3778947368421053
 5.484841 0.3780701754385965
 5.48758 0.3780701754385965
 5.48758 0.3782456140350877
 5.487925 0.3782456140350877
 5.487925 0.3784210526315789
 5.490119 0.3784210526315789
 5.490119 0.3785964912280702
 5.493381 0.3785964912280702
 5.493381 0.3787719298245614
 5.494608 0.3787719298245614
 5.494608 0.3789473684210526
 5.505878 0.3789473684210526
 5.505878 0.3791228070175439
 5.510294 0.3791228070175439
 5.510294 0.3792982456140351
 5.512797 0.3792982456140351
 5.512797 0.3794736842105263
 5.515133 0.3794736842105263
 5.515133 0.3796491228070176
 5.518626 0.3796491228070176
 5.518626 0.3798245614035088
 5.525809 0.3798245614035088
 5.525809 0.38
 5.536531 0.38
 5.536531 0.3801754385964912
 5.539692 0.3801754385964912
 5.539692 0.3803508771929824
 5.542525 0.3803508771929824
 5.542525 0.3805263157894737
 5.542989 0.3805263157894737
 5.542989 0.3807017543859649
 5.548811 0.3807017543859649
 5.548811 0.3808771929824561
 5.552066 0.3808771929824561
 5.552066 0.3810526315789474
 5.55243 0.3810526315789474
 5.55243 0.3812280701754386
 5.554457 0.3812280701754386
 5.554457 0.3814035087719298
 5.558435 0.3814035087719298
 5.558435 0.3815789473684211
 5.559177 0.3815789473684211
 5.559177 0.3817543859649123
 5.560577 0.3817543859649123
 5.560577 0.3819298245614035
 5.567086 0.3819298245614035
 5.567086 0.3821052631578947
 5.568129 0.3821052631578947
 5.568129 0.3822807017543859
 5.58217 0.3822807017543859
 5.58217 0.3824561403508772
 5.583786 0.3824561403508772
 5.583786 0.3826315789473684
 5.586159 0.3826315789473684
 5.586159 0.3828070175438597
 5.59202 0.3828070175438597
 5.59202 0.3829824561403509
 5.592734 0.3829824561403509
 5.592734 0.3831578947368421
 5.593995 0.3831578947368421
 5.593995 0.3833333333333334
 5.601171 0.3833333333333334
 5.601171 0.3835087719298246
 5.61435 0.3835087719298246
 5.61435 0.3836842105263158
 5.621777 0.3836842105263158
 5.621777 0.383859649122807
 5.622742 0.383859649122807
 5.622742 0.3840350877192982
 5.62316 0.3840350877192982
 5.62316 0.3842105263157894
 5.623882 0.3842105263157894
 5.623882 0.3843859649122807
 5.625963 0.3843859649122807
 5.625963 0.3845614035087719
 5.634204 0.3845614035087719
 5.634204 0.3847368421052632
 5.635098 0.3847368421052632
 5.635098 0.3849122807017544
 5.638696 0.3849122807017544
 5.638696 0.3850877192982456
 5.641195 0.3850877192982456
 5.641195 0.3852631578947369
 5.643733 0.3852631578947369
 5.643733 0.3854385964912281
 5.659665 0.3854385964912281
 5.659665 0.3856140350877193
 5.667583 0.3856140350877193
 5.667583 0.3857894736842105
 5.671302 0.3857894736842105
 5.671302 0.3859649122807017
 5.671921 0.3859649122807017
 5.671921 0.386140350877193
 5.673505 0.386140350877193
 5.673505 0.3863157894736842
 5.677613 0.3863157894736842
 5.677613 0.3864912280701754
 5.694061 0.3864912280701754
 5.694061 0.3866666666666667
 5.698109 0.3866666666666667
 5.698109 0.3868421052631579
 5.700774 0.3868421052631579
 5.700774 0.3870175438596491
 5.700794 0.3870175438596491
 5.700794 0.3871929824561404
 5.712273 0.3871929824561404
 5.712273 0.3873684210526316
 5.715464 0.3873684210526316
 5.715464 0.3875438596491228
 5.721061 0.3875438596491228
 5.721061 0.387719298245614
 5.729043 0.387719298245614
 5.729043 0.3878947368421052
 5.731114 0.3878947368421052
 5.731114 0.3880701754385965
 5.738774 0.3880701754385965
 5.738774 0.3882456140350877
 5.741383 0.3882456140350877
 5.741383 0.3884210526315789
 5.741582 0.3884210526315789
 5.741582 0.3885964912280702
 5.747607 0.3885964912280702
 5.747607 0.3887719298245614
 5.754793 0.3887719298245614
 5.754793 0.3889473684210527
 5.761846 0.3889473684210527
 5.761846 0.3891228070175439
 5.763182 0.3891228070175439
 5.763182 0.3892982456140351
 5.767478 0.3892982456140351
 5.767478 0.3894736842105263
 5.777648 0.3894736842105263
 5.777648 0.3896491228070175
 5.780505 0.3896491228070175
 5.780505 0.3898245614035088
 5.781411 0.3898245614035088
 5.781411 0.39
 5.782145 0.39
 5.782145 0.3901754385964912
 5.794842 0.3901754385964912
 5.794842 0.3903508771929824
 5.795788 0.3903508771929824
 5.795788 0.3905263157894737
 5.807126 0.3905263157894737
 5.807126 0.3907017543859649
 5.808928 0.3907017543859649
 5.808928 0.3908771929824562
 5.820607 0.3908771929824562
 5.820607 0.3910526315789474
 5.821647 0.3910526315789474
 5.821647 0.3912280701754386
 5.822154 0.3912280701754386
 5.822154 0.3914035087719298
 5.829245 0.3914035087719298
 5.829245 0.391578947368421
 5.832272 0.391578947368421
 5.832272 0.3917543859649123
 5.8396 0.3917543859649123
 5.8396 0.3919298245614035
 5.840106 0.3919298245614035
 5.840106 0.3921052631578947
 5.841857 0.3921052631578947
 5.841857 0.392280701754386
 5.846306 0.392280701754386
 5.846306 0.3924561403508772
 5.84787 0.3924561403508772
 5.84787 0.3926315789473684
 5.849133 0.3926315789473684
 5.849133 0.3928070175438597
 5.849186 0.3928070175438597
 5.849186 0.3929824561403509
 5.853496 0.3929824561403509
 5.853496 0.3931578947368421
 5.857722 0.3931578947368421
 5.857722 0.3933333333333333
 5.859186 0.3933333333333333
 5.859186 0.3935087719298246
 5.860322 0.3935087719298246
 5.860322 0.3936842105263158
 5.864082 0.3936842105263158
 5.864082 0.393859649122807
 5.878051 0.393859649122807
 5.878051 0.3940350877192982
 5.88432 0.3940350877192982
 5.88432 0.3942105263157895
 5.885468 0.3942105263157895
 5.885468 0.3943859649122807
 5.885638 0.3943859649122807
 5.885638 0.3945614035087719
 5.892062 0.3945614035087719
 5.892062 0.3947368421052632
 5.892098 0.3947368421052632
 5.892098 0.3949122807017544
 5.896699 0.3949122807017544
 5.896699 0.3950877192982456
 5.91514 0.3950877192982456
 5.91514 0.3952631578947368
 5.916089 0.3952631578947368
 5.916089 0.3954385964912281
 5.923772 0.3954385964912281
 5.923772 0.3956140350877193
 5.931184 0.3956140350877193
 5.931184 0.3957894736842105
 5.932101 0.3957894736842105
 5.932101 0.3959649122807017
 5.933035 0.3959649122807017
 5.933035 0.396140350877193
 5.943909 0.396140350877193
 5.943909 0.3963157894736842
 5.943955 0.3963157894736842
 5.943955 0.3964912280701754
 5.944067 0.3964912280701754
 5.944067 0.3966666666666667
 5.94451 0.3966666666666667
 5.94451 0.3968421052631579
 5.945103 0.3968421052631579
 5.945103 0.3970175438596491
 5.948925 0.3970175438596491
 5.948925 0.3971929824561404
 5.953194 0.3971929824561404
 5.953194 0.3973684210526316
 5.954285 0.3973684210526316
 5.954285 0.3975438596491228
 5.956075 0.3975438596491228
 5.956075 0.397719298245614
 5.956564 0.397719298245614
 5.956564 0.3978947368421052
 5.95778 0.3978947368421052
 5.95778 0.3980701754385965
 5.958058 0.3980701754385965
 5.958058 0.3982456140350877
 5.973744 0.3982456140350877
 5.973744 0.398421052631579
 5.97717 0.398421052631579
 5.97717 0.3985964912280702
 5.978416 0.3985964912280702
 5.978416 0.3987719298245614
 5.981971 0.3987719298245614
 5.981971 0.3989473684210526
 5.982436 0.3989473684210526
 5.982436 0.3991228070175439
 5.985201 0.3991228070175439
 5.985201 0.3992982456140351
 5.986061 0.3992982456140351
 5.986061 0.3994736842105263
 5.987133 0.3994736842105263
 5.987133 0.3996491228070175
 5.989292 0.3996491228070175
 5.989292 0.3998245614035087
 5.989358 0.3998245614035087
 5.989358 0.4
 5.992134 0.4
 5.992134 0.4001754385964912
 5.99318 0.4001754385964912
 5.99318 0.4003508771929825
 5.994544 0.4003508771929825
 5.994544 0.4005263157894737
 5.999953 0.4005263157894737
 5.999953 0.4007017543859649
 6.005325 0.4007017543859649
 6.005325 0.4008771929824562
 6.009234 0.4008771929824562
 6.009234 0.4010526315789474
 6.009966 0.4010526315789474
 6.009966 0.4012280701754386
 6.011443 0.4012280701754386
 6.011443 0.4014035087719298
 6.02202 0.4014035087719298
 6.02202 0.401578947368421
 6.026603 0.401578947368421
 6.026603 0.4017543859649123
 6.033116 0.4017543859649123
 6.033116 0.4019298245614035
 6.035348 0.4019298245614035
 6.035348 0.4021052631578947
 6.03884 0.4021052631578947
 6.03884 0.402280701754386
 6.042047 0.402280701754386
 6.042047 0.4024561403508772
 6.045947 0.4024561403508772
 6.045947 0.4026315789473684
 6.048694 0.4026315789473684
 6.048694 0.4028070175438597
 6.057412 0.4028070175438597
 6.057412 0.4029824561403509
 6.058075 0.4029824561403509
 6.058075 0.4031578947368421
 6.058571 0.4031578947368421
 6.058571 0.4033333333333333
 6.063387 0.4033333333333333
 6.063387 0.4035087719298245
 6.064241 0.4035087719298245
 6.064241 0.4036842105263158
 6.07686 0.4036842105263158
 6.07686 0.403859649122807
 6.082277 0.403859649122807
 6.082277 0.4040350877192982
 6.083099 0.4040350877192982
 6.083099 0.4042105263157895
 6.089929 0.4042105263157895
 6.089929 0.4043859649122807
 6.094518 0.4043859649122807
 6.094518 0.404561403508772
 6.108342 0.404561403508772
 6.108342 0.4047368421052632
 6.114937 0.4047368421052632
 6.114937 0.4049122807017544
 6.114987 0.4049122807017544
 6.114987 0.4050877192982456
 6.122123 0.4050877192982456
 6.122123 0.4052631578947368
 6.124071 0.4052631578947368
 6.124071 0.405438596491228
 6.127245 0.405438596491228
 6.127245 0.4056140350877193
 6.129719 0.4056140350877193
 6.129719 0.4057894736842105
 6.136647 0.4057894736842105
 6.136647 0.4059649122807018
 6.137052 0.4059649122807018
 6.137052 0.406140350877193
 6.137867 0.406140350877193
 6.137867 0.4063157894736842
 6.14171 0.4063157894736842
 6.14171 0.4064912280701755
 6.143128 0.4064912280701755
 6.143128 0.4066666666666667
 6.14647 0.4066666666666667
 6.14647 0.4068421052631579
 6.146615 0.4068421052631579
 6.146615 0.4070175438596491
 6.147912 0.4070175438596491
 6.147912 0.4071929824561403
 6.1495 0.4071929824561403
 6.1495 0.4073684210526316
 6.150809 0.4073684210526316
 6.150809 0.4075438596491228
 6.151759 0.4075438596491228
 6.151759 0.407719298245614
 6.152915 0.407719298245614
 6.152915 0.4078947368421053
 6.15794 0.4078947368421053
 6.15794 0.4080701754385965
 6.162241 0.4080701754385965
 6.162241 0.4082456140350877
 6.165505 0.4082456140350877
 6.165505 0.408421052631579
 6.170598 0.408421052631579
 6.170598 0.4085964912280702
 6.17403 0.4085964912280702
 6.17403 0.4087719298245614
 6.17426 0.4087719298245614
 6.17426 0.4089473684210526
 6.183056 0.4089473684210526
 6.183056 0.4091228070175438
 6.183633 0.4091228070175438
 6.183633 0.4092982456140351
 6.184051 0.4092982456140351
 6.184051 0.4094736842105263
 6.188879 0.4094736842105263
 6.188879 0.4096491228070175
 6.192692 0.4096491228070175
 6.192692 0.4098245614035088
 6.195285 0.4098245614035088
 6.195285 0.41
 6.199626 0.41
 6.199626 0.4101754385964912
 6.200528 0.4101754385964912
 6.200528 0.4103508771929825
 6.213847 0.4103508771929825
 6.213847 0.4105263157894737
 6.216732 0.4105263157894737
 6.216732 0.4107017543859649
 6.216945 0.4107017543859649
 6.216945 0.4108771929824561
 6.223457 0.4108771929824561
 6.223457 0.4110526315789474
 6.224021 0.4110526315789474
 6.224021 0.4112280701754386
 6.229199 0.4112280701754386
 6.229199 0.4114035087719298
 6.238068 0.4114035087719298
 6.238068 0.411578947368421
 6.239594 0.411578947368421
 6.239594 0.4117543859649123
 6.246384 0.4117543859649123
 6.246384 0.4119298245614035
 6.247218 0.4119298245614035
 6.247218 0.4121052631578948
 6.252877 0.4121052631578948
 6.252877 0.412280701754386
 6.256295 0.412280701754386
 6.256295 0.4124561403508772
 6.257366 0.4124561403508772
 6.257366 0.4126315789473684
 6.261648 0.4126315789473684
 6.261648 0.4128070175438596
 6.263667 0.4128070175438596
 6.263667 0.4129824561403509
 6.265484 0.4129824561403509
 6.265484 0.4131578947368421
 6.272674 0.4131578947368421
 6.272674 0.4133333333333333
 6.273942 0.4133333333333333
 6.273942 0.4135087719298245
 6.276682 0.4135087719298245
 6.276682 0.4136842105263158
 6.277555 0.4136842105263158
 6.277555 0.413859649122807
 6.288784 0.413859649122807
 6.288784 0.4140350877192983
 6.289462 0.4140350877192983
 6.289462 0.4142105263157895
 6.290548 0.4142105263157895
 6.290548 0.4143859649122807
 6.29133 0.4143859649122807
 6.29133 0.4145614035087719
 6.291481 0.4145614035087719
 6.291481 0.4147368421052632
 6.298092 0.4147368421052632
 6.298092 0.4149122807017544
 6.298917 0.4149122807017544
 6.298917 0.4150877192982456
 6.299099 0.4150877192982456
 6.299099 0.4152631578947368
 6.29983 0.4152631578947368
 6.29983 0.4154385964912281
 6.301973 0.4154385964912281
 6.301973 0.4156140350877193
 6.306911 0.4156140350877193
 6.306911 0.4157894736842105
 6.316157 0.4157894736842105
 6.316157 0.4159649122807018
 6.317637 0.4159649122807018
 6.317637 0.416140350877193
 6.322286 0.416140350877193
 6.322286 0.4163157894736842
 6.324777 0.4163157894736842
 6.324777 0.4164912280701754
 6.326182 0.4164912280701754
 6.326182 0.4166666666666667
 6.32855 0.4166666666666667
 6.32855 0.4168421052631579
 6.329632 0.4168421052631579
 6.329632 0.4170175438596491
 6.33113 0.4170175438596491
 6.33113 0.4171929824561403
 6.335953 0.4171929824561403
 6.335953 0.4173684210526316
 6.338767 0.4173684210526316
 6.338767 0.4175438596491228
 6.339578 0.4175438596491228
 6.339578 0.417719298245614
 6.340039 0.417719298245614
 6.340039 0.4178947368421053
 6.361814 0.4178947368421053
 6.361814 0.4180701754385965
 6.371238 0.4180701754385965
 6.371238 0.4182456140350877
 6.371396 0.4182456140350877
 6.371396 0.418421052631579
 6.371563 0.418421052631579
 6.371563 0.4185964912280702
 6.37735 0.4185964912280702
 6.37735 0.4187719298245614
 6.388401 0.4187719298245614
 6.388401 0.4189473684210526
 6.391038 0.4189473684210526
 6.391038 0.4191228070175438
 6.393934 0.4191228070175438
 6.393934 0.4192982456140351
 6.399783 0.4192982456140351
 6.399783 0.4194736842105263
 6.409308 0.4194736842105263
 6.409308 0.4196491228070175
 6.417354 0.4196491228070175
 6.417354 0.4198245614035088
 6.421185 0.4198245614035088
 6.421185 0.42
 6.421235 0.42
 6.421235 0.4201754385964912
 6.424737 0.4201754385964912
 6.424737 0.4203508771929825
 6.42603 0.4203508771929825
 6.42603 0.4205263157894737
 6.427292 0.4205263157894737
 6.427292 0.4207017543859649
 6.431455 0.4207017543859649
 6.431455 0.4208771929824561
 6.432282 0.4208771929824561
 6.432282 0.4210526315789473
 6.433072 0.4210526315789473
 6.433072 0.4212280701754386
 6.434399 0.4212280701754386
 6.434399 0.4214035087719298
 6.434479 0.4214035087719298
 6.434479 0.4215789473684211
 6.435423 0.4215789473684211
 6.435423 0.4217543859649123
 6.44139 0.4217543859649123
 6.44139 0.4219298245614035
 6.44141 0.4219298245614035
 6.44141 0.4221052631578948
 6.447462 0.4221052631578948
 6.447462 0.422280701754386
 6.458328 0.422280701754386
 6.458328 0.4224561403508772
 6.465413 0.4224561403508772
 6.465413 0.4226315789473684
 6.466091 0.4226315789473684
 6.466091 0.4228070175438596
 6.476611 0.4228070175438596
 6.476611 0.4229824561403509
 6.488759 0.4229824561403509
 6.488759 0.4231578947368421
 6.493657 0.4231578947368421
 6.493657 0.4233333333333333
 6.504655 0.4233333333333333
 6.504655 0.4235087719298246
 6.518014 0.4235087719298246
 6.518014 0.4236842105263158
 6.52159 0.4236842105263158
 6.52159 0.423859649122807
 6.524132 0.423859649122807
 6.524132 0.4240350877192983
 6.526086 0.4240350877192983
 6.526086 0.4242105263157895
 6.531827 0.4242105263157895
 6.531827 0.4243859649122807
 6.534824 0.4243859649122807
 6.534824 0.4245614035087719
 6.536455 0.4245614035087719
 6.536455 0.4247368421052631
 6.54032 0.4247368421052631
 6.54032 0.4249122807017544
 6.54083 0.4249122807017544
 6.54083 0.4250877192982456
 6.541666 0.4250877192982456
 6.541666 0.4252631578947368
 6.542108 0.4252631578947368
 6.542108 0.4254385964912281
 6.543803 0.4254385964912281
 6.543803 0.4256140350877193
 6.543968 0.4256140350877193
 6.543968 0.4257894736842106
 6.544722 0.4257894736842106
 6.544722 0.4259649122807018
 6.546987 0.4259649122807018
 6.546987 0.426140350877193
 6.557826 0.426140350877193
 6.557826 0.4263157894736842
 6.559943 0.4263157894736842
 6.559943 0.4264912280701754
 6.566146 0.4264912280701754
 6.566146 0.4266666666666667
 6.567203 0.4266666666666667
 6.567203 0.4268421052631579
 6.571353 0.4268421052631579
 6.571353 0.4270175438596491
 6.574566 0.4270175438596491
 6.574566 0.4271929824561403
 6.579293 0.4271929824561403
 6.579293 0.4273684210526316
 6.583196 0.4273684210526316
 6.583196 0.4275438596491228
 6.588815 0.4275438596491228
 6.588815 0.4277192982456141
 6.590015 0.4277192982456141
 6.590015 0.4278947368421053
 6.591143 0.4278947368421053
 6.591143 0.4280701754385965
 6.591609 0.4280701754385965
 6.591609 0.4282456140350877
 6.596068 0.4282456140350877
 6.596068 0.4284210526315789
 6.598479 0.4284210526315789
 6.598479 0.4285964912280702
 6.602689 0.4285964912280702
 6.602689 0.4287719298245614
 6.61063 0.4287719298245614
 6.61063 0.4289473684210526
 6.612534 0.4289473684210526
 6.612534 0.4291228070175439
 6.61375 0.4291228070175439
 6.61375 0.4292982456140351
 6.619852 0.4292982456140351
 6.619852 0.4294736842105263
 6.634426 0.4294736842105263
 6.634426 0.4296491228070176
 6.634611 0.4296491228070176
 6.634611 0.4298245614035088
 6.643083 0.4298245614035088
 6.643083 0.43
 6.649641 0.43
 6.649641 0.4301754385964912
 6.650239 0.4301754385964912
 6.650239 0.4303508771929825
 6.65208 0.4303508771929825
 6.65208 0.4305263157894737
 6.653927 0.4305263157894737
 6.653927 0.4307017543859649
 6.660102 0.4307017543859649
 6.660102 0.4308771929824561
 6.660561 0.4308771929824561
 6.660561 0.4310526315789474
 6.661242 0.4310526315789474
 6.661242 0.4312280701754386
 6.66128 0.4312280701754386
 6.66128 0.4314035087719298
 6.661728 0.4314035087719298
 6.661728 0.4315789473684211
 6.661928 0.4315789473684211
 6.661928 0.4317543859649123
 6.663299 0.4317543859649123
 6.663299 0.4319298245614035
 6.669999 0.4319298245614035
 6.669999 0.4321052631578947
 6.674579 0.4321052631578947
 6.674579 0.432280701754386
 6.678778 0.432280701754386
 6.678778 0.4324561403508772
 6.693302 0.4324561403508772
 6.693302 0.4326315789473684
 6.697439 0.4326315789473684
 6.697439 0.4328070175438596
 6.704327 0.4328070175438596
 6.704327 0.4329824561403509
 6.704578 0.4329824561403509
 6.704578 0.4331578947368421
 6.710082 0.4331578947368421
 6.710082 0.4333333333333333
 6.719575 0.4333333333333333
 6.719575 0.4335087719298246
 6.720227 0.4335087719298246
 6.720227 0.4336842105263158
 6.722695 0.4336842105263158
 6.722695 0.433859649122807
 6.722791 0.433859649122807
 6.722791 0.4340350877192982
 6.724844 0.4340350877192982
 6.724844 0.4342105263157895
 6.72638 0.4342105263157895
 6.72638 0.4343859649122807
 6.726955 0.4343859649122807
 6.726955 0.4345614035087719
 6.727848 0.4345614035087719
 6.727848 0.4347368421052631
 6.728779 0.4347368421052631
 6.728779 0.4349122807017544
 6.730298 0.4349122807017544
 6.730298 0.4350877192982456
 6.734404 0.4350877192982456
 6.734404 0.4352631578947369
 6.73457 0.4352631578947369
 6.73457 0.4354385964912281
 6.735559 0.4354385964912281
 6.735559 0.4356140350877193
 6.736974 0.4356140350877193
 6.736974 0.4357894736842105
 6.757567 0.4357894736842105
 6.757567 0.4359649122807018
 6.762615 0.4359649122807018
 6.762615 0.436140350877193
 6.765046 0.436140350877193
 6.765046 0.4363157894736842
 6.767128 0.4363157894736842
 6.767128 0.4364912280701754
 6.773068 0.4364912280701754
 6.773068 0.4366666666666666
 6.773602 0.4366666666666666
 6.773602 0.4368421052631579
 6.777838 0.4368421052631579
 6.777838 0.4370175438596491
 6.78268 0.4370175438596491
 6.78268 0.4371929824561404
 6.784279 0.4371929824561404
 6.784279 0.4373684210526316
 6.78681 0.4373684210526316
 6.78681 0.4375438596491228
 6.787344 0.4375438596491228
 6.787344 0.437719298245614
 6.79228 0.437719298245614
 6.79228 0.4378947368421053
 6.794226 0.4378947368421053
 6.794226 0.4380701754385965
 6.798936 0.4380701754385965
 6.798936 0.4382456140350877
 6.801856 0.4382456140350877
 6.801856 0.4384210526315789
 6.811106 0.4384210526315789
 6.811106 0.4385964912280702
 6.811481 0.4385964912280702
 6.811481 0.4387719298245614
 6.81929 0.4387719298245614
 6.81929 0.4389473684210526
 6.819876 0.4389473684210526
 6.819876 0.4391228070175439
 6.824623 0.4391228070175439
 6.824623 0.4392982456140351
 6.832101 0.4392982456140351
 6.832101 0.4394736842105263
 6.842077 0.4394736842105263
 6.842077 0.4396491228070176
 6.853488 0.4396491228070176
 6.853488 0.4398245614035088
 6.855816 0.4398245614035088
 6.855816 0.44
 6.857637 0.44
 6.857637 0.4401754385964912
 6.858253 0.4401754385964912
 6.858253 0.4403508771929824
 6.874085 0.4403508771929824
 6.874085 0.4405263157894737
 6.878369 0.4405263157894737
 6.878369 0.4407017543859649
 6.881613 0.4407017543859649
 6.881613 0.4408771929824561
 6.88454 0.4408771929824561
 6.88454 0.4410526315789474
 6.884939 0.4410526315789474
 6.884939 0.4412280701754386
 6.890704 0.4412280701754386
 6.890704 0.4414035087719298
 6.891184 0.4414035087719298
 6.891184 0.4415789473684211
 6.893111 0.4415789473684211
 6.893111 0.4417543859649123
 6.900597 0.4417543859649123
 6.900597 0.4419298245614035
 6.902427 0.4419298245614035
 6.902427 0.4421052631578947
 6.906928 0.4421052631578947
 6.906928 0.4422807017543859
 6.912562 0.4422807017543859
 6.912562 0.4424561403508772
 6.915217 0.4424561403508772
 6.915217 0.4426315789473684
 6.920993 0.4426315789473684
 6.920993 0.4428070175438596
 6.923489 0.4428070175438596
 6.923489 0.4429824561403509
 6.933825 0.4429824561403509
 6.933825 0.4431578947368421
 6.936833 0.4431578947368421
 6.936833 0.4433333333333334
 6.939035 0.4433333333333334
 6.939035 0.4435087719298246
 6.95158 0.4435087719298246
 6.95158 0.4436842105263158
 6.955876 0.4436842105263158
 6.955876 0.443859649122807
 6.966999 0.443859649122807
 6.966999 0.4440350877192982
 6.968939 0.4440350877192982
 6.968939 0.4442105263157895
 6.970685 0.4442105263157895
 6.970685 0.4443859649122807
 6.977921 0.4443859649122807
 6.977921 0.4445614035087719
 6.990449 0.4445614035087719
 6.990449 0.4447368421052632
 6.992166 0.4447368421052632
 6.992166 0.4449122807017544
 6.992834 0.4449122807017544
 6.992834 0.4450877192982456
 6.996891 0.4450877192982456
 6.996891 0.4452631578947369
 7.002544 0.4452631578947369
 7.002544 0.4454385964912281
 7.006062 0.4454385964912281
 7.006062 0.4456140350877193
 7.009278 0.4456140350877193
 7.009278 0.4457894736842105
 7.013552 0.4457894736842105
 7.013552 0.4459649122807017
 7.0181 0.4459649122807017
 7.0181 0.446140350877193
 7.022978 0.446140350877193
 7.022978 0.4463157894736842
 7.029602 0.4463157894736842
 7.029602 0.4464912280701754
 7.032488 0.4464912280701754
 7.032488 0.4466666666666667
 7.034038 0.4466666666666667
 7.034038 0.4468421052631579
 7.035013 0.4468421052631579
 7.035013 0.4470175438596491
 7.03678 0.4470175438596491
 7.03678 0.4471929824561404
 7.045118 0.4471929824561404
 7.045118 0.4473684210526316
 7.050216 0.4473684210526316
 7.050216 0.4475438596491228
 7.052511 0.4475438596491228
 7.052511 0.447719298245614
 7.056919 0.447719298245614
 7.056919 0.4478947368421053
 7.059315 0.4478947368421053
 7.059315 0.4480701754385965
 7.068081 0.4480701754385965
 7.068081 0.4482456140350877
 7.068915 0.4482456140350877
 7.068915 0.4484210526315789
 7.071404 0.4484210526315789
 7.071404 0.4485964912280702
 7.076751 0.4485964912280702
 7.076751 0.4487719298245614
 7.089879 0.4487719298245614
 7.089879 0.4489473684210527
 7.092762 0.4489473684210527
 7.092762 0.4491228070175439
 7.097305 0.4491228070175439
 7.097305 0.4492982456140351
 7.098493 0.4492982456140351
 7.098493 0.4494736842105263
 7.10274 0.4494736842105263
 7.10274 0.4496491228070175
 7.103806 0.4496491228070175
 7.103806 0.4498245614035088
 7.1109 0.4498245614035088
 7.1109 0.45
 7.11205 0.45
 7.11205 0.4501754385964912
 7.115067 0.4501754385964912
 7.115067 0.4503508771929824
 7.121534 0.4503508771929824
 7.121534 0.4505263157894737
 7.123584 0.4505263157894737
 7.123584 0.4507017543859649
 7.124559 0.4507017543859649
 7.124559 0.4508771929824562
 7.130275 0.4508771929824562
 7.130275 0.4510526315789474
 7.13832 0.4510526315789474
 7.13832 0.4512280701754386
 7.140285 0.4512280701754386
 7.140285 0.4514035087719298
 7.141468 0.4514035087719298
 7.141468 0.4515789473684211
 7.16659 0.4515789473684211
 7.16659 0.4517543859649123
 7.184058 0.4517543859649123
 7.184058 0.4519298245614035
 7.184295 0.4519298245614035
 7.184295 0.4521052631578947
 7.184705 0.4521052631578947
 7.184705 0.4522807017543859
 7.187563 0.4522807017543859
 7.187563 0.4524561403508772
 7.198559 0.4524561403508772
 7.198559 0.4526315789473684
 7.201403 0.4526315789473684
 7.201403 0.4528070175438597
 7.202353 0.4528070175438597
 7.202353 0.4529824561403509
 7.204085 0.4529824561403509
 7.204085 0.4531578947368421
 7.213158 0.4531578947368421
 7.213158 0.4533333333333333
 7.214937 0.4533333333333333
 7.214937 0.4535087719298246
 7.220224 0.4535087719298246
 7.220224 0.4536842105263158
 7.220351 0.4536842105263158
 7.220351 0.453859649122807
 7.231125 0.453859649122807
 7.231125 0.4540350877192982
 7.23521 0.4540350877192982
 7.23521 0.4542105263157895
 7.23602 0.4542105263157895
 7.23602 0.4543859649122807
 7.240662 0.4543859649122807
 7.240662 0.4545614035087719
 7.250399 0.4545614035087719
 7.250399 0.4547368421052632
 7.252421 0.4547368421052632
 7.252421 0.4549122807017544
 7.252834 0.4549122807017544
 7.252834 0.4550877192982456
 7.258083 0.4550877192982456
 7.258083 0.4552631578947369
 7.261638 0.4552631578947369
 7.261638 0.4554385964912281
 7.269618 0.4554385964912281
 7.269618 0.4556140350877193
 7.27174 0.4556140350877193
 7.27174 0.4557894736842105
 7.279984 0.4557894736842105
 7.279984 0.4559649122807017
 7.281548 0.4559649122807017
 7.281548 0.456140350877193
 7.282683 0.456140350877193
 7.282683 0.4563157894736842
 7.291518 0.4563157894736842
 7.291518 0.4564912280701754
 7.292331 0.4564912280701754
 7.292331 0.4566666666666667
 7.295302 0.4566666666666667
 7.295302 0.4568421052631579
 7.299546 0.4568421052631579
 7.299546 0.4570175438596491
 7.302736 0.4570175438596491
 7.302736 0.4571929824561404
 7.309434 0.4571929824561404
 7.309434 0.4573684210526316
 7.32188 0.4573684210526316
 7.32188 0.4575438596491228
 7.325322 0.4575438596491228
 7.325322 0.457719298245614
 7.327107 0.457719298245614
 7.327107 0.4578947368421052
 7.329297 0.4578947368421052
 7.329297 0.4580701754385965
 7.330494 0.4580701754385965
 7.330494 0.4582456140350877
 7.333374 0.4582456140350877
 7.333374 0.458421052631579
 7.333928 0.458421052631579
 7.333928 0.4585964912280702
 7.335704 0.4585964912280702
 7.335704 0.4587719298245614
 7.340166 0.4587719298245614
 7.340166 0.4589473684210526
 7.34943 0.4589473684210526
 7.34943 0.4591228070175439
 7.349922 0.4591228070175439
 7.349922 0.4592982456140351
 7.353082 0.4592982456140351
 7.353082 0.4594736842105263
 7.355982 0.4594736842105263
 7.355982 0.4596491228070175
 7.367487 0.4596491228070175
 7.367487 0.4598245614035087
 7.376172 0.4598245614035087
 7.376172 0.46
 7.37723 0.46
 7.37723 0.4601754385964912
 7.382511 0.4601754385964912
 7.382511 0.4603508771929825
 7.393058 0.4603508771929825
 7.393058 0.4605263157894737
 7.405915 0.4605263157894737
 7.405915 0.4607017543859649
 7.406961 0.4607017543859649
 7.406961 0.4608771929824562
 7.411363 0.4608771929824562
 7.411363 0.4610526315789474
 7.420982 0.4610526315789474
 7.420982 0.4612280701754386
 7.425334 0.4612280701754386
 7.425334 0.4614035087719298
 7.425934 0.4614035087719298
 7.425934 0.461578947368421
 7.433964 0.461578947368421
 7.433964 0.4617543859649123
 7.435685 0.4617543859649123
 7.435685 0.4619298245614035
 7.438077 0.4619298245614035
 7.438077 0.4621052631578947
 7.439082 0.4621052631578947
 7.439082 0.462280701754386
 7.440895 0.462280701754386
 7.440895 0.4624561403508772
 7.454495 0.4624561403508772
 7.454495 0.4626315789473684
 7.456719 0.4626315789473684
 7.456719 0.4628070175438597
 7.457854 0.4628070175438597
 7.457854 0.4629824561403509
 7.45839 0.4629824561403509
 7.45839 0.4631578947368421
 7.461344 0.4631578947368421
 7.461344 0.4633333333333333
 7.464934 0.4633333333333333
 7.464934 0.4635087719298245
 7.467066 0.4635087719298245
 7.467066 0.4636842105263158
 7.468723 0.4636842105263158
 7.468723 0.463859649122807
 7.470095 0.463859649122807
 7.470095 0.4640350877192982
 7.475255 0.4640350877192982
 7.475255 0.4642105263157895
 7.476889 0.4642105263157895
 7.476889 0.4643859649122807
 7.483527 0.4643859649122807
 7.483527 0.464561403508772
 7.484451 0.464561403508772
 7.484451 0.4647368421052632
 7.492473 0.4647368421052632
 7.492473 0.4649122807017544
 7.494532 0.4649122807017544
 7.494532 0.4650877192982456
 7.498721 0.4650877192982456
 7.498721 0.4652631578947368
 7.508468 0.4652631578947368
 7.508468 0.4654385964912281
 7.5091 0.4654385964912281
 7.5091 0.4656140350877193
 7.518655 0.4656140350877193
 7.518655 0.4657894736842105
 7.520075 0.4657894736842105
 7.520075 0.4659649122807017
 7.520449 0.4659649122807017
 7.520449 0.466140350877193
 7.525819 0.466140350877193
 7.525819 0.4663157894736842
 7.532111 0.4663157894736842
 7.532111 0.4664912280701755
 7.534916 0.4664912280701755
 7.534916 0.4666666666666667
 7.536126 0.4666666666666667
 7.536126 0.4668421052631579
 7.540126 0.4668421052631579
 7.540126 0.4670175438596491
 7.540927 0.4670175438596491
 7.540927 0.4671929824561403
 7.544693 0.4671929824561403
 7.544693 0.4673684210526316
 7.551509 0.4673684210526316
 7.551509 0.4675438596491228
 7.554646 0.4675438596491228
 7.554646 0.467719298245614
 7.561815 0.467719298245614
 7.561815 0.4678947368421053
 7.561991 0.4678947368421053
 7.561991 0.4680701754385965
 7.563294 0.4680701754385965
 7.563294 0.4682456140350877
 7.568865 0.4682456140350877
 7.568865 0.468421052631579
 7.575929 0.468421052631579
 7.575929 0.4685964912280702
 7.576037 0.4685964912280702
 7.576037 0.4687719298245614
 7.578786 0.4687719298245614
 7.578786 0.4689473684210526
 7.579516 0.4689473684210526
 7.579516 0.4691228070175439
 7.585671 0.4691228070175439
 7.585671 0.4692982456140351
 7.586095 0.4692982456140351
 7.586095 0.4694736842105263
 7.59136 0.4694736842105263
 7.59136 0.4696491228070175
 7.616828 0.4696491228070175
 7.616828 0.4698245614035088
 7.630141 0.4698245614035088
 7.630141 0.47
 7.630646 0.47
 7.630646 0.4701754385964912
 7.633178 0.4701754385964912
 7.633178 0.4703508771929825
 7.63588 0.4703508771929825
 7.63588 0.4705263157894737
 7.638289 0.4705263157894737
 7.638289 0.4707017543859649
 7.643713 0.4707017543859649
 7.643713 0.4708771929824561
 7.655323 0.4708771929824561
 7.655323 0.4710526315789474
 7.655808 0.4710526315789474
 7.655808 0.4712280701754386
 7.657443 0.4712280701754386
 7.657443 0.4714035087719298
 7.661424 0.4714035087719298
 7.661424 0.471578947368421
 7.664299 0.471578947368421
 7.664299 0.4717543859649123
 7.671448 0.4717543859649123
 7.671448 0.4719298245614035
 7.675687 0.4719298245614035
 7.675687 0.4721052631578948
 7.677778 0.4721052631578948
 7.677778 0.472280701754386
 7.677913 0.472280701754386
 7.677913 0.4724561403508772
 7.681228 0.4724561403508772
 7.681228 0.4726315789473684
 7.692317 0.4726315789473684
 7.692317 0.4728070175438597
 7.692914 0.4728070175438597
 7.692914 0.4729824561403509
 7.695942 0.4729824561403509
 7.695942 0.4731578947368421
 7.699506 0.4731578947368421
 7.699506 0.4733333333333333
 7.702089 0.4733333333333333
 7.702089 0.4735087719298245
 7.703406 0.4735087719298245
 7.703406 0.4736842105263158
 7.712548 0.4736842105263158
 7.712548 0.473859649122807
 7.713231 0.473859649122807
 7.713231 0.4740350877192983
 7.713923 0.4740350877192983
 7.713923 0.4742105263157895
 7.721346 0.4742105263157895
 7.721346 0.4743859649122807
 7.722422 0.4743859649122807
 7.722422 0.4745614035087719
 7.727043 0.4745614035087719
 7.727043 0.4747368421052632
 7.735171 0.4747368421052632
 7.735171 0.4749122807017544
 7.742378 0.4749122807017544
 7.742378 0.4750877192982456
 7.745102 0.4750877192982456
 7.745102 0.4752631578947368
 7.75073 0.4752631578947368
 7.75073 0.475438596491228
 7.753081 0.475438596491228
 7.753081 0.4756140350877193
 7.756882 0.4756140350877193
 7.756882 0.4757894736842105
 7.758435 0.4757894736842105
 7.758435 0.4759649122807018
 7.75884 0.4759649122807018
 7.75884 0.476140350877193
 7.759835 0.476140350877193
 7.759835 0.4763157894736842
 7.760877 0.4763157894736842
 7.760877 0.4764912280701755
 7.765305 0.4764912280701755
 7.765305 0.4766666666666667
 7.778368 0.4766666666666667
 7.778368 0.4768421052631579
 7.778801 0.4768421052631579
 7.778801 0.4770175438596491
 7.77921 0.4770175438596491
 7.77921 0.4771929824561403
 7.780952 0.4771929824561403
 7.780952 0.4773684210526316
 7.784626 0.4773684210526316
 7.784626 0.4775438596491228
 7.786739 0.4775438596491228
 7.786739 0.477719298245614
 7.789283 0.477719298245614
 7.789283 0.4778947368421053
 7.791585 0.4778947368421053
 7.791585 0.4780701754385965
 7.79289 0.4780701754385965
 7.79289 0.4782456140350877
 7.79773 0.4782456140350877
 7.79773 0.478421052631579
 7.80092 0.478421052631579
 7.80092 0.4785964912280702
 7.801426 0.4785964912280702
 7.801426 0.4787719298245614
 7.801832 0.4787719298245614
 7.801832 0.4789473684210526
 7.808708 0.4789473684210526
 7.808708 0.4791228070175438
 7.817979 0.4791228070175438
 7.817979 0.4792982456140351
 7.818245 0.4792982456140351
 7.818245 0.4794736842105263
 7.822076 0.4794736842105263
 7.822076 0.4796491228070175
 7.825962 0.4796491228070175
 7.825962 0.4798245614035088
 7.83132 0.4798245614035088
 7.83132 0.48
 7.834037 0.48
 7.834037 0.4801754385964913
 7.835637 0.4801754385964913
 7.835637 0.4803508771929825
 7.835922 0.4803508771929825
 7.835922 0.4805263157894737
 7.843404 0.4805263157894737
 7.843404 0.4807017543859649
 7.8481 0.4807017543859649
 7.8481 0.4808771929824561
 7.848864 0.4808771929824561
 7.848864 0.4810526315789473
 7.850925 0.4810526315789473
 7.850925 0.4812280701754386
 7.85894 0.4812280701754386
 7.85894 0.4814035087719298
 7.863664 0.4814035087719298
 7.863664 0.4815789473684211
 7.866477 0.4815789473684211
 7.866477 0.4817543859649123
 7.870107 0.4817543859649123
 7.870107 0.4819298245614035
 7.87829 0.4819298245614035
 7.87829 0.4821052631578948
 7.87893 0.4821052631578948
 7.87893 0.482280701754386
 7.879082 0.482280701754386
 7.879082 0.4824561403508772
 7.88314 0.4824561403508772
 7.88314 0.4826315789473684
 7.88378 0.4826315789473684
 7.88378 0.4828070175438596
 7.883945 0.4828070175438596
 7.883945 0.4829824561403509
 7.884875 0.4829824561403509
 7.884875 0.4831578947368421
 7.892176 0.4831578947368421
 7.892176 0.4833333333333333
 7.902532 0.4833333333333333
 7.902532 0.4835087719298246
 7.907494 0.4835087719298246
 7.907494 0.4836842105263158
 7.908155 0.4836842105263158
 7.908155 0.483859649122807
 7.908488 0.483859649122807
 7.908488 0.4840350877192983
 7.912274 0.4840350877192983
 7.912274 0.4842105263157895
 7.912371 0.4842105263157895
 7.912371 0.4843859649122807
 7.927715 0.4843859649122807
 7.927715 0.4845614035087719
 7.930964 0.4845614035087719
 7.930964 0.4847368421052631
 7.933765 0.4847368421052631
 7.933765 0.4849122807017544
 7.93498 0.4849122807017544
 7.93498 0.4850877192982456
 7.935176 0.4850877192982456
 7.935176 0.4852631578947368
 7.944147 0.4852631578947368
 7.944147 0.4854385964912281
 7.94702 0.4854385964912281
 7.94702 0.4856140350877193
 7.94742 0.4856140350877193
 7.94742 0.4857894736842105
 7.949991 0.4857894736842105
 7.949991 0.4859649122807018
 7.961253 0.4859649122807018
 7.961253 0.486140350877193
 7.961934 0.486140350877193
 7.961934 0.4863157894736842
 7.964797 0.4863157894736842
 7.964797 0.4864912280701754
 7.96605 0.4864912280701754
 7.96605 0.4866666666666667
 7.973556 0.4866666666666667
 7.973556 0.4868421052631579
 7.980758 0.4868421052631579
 7.980758 0.4870175438596491
 7.98919 0.4870175438596491
 7.98919 0.4871929824561403
 7.991855 0.4871929824561403
 7.991855 0.4873684210526316
 7.991927 0.4873684210526316
 7.991927 0.4875438596491228
 7.993201 0.4875438596491228
 7.993201 0.4877192982456141
 7.999923 0.4877192982456141
 7.999923 0.4878947368421053
 8.003951000000001 0.4878947368421053
 8.003951000000001 0.4880701754385965
 8.011022000000001 0.4880701754385965
 8.011022000000001 0.4882456140350877
 8.025791 0.4882456140350877
 8.025791 0.4884210526315789
 8.025824 0.4884210526315789
 8.025824 0.4885964912280702
 8.031618999999999 0.4885964912280702
 8.031618999999999 0.4887719298245614
 8.033689000000001 0.4887719298245614
 8.033689000000001 0.4889473684210526
 8.039751000000001 0.4889473684210526
 8.039751000000001 0.4891228070175438
 8.050905999999999 0.4891228070175438
 8.050905999999999 0.4892982456140351
 8.059551000000001 0.4892982456140351
 8.059551000000001 0.4894736842105263
 8.061811000000001 0.4894736842105263
 8.061811000000001 0.4896491228070176
 8.062709999999999 0.4896491228070176
 8.062709999999999 0.4898245614035088
 8.065621 0.4898245614035088
 8.065621 0.49
 8.066922999999999 0.49
 8.066922999999999 0.4901754385964912
 8.076981 0.4901754385964912
 8.076981 0.4903508771929825
 8.080049000000001 0.4903508771929825
 8.080049000000001 0.4905263157894737
 8.082704 0.4905263157894737
 8.082704 0.4907017543859649
 8.091524 0.4907017543859649
 8.091524 0.4908771929824561
 8.091782 0.4908771929824561
 8.091782 0.4910526315789474
 8.096942 0.4910526315789474
 8.096942 0.4912280701754386
 8.097792 0.4912280701754386
 8.097792 0.4914035087719298
 8.101796 0.4914035087719298
 8.101796 0.4915789473684211
 8.104571 0.4915789473684211
 8.104571 0.4917543859649123
 8.108734 0.4917543859649123
 8.108734 0.4919298245614035
 8.115546999999999 0.4919298245614035
 8.115546999999999 0.4921052631578947
 8.115689 0.4921052631578947
 8.115689 0.492280701754386
 8.118995 0.492280701754386
 8.118995 0.4924561403508772
 8.120346 0.4924561403508772
 8.120346 0.4926315789473684
 8.121556999999999 0.4926315789473684
 8.121556999999999 0.4928070175438596
 8.121942000000001 0.4928070175438596
 8.121942000000001 0.4929824561403509
 8.123201 0.4929824561403509
 8.123201 0.4931578947368421
 8.124815999999999 0.4931578947368421
 8.124815999999999 0.4933333333333333
 8.136181000000001 0.4933333333333333
 8.136181000000001 0.4935087719298246
 8.136402 0.4935087719298246
 8.136402 0.4936842105263158
 8.138057 0.4936842105263158
 8.138057 0.493859649122807
 8.143653 0.493859649122807
 8.143653 0.4940350877192983
 8.147843999999999 0.4940350877192983
 8.147843999999999 0.4942105263157895
 8.149095000000001 0.4942105263157895
 8.149095000000001 0.4943859649122807
 8.158315 0.4943859649122807
 8.158315 0.4945614035087719
 8.159045000000001 0.4945614035087719
 8.159045000000001 0.4947368421052631
 8.177320999999999 0.4947368421052631
 8.177320999999999 0.4949122807017544
 8.183111 0.4949122807017544
 8.183111 0.4950877192982456
 8.183296 0.4950877192982456
 8.183296 0.4952631578947368
 8.189769 0.4952631578947368
 8.189769 0.4954385964912281
 8.191293 0.4954385964912281
 8.191293 0.4956140350877193
 8.192909 0.4956140350877193
 8.192909 0.4957894736842105
 8.199064999999999 0.4957894736842105
 8.199064999999999 0.4959649122807018
 8.199871999999999 0.4959649122807018
 8.199871999999999 0.496140350877193
 8.219188000000001 0.496140350877193
 8.219188000000001 0.4963157894736842
 8.227757 0.4963157894736842
 8.227757 0.4964912280701754
 8.234761000000001 0.4964912280701754
 8.234761000000001 0.4966666666666666
 8.242323000000001 0.4966666666666666
 8.242323000000001 0.4968421052631579
 8.243594999999999 0.4968421052631579
 8.243594999999999 0.4970175438596491
 8.247909999999999 0.4970175438596491
 8.247909999999999 0.4971929824561404
 8.260346999999999 0.4971929824561404
 8.260346999999999 0.4973684210526316
 8.262456 0.4973684210526316
 8.262456 0.4975438596491228
 8.262669000000001 0.4975438596491228
 8.262669000000001 0.4977192982456141
 8.283666999999999 0.4977192982456141
 8.283666999999999 0.4978947368421053
 8.289407000000001 0.4978947368421053
 8.289407000000001 0.4980701754385965
 8.295877000000001 0.4980701754385965
 8.295877000000001 0.4982456140350877
 8.296649 0.4982456140350877
 8.296649 0.4984210526315789
 8.298861 0.4984210526315789
 8.298861 0.4985964912280701
 8.303337000000001 0.4985964912280701
 8.303337000000001 0.4987719298245614
 8.304448000000001 0.4987719298245614
 8.304448000000001 0.4989473684210526
 8.306258 0.4989473684210526
 8.306258 0.4991228070175439
 8.308743 0.4991228070175439
 8.308743 0.4992982456140351
 8.310384000000001 0.4992982456140351
 8.310384000000001 0.4994736842105263
 8.313715 0.4994736842105263
 8.313715 0.4996491228070176
 8.315272999999999 0.4996491228070176
 8.315272999999999 0.4998245614035088
 8.323987000000001 0.4998245614035088
 8.323987000000001 0.5
 8.327508 0.5
 8.327508 0.5001754385964913
 8.328309000000001 0.5001754385964913
 8.328309000000001 0.5003508771929824
 8.330128 0.5003508771929824
 8.330128 0.5005263157894737
 8.331384 0.5005263157894737
 8.331384 0.5007017543859649
 8.335546000000001 0.5007017543859649
 8.335546000000001 0.5008771929824561
 8.335770999999999 0.5008771929824561
 8.335770999999999 0.5010526315789474
 8.346693 0.5010526315789474
 8.346693 0.5012280701754386
 8.353706000000001 0.5012280701754386
 8.353706000000001 0.5014035087719299
 8.354516 0.5014035087719299
 8.354516 0.501578947368421
 8.358299000000001 0.501578947368421
 8.358299000000001 0.5017543859649123
 8.359144000000001 0.5017543859649123
 8.359144000000001 0.5019298245614036
 8.364246 0.5019298245614036
 8.364246 0.5021052631578947
 8.368093999999999 0.5021052631578947
 8.368093999999999 0.502280701754386
 8.369476000000001 0.502280701754386
 8.369476000000001 0.5024561403508772
 8.378328 0.5024561403508772
 8.378328 0.5026315789473684
 8.383436 0.5026315789473684
 8.383436 0.5028070175438597
 8.384252999999999 0.5028070175438597
 8.384252999999999 0.5029824561403509
 8.389283000000001 0.5029824561403509
 8.389283000000001 0.5031578947368421
 8.389421 0.5031578947368421
 8.389421 0.5033333333333333
 8.396886 0.5033333333333333
 8.396886 0.5035087719298246
 8.41203 0.5035087719298246
 8.41203 0.5036842105263157
 8.415139999999999 0.5036842105263157
 8.415139999999999 0.503859649122807
 8.419700000000001 0.503859649122807
 8.419700000000001 0.5040350877192983
 8.435539 0.5040350877192983
 8.435539 0.5042105263157894
 8.456161 0.5042105263157894
 8.456161 0.5043859649122807
 8.456913 0.5043859649122807
 8.456913 0.5045614035087719
 8.462414000000001 0.5045614035087719
 8.462414000000001 0.5047368421052632
 8.465446999999999 0.5047368421052632
 8.465446999999999 0.5049122807017544
 8.468495000000001 0.5049122807017544
 8.468495000000001 0.5050877192982456
 8.473924999999999 0.5050877192982456
 8.473924999999999 0.5052631578947369
 8.474169 0.5052631578947369
 8.474169 0.505438596491228
 8.474755 0.505438596491228
 8.474755 0.5056140350877193
 8.477767999999999 0.5056140350877193
 8.477767999999999 0.5057894736842106
 8.484211999999999 0.5057894736842106
 8.484211999999999 0.5059649122807017
 8.487691999999999 0.5059649122807017
 8.487691999999999 0.506140350877193
 8.489806 0.506140350877193
 8.489806 0.5063157894736842
 8.490618 0.5063157894736842
 8.490618 0.5064912280701754
 8.492254000000001 0.5064912280701754
 8.492254000000001 0.5066666666666667
 8.493950999999999 0.5066666666666667
 8.493950999999999 0.5068421052631579
 8.497814999999999 0.5068421052631579
 8.497814999999999 0.5070175438596491
 8.498664 0.5070175438596491
 8.498664 0.5071929824561403
 8.510669999999999 0.5071929824561403
 8.510669999999999 0.5073684210526316
 8.512199000000001 0.5073684210526316
 8.512199000000001 0.5075438596491229
 8.516783999999999 0.5075438596491229
 8.516783999999999 0.507719298245614
 8.524357 0.507719298245614
 8.524357 0.5078947368421053
 8.531385999999999 0.5078947368421053
 8.531385999999999 0.5080701754385964
 8.538188 0.5080701754385964
 8.538188 0.5082456140350877
 8.541719000000001 0.5082456140350877
 8.541719000000001 0.508421052631579
 8.543877 0.508421052631579
 8.543877 0.5085964912280702
 8.546939999999999 0.5085964912280702
 8.546939999999999 0.5087719298245614
 8.554154 0.5087719298245614
 8.554154 0.5089473684210526
 8.557722 0.5089473684210526
 8.557722 0.5091228070175439
 8.559151 0.5091228070175439
 8.559151 0.5092982456140351
 8.560833000000001 0.5092982456140351
 8.560833000000001 0.5094736842105263
 8.561059999999999 0.5094736842105263
 8.561059999999999 0.5096491228070176
 8.565087999999999 0.5096491228070176
 8.565087999999999 0.5098245614035087
 8.575168 0.5098245614035087
 8.575168 0.51
 8.583549 0.51
 8.583549 0.5101754385964913
 8.588134999999999 0.5101754385964913
 8.588134999999999 0.5103508771929824
 8.589755 0.5103508771929824
 8.589755 0.5105263157894737
 8.595071000000001 0.5105263157894737
 8.595071000000001 0.5107017543859649
 8.595443 0.5107017543859649
 8.595443 0.5108771929824562
 8.610811999999999 0.5108771929824562
 8.610811999999999 0.5110526315789473
 8.619187 0.5110526315789473
 8.619187 0.5112280701754386
 8.619341 0.5112280701754386
 8.619341 0.5114035087719299
 8.621219 0.5114035087719299
 8.621219 0.511578947368421
 8.621831 0.511578947368421
 8.621831 0.5117543859649123
 8.62609 0.5117543859649123
 8.62609 0.5119298245614035
 8.627425000000001 0.5119298245614035
 8.627425000000001 0.5121052631578947
 8.633323000000001 0.5121052631578947
 8.633323000000001 0.512280701754386
 8.633846 0.512280701754386
 8.633846 0.5124561403508772
 8.634598 0.5124561403508772
 8.634598 0.5126315789473684
 8.639327 0.5126315789473684
 8.639327 0.5128070175438596
 8.663517000000001 0.5128070175438596
 8.663517000000001 0.5129824561403509
 8.664687000000001 0.5129824561403509
 8.664687000000001 0.5131578947368421
 8.668044 0.5131578947368421
 8.668044 0.5133333333333333
 8.670819 0.5133333333333333
 8.670819 0.5135087719298246
 8.679881999999999 0.5135087719298246
 8.679881999999999 0.5136842105263157
 8.686828 0.5136842105263157
 8.686828 0.513859649122807
 8.690315999999999 0.513859649122807
 8.690315999999999 0.5140350877192983
 8.694865 0.5140350877192983
 8.694865 0.5142105263157895
 8.703799999999999 0.5142105263157895
 8.703799999999999 0.5143859649122807
 8.710623999999999 0.5143859649122807
 8.710623999999999 0.5145614035087719
 8.715413 0.5145614035087719
 8.715413 0.5147368421052632
 8.724565 0.5147368421052632
 8.724565 0.5149122807017544
 8.724743999999999 0.5149122807017544
 8.724743999999999 0.5150877192982456
 8.727955 0.5150877192982456
 8.727955 0.5152631578947369
 8.728533000000001 0.5152631578947369
 8.728533000000001 0.515438596491228
 8.728956999999999 0.515438596491228
 8.728956999999999 0.5156140350877193
 8.730510000000001 0.5156140350877193
 8.730510000000001 0.5157894736842106
 8.742362999999999 0.5157894736842106
 8.742362999999999 0.5159649122807017
 8.743387 0.5159649122807017
 8.743387 0.516140350877193
 8.747030000000001 0.516140350877193
 8.747030000000001 0.5163157894736842
 8.750071999999999 0.5163157894736842
 8.750071999999999 0.5164912280701754
 8.752687999999999 0.5164912280701754
 8.752687999999999 0.5166666666666667
 8.758694 0.5166666666666667
 8.758694 0.5168421052631579
 8.768115 0.5168421052631579
 8.768115 0.5170175438596492
 8.778256000000001 0.5170175438596492
 8.778256000000001 0.5171929824561403
 8.780799999999999 0.5171929824561403
 8.780799999999999 0.5173684210526316
 8.780801 0.5173684210526316
 8.780801 0.5175438596491229
 8.783849 0.5175438596491229
 8.783849 0.517719298245614
 8.784988999999999 0.517719298245614
 8.784988999999999 0.5178947368421053
 8.787345999999999 0.5178947368421053
 8.787345999999999 0.5180701754385965
 8.792909999999999 0.5180701754385965
 8.792909999999999 0.5182456140350877
 8.795423 0.5182456140350877
 8.795423 0.5184210526315789
 8.795938 0.5184210526315789
 8.795938 0.5185964912280702
 8.805293000000001 0.5185964912280702
 8.805293000000001 0.5187719298245614
 8.811196000000001 0.5187719298245614
 8.811196000000001 0.5189473684210526
 8.822255999999999 0.5189473684210526
 8.822255999999999 0.5191228070175439
 8.826112 0.5191228070175439
 8.826112 0.519298245614035
 8.826571 0.519298245614035
 8.826571 0.5194736842105263
 8.829997000000001 0.5194736842105263
 8.829997000000001 0.5196491228070176
 8.838191 0.5196491228070176
 8.838191 0.5198245614035087
 8.842768 0.5198245614035087
 8.842768 0.52
 8.846071 0.52
 8.846071 0.5201754385964912
 8.846836 0.5201754385964912
 8.846836 0.5203508771929825
 8.850922000000001 0.5203508771929825
 8.850922000000001 0.5205263157894737
 8.863324 0.5205263157894737
 8.863324 0.5207017543859649
 8.864229 0.5207017543859649
 8.864229 0.5208771929824562
 8.87097 0.5208771929824562
 8.87097 0.5210526315789473
 8.874508000000001 0.5210526315789473
 8.874508000000001 0.5212280701754386
 8.876525000000001 0.5212280701754386
 8.876525000000001 0.5214035087719299
 8.885095 0.5214035087719299
 8.885095 0.521578947368421
 8.894954 0.521578947368421
 8.894954 0.5217543859649123
 8.903013 0.5217543859649123
 8.903013 0.5219298245614035
 8.905817000000001 0.5219298245614035
 8.905817000000001 0.5221052631578947
 8.910586 0.5221052631578947
 8.910586 0.522280701754386
 8.912755000000001 0.522280701754386
 8.912755000000001 0.5224561403508772
 8.916274 0.5224561403508772
 8.916274 0.5226315789473684
 8.917589 0.5226315789473684
 8.917589 0.5228070175438596
 8.923691 0.5228070175438596
 8.923691 0.5229824561403509
 8.924467 0.5229824561403509
 8.924467 0.5231578947368422
 8.926071 0.5231578947368422
 8.926071 0.5233333333333333
 8.926795 0.5233333333333333
 8.926795 0.5235087719298246
 8.934131000000001 0.5235087719298246
 8.934131000000001 0.5236842105263158
 8.936451999999999 0.5236842105263158
 8.936451999999999 0.523859649122807
 8.936593 0.523859649122807
 8.936593 0.5240350877192983
 8.944019000000001 0.5240350877192983
 8.944019000000001 0.5242105263157895
 8.946327 0.5242105263157895
 8.946327 0.5243859649122807
 8.960248999999999 0.5243859649122807
 8.960248999999999 0.5245614035087719
 8.975718000000001 0.5245614035087719
 8.975718000000001 0.5247368421052632
 8.991637000000001 0.5247368421052632
 8.991637000000001 0.5249122807017544
 8.992521 0.5249122807017544
 8.992521 0.5250877192982456
 9.007717 0.5250877192982456
 9.007717 0.5252631578947369
 9.009349 0.5252631578947369
 9.009349 0.525438596491228
 9.012907999999999 0.525438596491228
 9.012907999999999 0.5256140350877193
 9.016152999999999 0.5256140350877193
 9.016152999999999 0.5257894736842105
 9.018134 0.5257894736842105
 9.018134 0.5259649122807017
 9.023621 0.5259649122807017
 9.023621 0.526140350877193
 9.0251 0.526140350877193
 9.0251 0.5263157894736842
 9.025385 0.5263157894736842
 9.025385 0.5264912280701755
 9.031447999999999 0.5264912280701755
 9.031447999999999 0.5266666666666666
 9.031556 0.5266666666666666
 9.031556 0.5268421052631579
 9.04856 0.5268421052631579
 9.04856 0.5270175438596492
 9.053376999999999 0.5270175438596492
 9.053376999999999 0.5271929824561403
 9.062393999999999 0.5271929824561403
 9.062393999999999 0.5273684210526316
 9.065080999999999 0.5273684210526316
 9.065080999999999 0.5275438596491228
 9.065149999999999 0.5275438596491228
 9.065149999999999 0.527719298245614
 9.068019 0.527719298245614
 9.068019 0.5278947368421053
 9.068377 0.5278947368421053
 9.068377 0.5280701754385965
 9.076988999999999 0.5280701754385965
 9.076988999999999 0.5282456140350877
 9.085542 0.5282456140350877
 9.085542 0.5284210526315789
 9.085941999999999 0.5284210526315789
 9.085941999999999 0.5285964912280702
 9.093227000000001 0.5285964912280702
 9.093227000000001 0.5287719298245614
 9.093546 0.5287719298245614
 9.093546 0.5289473684210526
 9.094602 0.5289473684210526
 9.094602 0.5291228070175439
 9.095476 0.5291228070175439
 9.095476 0.529298245614035
 9.097573000000001 0.529298245614035
 9.097573000000001 0.5294736842105263
 9.11027 0.5294736842105263
 9.11027 0.5296491228070176
 9.115715 0.5296491228070176
 9.115715 0.5298245614035088
 9.116009999999999 0.5298245614035088
 9.116009999999999 0.53
 9.122541 0.53
 9.122541 0.5301754385964912
 9.125346 0.5301754385964912
 9.125346 0.5303508771929825
 9.126516000000001 0.5303508771929825
 9.126516000000001 0.5305263157894737
 9.137352 0.5305263157894737
 9.137352 0.5307017543859649
 9.139376 0.5307017543859649
 9.139376 0.5308771929824562
 9.143388 0.5308771929824562
 9.143388 0.5310526315789473
 9.148735 0.5310526315789473
 9.148735 0.5312280701754386
 9.150013 0.5312280701754386
 9.150013 0.5314035087719299
 9.150988999999999 0.5314035087719299
 9.150988999999999 0.531578947368421
 9.156992000000001 0.531578947368421
 9.156992000000001 0.5317543859649123
 9.157318999999999 0.5317543859649123
 9.157318999999999 0.5319298245614035
 9.158492000000001 0.5319298245614035
 9.158492000000001 0.5321052631578947
 9.159248 0.5321052631578947
 9.159248 0.5322807017543859
 9.161334999999999 0.5322807017543859
 9.161334999999999 0.5324561403508772
 9.171196 0.5324561403508772
 9.171196 0.5326315789473685
 9.180717 0.5326315789473685
 9.180717 0.5328070175438596
 9.185371999999999 0.5328070175438596
 9.185371999999999 0.5329824561403509
 9.192961 0.5329824561403509
 9.192961 0.5331578947368421
 9.202437 0.5331578947368421
 9.202437 0.5333333333333333
 9.215265 0.5333333333333333
 9.215265 0.5335087719298246
 9.227055999999999 0.5335087719298246
 9.227055999999999 0.5336842105263158
 9.229706999999999 0.5336842105263158
 9.229706999999999 0.533859649122807
 9.230478 0.533859649122807
 9.230478 0.5340350877192982
 9.238885 0.5340350877192982
 9.238885 0.5342105263157895
 9.241605 0.5342105263157895
 9.241605 0.5343859649122807
 9.248404000000001 0.5343859649122807
 9.248404000000001 0.5345614035087719
 9.258331 0.5345614035087719
 9.258331 0.5347368421052632
 9.263811 0.5347368421052632
 9.263811 0.5349122807017543
 9.267493 0.5349122807017543
 9.267493 0.5350877192982456
 9.274459999999999 0.5350877192982456
 9.274459999999999 0.5352631578947369
 9.278230000000001 0.5352631578947369
 9.278230000000001 0.535438596491228
 9.285731999999999 0.535438596491228
 9.285731999999999 0.5356140350877193
 9.292014 0.5356140350877193
 9.292014 0.5357894736842105
 9.296405 0.5357894736842105
 9.296405 0.5359649122807018
 9.299174000000001 0.5359649122807018
 9.299174000000001 0.536140350877193
 9.302156 0.536140350877193
 9.302156 0.5363157894736842
 9.30935 0.5363157894736842
 9.30935 0.5364912280701755
 9.313178000000001 0.5364912280701755
 9.313178000000001 0.5366666666666666
 9.32267 0.5366666666666666
 9.32267 0.5368421052631579
 9.324688999999999 0.5368421052631579
 9.324688999999999 0.5370175438596492
 9.33398 0.5370175438596492
 9.33398 0.5371929824561403
 9.341329999999999 0.5371929824561403
 9.341329999999999 0.5373684210526316
 9.368338 0.5373684210526316
 9.368338 0.5375438596491228
 9.382828999999999 0.5375438596491228
 9.382828999999999 0.537719298245614
 9.393376 0.537719298245614
 9.393376 0.5378947368421053
 9.396153 0.5378947368421053
 9.396153 0.5380701754385965
 9.399369 0.5380701754385965
 9.399369 0.5382456140350877
 9.409221000000001 0.5382456140350877
 9.409221000000001 0.5384210526315789
 9.412698000000001 0.5384210526315789
 9.412698000000001 0.5385964912280702
 9.420305000000001 0.5385964912280702
 9.420305000000001 0.5387719298245615
 9.424949 0.5387719298245615
 9.424949 0.5389473684210526
 9.428553000000001 0.5389473684210526
 9.428553000000001 0.5391228070175439
 9.430655 0.5391228070175439
 9.430655 0.5392982456140351
 9.433681 0.5392982456140351
 9.433681 0.5394736842105263
 9.444805000000001 0.5394736842105263
 9.444805000000001 0.5396491228070175
 9.44661 0.5396491228070175
 9.44661 0.5398245614035088
 9.446812 0.5398245614035088
 9.446812 0.54
 9.450816 0.54
 9.450816 0.5401754385964912
 9.453742999999999 0.5401754385964912
 9.453742999999999 0.5403508771929825
 9.460832 0.5403508771929825
 9.460832 0.5405263157894736
 9.463189 0.5405263157894736
 9.463189 0.5407017543859649
 9.470781000000001 0.5407017543859649
 9.470781000000001 0.5408771929824562
 9.471492 0.5408771929824562
 9.471492 0.5410526315789473
 9.474513 0.5410526315789473
 9.474513 0.5412280701754386
 9.474538000000001 0.5412280701754386
 9.474538000000001 0.5414035087719298
 9.477713 0.5414035087719298
 9.477713 0.541578947368421
 9.479113 0.541578947368421
 9.479113 0.5417543859649123
 9.484684 0.5417543859649123
 9.484684 0.5419298245614035
 9.494949 0.5419298245614035
 9.494949 0.5421052631578948
 9.495734000000001 0.5421052631578948
 9.495734000000001 0.5422807017543859
 9.504379999999999 0.5422807017543859
 9.504379999999999 0.5424561403508772
 9.507227 0.5424561403508772
 9.507227 0.5426315789473685
 9.508995000000001 0.5426315789473685
 9.508995000000001 0.5428070175438596
 9.510944 0.5428070175438596
 9.510944 0.5429824561403509
 9.51216 0.5429824561403509
 9.51216 0.5431578947368421
 9.52261 0.5431578947368421
 9.52261 0.5433333333333333
 9.527111 0.5433333333333333
 9.527111 0.5435087719298246
 9.529147 0.5435087719298246
 9.529147 0.5436842105263158
 9.535242999999999 0.5436842105263158
 9.535242999999999 0.543859649122807
 9.536552 0.543859649122807
 9.536552 0.5440350877192982
 9.537727 0.5440350877192982
 9.537727 0.5442105263157895
 9.548144000000001 0.5442105263157895
 9.548144000000001 0.5443859649122808
 9.549863 0.5443859649122808
 9.549863 0.5445614035087719
 9.550388999999999 0.5445614035087719
 9.550388999999999 0.5447368421052632
 9.552199999999999 0.5447368421052632
 9.552199999999999 0.5449122807017543
 9.55509 0.5449122807017543
 9.55509 0.5450877192982456
 9.567786 0.5450877192982456
 9.567786 0.5452631578947369
 9.569056 0.5452631578947369
 9.569056 0.5454385964912281
 9.5754 0.5454385964912281
 9.5754 0.5456140350877193
 9.576508 0.5456140350877193
 9.576508 0.5457894736842105
 9.576891 0.5457894736842105
 9.576891 0.5459649122807018
 9.586698 0.5459649122807018
 9.586698 0.546140350877193
 9.588144 0.546140350877193
 9.588144 0.5463157894736842
 9.603082000000001 0.5463157894736842
 9.603082000000001 0.5464912280701755
 9.620286 0.5464912280701755
 9.620286 0.5466666666666666
 9.622683 0.5466666666666666
 9.622683 0.5468421052631579
 9.625306 0.5468421052631579
 9.625306 0.5470175438596491
 9.627076000000001 0.5470175438596491
 9.627076000000001 0.5471929824561403
 9.628356999999999 0.5471929824561403
 9.628356999999999 0.5473684210526316
 9.628377 0.5473684210526316
 9.628377 0.5475438596491228
 9.634017 0.5475438596491228
 9.634017 0.5477192982456141
 9.647629 0.5477192982456141
 9.647629 0.5478947368421052
 9.650622 0.5478947368421052
 9.650622 0.5480701754385965
 9.657451 0.5480701754385965
 9.657451 0.5482456140350878
 9.661269000000001 0.5482456140350878
 9.661269000000001 0.5484210526315789
 9.665046999999999 0.5484210526315789
 9.665046999999999 0.5485964912280702
 9.668832 0.5485964912280702
 9.668832 0.5487719298245614
 9.673424000000001 0.5487719298245614
 9.673424000000001 0.5489473684210526
 9.676574 0.5489473684210526
 9.676574 0.5491228070175439
 9.689838999999999 0.5491228070175439
 9.689838999999999 0.5492982456140351
 9.699669 0.5492982456140351
 9.699669 0.5494736842105263
 9.703016 0.5494736842105263
 9.703016 0.5496491228070175
 9.703378000000001 0.5496491228070175
 9.703378000000001 0.5498245614035088
 9.704020999999999 0.5498245614035088
 9.704020999999999 0.55
 9.707522000000001 0.55
 9.707522000000001 0.5501754385964912
 9.709877000000001 0.5501754385964912
 9.709877000000001 0.5503508771929825
 9.713117 0.5503508771929825
 9.713117 0.5505263157894736
 9.718468 0.5505263157894736
 9.718468 0.5507017543859649
 9.724690000000001 0.5507017543859649
 9.724690000000001 0.5508771929824562
 9.734398000000001 0.5508771929824562
 9.734398000000001 0.5510526315789473
 9.744668000000001 0.5510526315789473
 9.744668000000001 0.5512280701754386
 9.746700000000001 0.5512280701754386
 9.746700000000001 0.5514035087719298
 9.75604 0.5514035087719298
 9.75604 0.5515789473684211
 9.761392000000001 0.5515789473684211
 9.761392000000001 0.5517543859649123
 9.762487999999999 0.5517543859649123
 9.762487999999999 0.5519298245614035
 9.763894000000001 0.5519298245614035
 9.763894000000001 0.5521052631578948
 9.764635 0.5521052631578948
 9.764635 0.5522807017543859
 9.78298 0.5522807017543859
 9.78298 0.5524561403508772
 9.790652 0.5524561403508772
 9.790652 0.5526315789473685
 9.791774999999999 0.5526315789473685
 9.791774999999999 0.5528070175438596
 9.792638999999999 0.5528070175438596
 9.792638999999999 0.5529824561403509
 9.794689 0.5529824561403509
 9.794689 0.5531578947368421
 9.797859000000001 0.5531578947368421
 9.797859000000001 0.5533333333333333
 9.804764 0.5533333333333333
 9.804764 0.5535087719298246
 9.808214 0.5535087719298246
 9.808214 0.5536842105263158
 9.815863999999999 0.5536842105263158
 9.815863999999999 0.5538596491228071
 9.816303 0.5538596491228071
 9.816303 0.5540350877192982
 9.823388 0.5540350877192982
 9.823388 0.5542105263157895
 9.826101 0.5542105263157895
 9.826101 0.5543859649122806
 9.833361 0.5543859649122806
 9.833361 0.5545614035087719
 9.834204 0.5545614035087719
 9.834204 0.5547368421052632
 9.838758 0.5547368421052632
 9.838758 0.5549122807017544
 9.845924999999999 0.5549122807017544
 9.845924999999999 0.5550877192982456
 9.852017999999999 0.5550877192982456
 9.852017999999999 0.5552631578947368
 9.852729999999999 0.5552631578947368
 9.852729999999999 0.5554385964912281
 9.869058000000001 0.5554385964912281
 9.869058000000001 0.5556140350877193
 9.87331 0.5556140350877193
 9.87331 0.5557894736842105
 9.876146 0.5557894736842105
 9.876146 0.5559649122807018
 9.882348 0.5559649122807018
 9.882348 0.5561403508771929
 9.883008999999999 0.5561403508771929
 9.883008999999999 0.5563157894736842
 9.887655000000001 0.5563157894736842
 9.887655000000001 0.5564912280701755
 9.887739 0.5564912280701755
 9.887739 0.5566666666666666
 9.889478 0.5566666666666666
 9.889478 0.5568421052631579
 9.900302999999999 0.5568421052631579
 9.900302999999999 0.5570175438596491
 9.904057 0.5570175438596491
 9.904057 0.5571929824561404
 9.905398999999999 0.5571929824561404
 9.905398999999999 0.5573684210526316
 9.907413 0.5573684210526316
 9.907413 0.5575438596491228
 9.909314999999999 0.5575438596491228
 9.909314999999999 0.5577192982456141
 9.920949 0.5577192982456141
 9.920949 0.5578947368421052
 9.927842 0.5578947368421052
 9.927842 0.5580701754385965
 9.931303 0.5580701754385965
 9.931303 0.5582456140350878
 9.932824999999999 0.5582456140350878
 9.932824999999999 0.5584210526315789
 9.944319 0.5584210526315789
 9.944319 0.5585964912280702
 9.950315 0.5585964912280702
 9.950315 0.5587719298245614
 9.954729 0.5587719298245614
 9.954729 0.5589473684210526
 9.958607000000001 0.5589473684210526
 9.958607000000001 0.5591228070175439
 9.959680000000001 0.5591228070175439
 9.959680000000001 0.5592982456140351
 9.968086 0.5592982456140351
 9.968086 0.5594736842105263
 9.978202 0.5594736842105263
 9.978202 0.5596491228070175
 9.978225 0.5596491228070175
 9.978225 0.5598245614035088
 9.979269 0.5598245614035088
 9.979269 0.5600000000000001
 9.984176 0.5600000000000001
 9.984176 0.5601754385964912
 9.995051 0.5601754385964912
 9.995051 0.5603508771929825
 9.995934 0.5603508771929825
 9.995934 0.5605263157894737
 9.996755 0.5605263157894737
 9.996755 0.5607017543859649
 10.00031 0.5607017543859649
 10.00031 0.5608771929824561
 10.00378 0.5608771929824561
 10.00378 0.5610526315789474
 10.00977 0.5610526315789474
 10.00977 0.5612280701754386
 10.01853 0.5612280701754386
 10.01853 0.5614035087719298
 10.01858 0.5614035087719298
 10.01858 0.5615789473684211
 10.02888 0.5615789473684211
 10.02888 0.5617543859649122
 10.03598 0.5617543859649122
 10.03598 0.5619298245614035
 10.03715 0.5619298245614035
 10.03715 0.5621052631578948
 10.03794 0.5621052631578948
 10.03794 0.5622807017543859
 10.04258 0.5622807017543859
 10.04258 0.5624561403508772
 10.04265 0.5624561403508772
 10.04265 0.5626315789473684
 10.04848 0.5626315789473684
 10.04848 0.5628070175438596
 10.05398 0.5628070175438596
 10.05398 0.5629824561403509
 10.05729 0.5629824561403509
 10.05729 0.5631578947368421
 10.06754 0.5631578947368421
 10.06754 0.5633333333333334
 10.0688 0.5633333333333334
 10.0688 0.5635087719298245
 10.07221 0.5635087719298245
 10.07221 0.5636842105263158
 10.07306 0.5636842105263158
 10.07306 0.5638596491228071
 10.07993 0.5638596491228071
 10.07993 0.5640350877192982
 10.08187 0.5640350877192982
 10.08187 0.5642105263157895
 10.08486 0.5642105263157895
 10.08486 0.5643859649122807
 10.08591 0.5643859649122807
 10.08591 0.5645614035087719
 10.09267 0.5645614035087719
 10.09267 0.5647368421052632
 10.10094 0.5647368421052632
 10.10094 0.5649122807017544
 10.1035 0.5649122807017544
 10.1035 0.5650877192982456
 10.10554 0.5650877192982456
 10.10554 0.5652631578947368
 10.11366 0.5652631578947368
 10.11366 0.5654385964912281
 10.11412 0.5654385964912281
 10.11412 0.5656140350877193
 10.11514 0.5656140350877193
 10.11514 0.5657894736842105
 10.12215 0.5657894736842105
 10.12215 0.5659649122807018
 10.12347 0.5659649122807018
 10.12347 0.5661403508771929
 10.12412 0.5661403508771929
 10.12412 0.5663157894736842
 10.12548 0.5663157894736842
 10.12548 0.5664912280701755
 10.12567 0.5664912280701755
 10.12567 0.5666666666666667
 10.13661 0.5666666666666667
 10.13661 0.5668421052631579
 10.15 0.5668421052631579
 10.15 0.5670175438596491
 10.15379 0.5670175438596491
 10.15379 0.5671929824561404
 10.15593 0.5671929824561404
 10.15593 0.5673684210526316
 10.15798 0.5673684210526316
 10.15798 0.5675438596491228
 10.16224 0.5675438596491228
 10.16224 0.5677192982456141
 10.16513 0.5677192982456141
 10.16513 0.5678947368421052
 10.16822 0.5678947368421052
 10.16822 0.5680701754385965
 10.17377 0.5680701754385965
 10.17377 0.5682456140350877
 10.18404 0.5682456140350877
 10.18404 0.5684210526315789
 10.18924 0.5684210526315789
 10.18924 0.5685964912280702
 10.19284 0.5685964912280702
 10.19284 0.5687719298245614
 10.19918 0.5687719298245614
 10.19918 0.5689473684210526
 10.20019 0.5689473684210526
 10.20019 0.5691228070175438
 10.21375 0.5691228070175438
 10.21375 0.5692982456140351
 10.2154 0.5692982456140351
 10.2154 0.5694736842105264
 10.21722 0.5694736842105264
 10.21722 0.5696491228070175
 10.21819 0.5696491228070175
 10.21819 0.5698245614035088
 10.23266 0.5698245614035088
 10.23266 0.57
 10.24139 0.57
 10.24139 0.5701754385964912
 10.25529 0.5701754385964912
 10.25529 0.5703508771929825
 10.25683 0.5703508771929825
 10.25683 0.5705263157894737
 10.26186 0.5705263157894737
 10.26186 0.5707017543859649
 10.26376 0.5707017543859649
 10.26376 0.5708771929824561
 10.2675 0.5708771929824561
 10.2675 0.5710526315789474
 10.2713 0.5710526315789474
 10.2713 0.5712280701754386
 10.27154 0.5712280701754386
 10.27154 0.5714035087719298
 10.292 0.5714035087719298
 10.292 0.5715789473684211
 10.29379 0.5715789473684211
 10.29379 0.5717543859649122
 10.29923 0.5717543859649122
 10.29923 0.5719298245614035
 10.30194 0.5719298245614035
 10.30194 0.5721052631578948
 10.30391 0.5721052631578948
 10.30391 0.5722807017543859
 10.30445 0.5722807017543859
 10.30445 0.5724561403508772
 10.30483 0.5724561403508772
 10.30483 0.5726315789473684
 10.31663 0.5726315789473684
 10.31663 0.5728070175438597
 10.31959 0.5728070175438597
 10.31959 0.5729824561403509
 10.32221 0.5729824561403509
 10.32221 0.5731578947368421
 10.32297 0.5731578947368421
 10.32297 0.5733333333333334
 10.32831 0.5733333333333334
 10.32831 0.5735087719298245
 10.33047 0.5735087719298245
 10.33047 0.5736842105263158
 10.3505 0.5736842105263158
 10.3505 0.5738596491228071
 10.36443 0.5738596491228071
 10.36443 0.5740350877192982
 10.36533 0.5740350877192982
 10.36533 0.5742105263157895
 10.37409 0.5742105263157895
 10.37409 0.5743859649122807
 10.39123 0.5743859649122807
 10.39123 0.5745614035087719
 10.3974 0.5745614035087719
 10.3974 0.5747368421052632
 10.40852 0.5747368421052632
 10.40852 0.5749122807017544
 10.41492 0.5749122807017544
 10.41492 0.5750877192982456
 10.42811 0.5750877192982456
 10.42811 0.5752631578947368
 10.43354 0.5752631578947368
 10.43354 0.5754385964912281
 10.43434 0.5754385964912281
 10.43434 0.5756140350877192
 10.44004 0.5756140350877192
 10.44004 0.5757894736842105
 10.44893 0.5757894736842105
 10.44893 0.5759649122807018
 10.46618 0.5759649122807018
 10.46618 0.576140350877193
 10.46967 0.576140350877193
 10.46967 0.5763157894736842
 10.47141 0.5763157894736842
 10.47141 0.5764912280701754
 10.47559 0.5764912280701754
 10.47559 0.5766666666666667
 10.48157 0.5766666666666667
 10.48157 0.5768421052631579
 10.48297 0.5768421052631579
 10.48297 0.5770175438596491
 10.49401 0.5770175438596491
 10.49401 0.5771929824561404
 10.49501 0.5771929824561404
 10.49501 0.5773684210526315
 10.49831 0.5773684210526315
 10.49831 0.5775438596491228
 10.49905 0.5775438596491228
 10.49905 0.5777192982456141
 10.50056 0.5777192982456141
 10.50056 0.5778947368421052
 10.50194 0.5778947368421052
 10.50194 0.5780701754385965
 10.5079 0.5780701754385965
 10.5079 0.5782456140350877
 10.51018 0.5782456140350877
 10.51018 0.5784210526315789
 10.51039 0.5784210526315789
 10.51039 0.5785964912280702
 10.51412 0.5785964912280702
 10.51412 0.5787719298245614
 10.5196 0.5787719298245614
 10.5196 0.5789473684210527
 10.53212 0.5789473684210527
 10.53212 0.5791228070175438
 10.53246 0.5791228070175438
 10.53246 0.5792982456140351
 10.53434 0.5792982456140351
 10.53434 0.5794736842105264
 10.53506 0.5794736842105264
 10.53506 0.5796491228070175
 10.53589 0.5796491228070175
 10.53589 0.5798245614035088
 10.5512 0.5798245614035088
 10.5512 0.58
 10.5579 0.58
 10.5579 0.5801754385964912
 10.56514 0.5801754385964912
 10.56514 0.5803508771929825
 10.57062 0.5803508771929825
 10.57062 0.5805263157894737
 10.57122 0.5805263157894737
 10.57122 0.5807017543859649
 10.57691 0.5807017543859649
 10.57691 0.5808771929824561
 10.58129 0.5808771929824561
 10.58129 0.5810526315789474
 10.58322 0.5810526315789474
 10.58322 0.5812280701754386
 10.58807 0.5812280701754386
 10.58807 0.5814035087719298
 10.5886 0.5814035087719298
 10.5886 0.5815789473684211
 10.59284 0.5815789473684211
 10.59284 0.5817543859649122
 10.59483 0.5817543859649122
 10.59483 0.5819298245614035
 10.59646 0.5819298245614035
 10.59646 0.5821052631578948
 10.59838 0.5821052631578948
 10.59838 0.582280701754386
 10.60091 0.582280701754386
 10.60091 0.5824561403508772
 10.61024 0.5824561403508772
 10.61024 0.5826315789473684
 10.61192 0.5826315789473684
 10.61192 0.5828070175438597
 10.6152 0.5828070175438597
 10.6152 0.5829824561403508
 10.61726 0.5829824561403508
 10.61726 0.5831578947368421
 10.62507 0.5831578947368421
 10.62507 0.5833333333333334
 10.62611 0.5833333333333334
 10.62611 0.5835087719298245
 10.62763 0.5835087719298245
 10.62763 0.5836842105263158
 10.63139 0.5836842105263158
 10.63139 0.583859649122807
 10.63303 0.583859649122807
 10.63303 0.5840350877192982
 10.63625 0.5840350877192982
 10.63625 0.5842105263157895
 10.63874 0.5842105263157895
 10.63874 0.5843859649122807
 10.64659 0.5843859649122807
 10.64659 0.5845614035087719
 10.66466 0.5845614035087719
 10.66466 0.5847368421052631
 10.66842 0.5847368421052631
 10.66842 0.5849122807017544
 10.67424 0.5849122807017544
 10.67424 0.5850877192982457
 10.67513 0.5850877192982457
 10.67513 0.5852631578947368
 10.70157 0.5852631578947368
 10.70157 0.5854385964912281
 10.70159 0.5854385964912281
 10.70159 0.5856140350877193
 10.7061 0.5856140350877193
 10.7061 0.5857894736842105
 10.70918 0.5857894736842105
 10.70918 0.5859649122807018
 10.71223 0.5859649122807018
 10.71223 0.586140350877193
 10.71725 0.586140350877193
 10.71725 0.5863157894736842
 10.71905 0.5863157894736842
 10.71905 0.5864912280701754
 10.72371 0.5864912280701754
 10.72371 0.5866666666666667
 10.72616 0.5866666666666667
 10.72616 0.5868421052631579
 10.7366 0.5868421052631579
 10.7366 0.5870175438596491
 10.73995 0.5870175438596491
 10.73995 0.5871929824561404
 10.74486 0.5871929824561404
 10.74486 0.5873684210526315
 10.74505 0.5873684210526315
 10.74505 0.5875438596491228
 10.76038 0.5875438596491228
 10.76038 0.5877192982456141
 10.7681 0.5877192982456141
 10.7681 0.5878947368421052
 10.76898 0.5878947368421052
 10.76898 0.5880701754385965
 10.78236 0.5880701754385965
 10.78236 0.5882456140350877
 10.79215 0.5882456140350877
 10.79215 0.588421052631579
 10.79218 0.588421052631579
 10.79218 0.5885964912280702
 10.79361 0.5885964912280702
 10.79361 0.5887719298245614
 10.79416 0.5887719298245614
 10.79416 0.5889473684210527
 10.79502 0.5889473684210527
 10.79502 0.5891228070175438
 10.7968 0.5891228070175438
 10.7968 0.5892982456140351
 10.79902 0.5892982456140351
 10.79902 0.5894736842105263
 10.80032 0.5894736842105263
 10.80032 0.5896491228070175
 10.80138 0.5896491228070175
 10.80138 0.5898245614035088
 10.80783 0.5898245614035088
 10.80783 0.59
 10.82226 0.59
 10.82226 0.5901754385964912
 10.82411 0.5901754385964912
 10.82411 0.5903508771929824
 10.82595 0.5903508771929824
 10.82595 0.5905263157894737
 10.83503 0.5905263157894737
 10.83503 0.5907017543859649
 10.83897 0.5907017543859649
 10.83897 0.5908771929824561
 10.84021 0.5908771929824561
 10.84021 0.5910526315789474
 10.84379 0.5910526315789474
 10.84379 0.5912280701754385
 10.84842 0.5912280701754385
 10.84842 0.5914035087719298
 10.84949 0.5914035087719298
 10.84949 0.5915789473684211
 10.85269 0.5915789473684211
 10.85269 0.5917543859649123
 10.85712 0.5917543859649123
 10.85712 0.5919298245614035
 10.85975 0.5919298245614035
 10.85975 0.5921052631578947
 10.86213 0.5921052631578947
 10.86213 0.592280701754386
 10.86679 0.592280701754386
 10.86679 0.5924561403508772
 10.86701 0.5924561403508772
 10.86701 0.5926315789473684
 10.87469 0.5926315789473684
 10.87469 0.5928070175438597
 10.8779 0.5928070175438597
 10.8779 0.5929824561403508
 10.88412 0.5929824561403508
 10.88412 0.5931578947368421
 10.89083 0.5931578947368421
 10.89083 0.5933333333333334
 10.89207 0.5933333333333334
 10.89207 0.5935087719298245
 10.91945 0.5935087719298245
 10.91945 0.5936842105263158
 10.92929 0.5936842105263158
 10.92929 0.593859649122807
 10.93358 0.593859649122807
 10.93358 0.5940350877192982
 10.93488 0.5940350877192982
 10.93488 0.5942105263157895
 10.93749 0.5942105263157895
 10.93749 0.5943859649122807
 10.93811 0.5943859649122807
 10.93811 0.594561403508772
 10.94885 0.594561403508772
 10.94885 0.5947368421052631
 10.9541 0.5947368421052631
 10.9541 0.5949122807017544
 10.95545 0.5949122807017544
 10.95545 0.5950877192982457
 10.95846 0.5950877192982457
 10.95846 0.5952631578947368
 10.9588 0.5952631578947368
 10.9588 0.5954385964912281
 10.97042 0.5954385964912281
 10.97042 0.5956140350877193
 10.9741 0.5956140350877193
 10.9741 0.5957894736842105
 10.97484 0.5957894736842105
 10.97484 0.5959649122807018
 10.97546 0.5959649122807018
 10.97546 0.596140350877193
 10.97711 0.596140350877193
 10.97711 0.5963157894736842
 10.98276 0.5963157894736842
 10.98276 0.5964912280701754
 10.99481 0.5964912280701754
 10.99481 0.5966666666666667
 10.99525 0.5966666666666667
 10.99525 0.5968421052631578
 11.01481 0.5968421052631578
 11.01481 0.5970175438596491
 11.01872 0.5970175438596491
 11.01872 0.5971929824561404
 11.02067 0.5971929824561404
 11.02067 0.5973684210526315
 11.02305 0.5973684210526315
 11.02305 0.5975438596491228
 11.03265 0.5975438596491228
 11.03265 0.597719298245614
 11.05009 0.597719298245614
 11.05009 0.5978947368421053
 11.05337 0.5978947368421053
 11.05337 0.5980701754385965
 11.05878 0.5980701754385965
 11.05878 0.5982456140350877
 11.06221 0.5982456140350877
 11.06221 0.598421052631579
 11.07322 0.598421052631579
 11.07322 0.5985964912280701
 11.08179 0.5985964912280701
 11.08179 0.5987719298245614
 11.09386 0.5987719298245614
 11.09386 0.5989473684210527
 11.09669 0.5989473684210527
 11.09669 0.5991228070175438
 11.10396 0.5991228070175438
 11.10396 0.5992982456140351
 11.11481 0.5992982456140351
 11.11481 0.5994736842105263
 11.11871 0.5994736842105263
 11.11871 0.5996491228070175
 11.12067 0.5996491228070175
 11.12067 0.5998245614035088
 11.1213 0.5998245614035088
 11.1213 0.6
 11.13901 0.6
 11.13901 0.6001754385964913
 11.14001 0.6001754385964913
 11.14001 0.6003508771929824
 11.14401 0.6003508771929824
 11.14401 0.6005263157894737
 11.14935 0.6005263157894737
 11.14935 0.600701754385965
 11.15173 0.600701754385965
 11.15173 0.6008771929824561
 11.15238 0.6008771929824561
 11.15238 0.6010526315789474
 11.1537 0.6010526315789474
 11.1537 0.6012280701754386
 11.16248 0.6012280701754386
 11.16248 0.6014035087719298
 11.16494 0.6014035087719298
 11.16494 0.6015789473684211
 11.17974 0.6015789473684211
 11.17974 0.6017543859649123
 11.19276 0.6017543859649123
 11.19276 0.6019298245614035
 11.20052 0.6019298245614035
 11.20052 0.6021052631578947
 11.20309 0.6021052631578947
 11.20309 0.602280701754386
 11.20534 0.602280701754386
 11.20534 0.6024561403508772
 11.20535 0.6024561403508772
 11.20535 0.6026315789473684
 11.2063 0.6026315789473684
 11.2063 0.6028070175438597
 11.20905 0.6028070175438597
 11.20905 0.6029824561403508
 11.20942 0.6029824561403508
 11.20942 0.6031578947368421
 11.21136 0.6031578947368421
 11.21136 0.6033333333333334
 11.21429 0.6033333333333334
 11.21429 0.6035087719298246
 11.22343 0.6035087719298246
 11.22343 0.6036842105263158
 11.22604 0.6036842105263158
 11.22604 0.603859649122807
 11.22817 0.603859649122807
 11.22817 0.6040350877192983
 11.22876 0.6040350877192983
 11.22876 0.6042105263157894
 11.23473 0.6042105263157894
 11.23473 0.6043859649122807
 11.23568 0.6043859649122807
 11.23568 0.604561403508772
 11.23907 0.604561403508772
 11.23907 0.6047368421052631
 11.24632 0.6047368421052631
 11.24632 0.6049122807017544
 11.24835 0.6049122807017544
 11.24835 0.6050877192982456
 11.25747 0.6050877192982456
 11.25747 0.6052631578947368
 11.25853 0.6052631578947368
 11.25853 0.6054385964912281
 11.26367 0.6054385964912281
 11.26367 0.6056140350877193
 11.26857 0.6056140350877193
 11.26857 0.6057894736842105
 11.27414 0.6057894736842105
 11.27414 0.6059649122807017
 11.27422 0.6059649122807017
 11.27422 0.606140350877193
 11.2766 0.606140350877193
 11.2766 0.6063157894736843
 11.27851 0.6063157894736843
 11.27851 0.6064912280701754
 11.27851 0.6064912280701754
 11.27851 0.6066666666666667
 11.27935 0.6066666666666667
 11.27935 0.6068421052631578
 11.28531 0.6068421052631578
 11.28531 0.6070175438596491
 11.2867 0.6070175438596491
 11.2867 0.6071929824561404
 11.29152 0.6071929824561404
 11.29152 0.6073684210526316
 11.29341 0.6073684210526316
 11.29341 0.6075438596491228
 11.29669 0.6075438596491228
 11.29669 0.607719298245614
 11.30787 0.607719298245614
 11.30787 0.6078947368421053
 11.31032 0.6078947368421053
 11.31032 0.6080701754385965
 11.31541 0.6080701754385965
 11.31541 0.6082456140350877
 11.32098 0.6082456140350877
 11.32098 0.608421052631579
 11.32791 0.608421052631579
 11.32791 0.6085964912280701
 11.33245 0.6085964912280701
 11.33245 0.6087719298245614
 11.33367 0.6087719298245614
 11.33367 0.6089473684210527
 11.34234 0.6089473684210527
 11.34234 0.6091228070175438
 11.34877 0.6091228070175438
 11.34877 0.6092982456140351
 11.35716 0.6092982456140351
 11.35716 0.6094736842105263
 11.35822 0.6094736842105263
 11.35822 0.6096491228070176
 11.36565 0.6096491228070176
 11.36565 0.6098245614035088
 11.37242 0.6098245614035088
 11.37242 0.61
 11.39827 0.61
 11.39827 0.6101754385964913
 11.40027 0.6101754385964913
 11.40027 0.6103508771929824
 11.40141 0.6103508771929824
 11.40141 0.6105263157894737
 11.40499 0.6105263157894737
 11.40499 0.610701754385965
 11.40511 0.610701754385965
 11.40511 0.6108771929824561
 11.40759 0.6108771929824561
 11.40759 0.6110526315789474
 11.41099 0.6110526315789474
 11.41099 0.6112280701754386
 11.41182 0.6112280701754386
 11.41182 0.6114035087719298
 11.4138 0.6114035087719298
 11.4138 0.611578947368421
 11.41388 0.611578947368421
 11.41388 0.6117543859649123
 11.42132 0.6117543859649123
 11.42132 0.6119298245614035
 11.43854 0.6119298245614035
 11.43854 0.6121052631578947
 11.44526 0.6121052631578947
 11.44526 0.612280701754386
 11.44536 0.612280701754386
 11.44536 0.6124561403508771
 11.44571 0.6124561403508771
 11.44571 0.6126315789473684
 11.44639 0.6126315789473684
 11.44639 0.6128070175438597
 11.45243 0.6128070175438597
 11.45243 0.6129824561403509
 11.45313 0.6129824561403509
 11.45313 0.6131578947368421
 11.45504 0.6131578947368421
 11.45504 0.6133333333333333
 11.46626 0.6133333333333333
 11.46626 0.6135087719298246
 11.47433 0.6135087719298246
 11.47433 0.6136842105263158
 11.47574 0.6136842105263158
 11.47574 0.613859649122807
 11.48753 0.613859649122807
 11.48753 0.6140350877192983
 11.49741 0.6140350877192983
 11.49741 0.6142105263157894
 11.50031 0.6142105263157894
 11.50031 0.6143859649122807
 11.51041 0.6143859649122807
 11.51041 0.614561403508772
 11.51294 0.614561403508772
 11.51294 0.6147368421052631
 11.51493 0.6147368421052631
 11.51493 0.6149122807017544
 11.52702 0.6149122807017544
 11.52702 0.6150877192982456
 11.54055 0.6150877192982456
 11.54055 0.6152631578947368
 11.54408 0.6152631578947368
 11.54408 0.6154385964912281
 11.55789 0.6154385964912281
 11.55789 0.6156140350877193
 11.56365 0.6156140350877193
 11.56365 0.6157894736842106
 11.57083 0.6157894736842106
 11.57083 0.6159649122807017
 11.5749 0.6159649122807017
 11.5749 0.616140350877193
 11.57631 0.616140350877193
 11.57631 0.6163157894736843
 11.57645 0.6163157894736843
 11.57645 0.6164912280701754
 11.58723 0.6164912280701754
 11.58723 0.6166666666666667
 11.58835 0.6166666666666667
 11.58835 0.6168421052631579
 11.592 0.6168421052631579
 11.592 0.6170175438596491
 11.59332 0.6170175438596491
 11.59332 0.6171929824561404
 11.60345 0.6171929824561404
 11.60345 0.6173684210526316
 11.60468 0.6173684210526316
 11.60468 0.6175438596491228
 11.60622 0.6175438596491228
 11.60622 0.617719298245614
 11.61223 0.617719298245614
 11.61223 0.6178947368421053
 11.61543 0.6178947368421053
 11.61543 0.6180701754385964
 11.62214 0.6180701754385964
 11.62214 0.6182456140350877
 11.62467 0.6182456140350877
 11.62467 0.618421052631579
 11.62668 0.618421052631579
 11.62668 0.6185964912280701
 11.62873 0.6185964912280701
 11.62873 0.6187719298245614
 11.63614 0.6187719298245614
 11.63614 0.6189473684210526
 11.6416 0.6189473684210526
 11.6416 0.6191228070175439
 11.66424 0.6191228070175439
 11.66424 0.6192982456140351
 11.66583 0.6192982456140351
 11.66583 0.6194736842105263
 11.66587 0.6194736842105263
 11.66587 0.6196491228070176
 11.66778 0.6196491228070176
 11.66778 0.6198245614035087
 11.67077 0.6198245614035087
 11.67077 0.62
 11.67615 0.62
 11.67615 0.6201754385964913
 11.67743 0.6201754385964913
 11.67743 0.6203508771929824
 11.67829 0.6203508771929824
 11.67829 0.6205263157894737
 11.68915 0.6205263157894737
 11.68915 0.6207017543859649
 11.70139 0.6207017543859649
 11.70139 0.6208771929824561
 11.70549 0.6208771929824561
 11.70549 0.6210526315789474
 11.7083 0.6210526315789474
 11.7083 0.6212280701754386
 11.70858 0.6212280701754386
 11.70858 0.6214035087719298
 11.71301 0.6214035087719298
 11.71301 0.621578947368421
 11.71337 0.621578947368421
 11.71337 0.6217543859649123
 11.71442 0.6217543859649123
 11.71442 0.6219298245614036
 11.72894 0.6219298245614036
 11.72894 0.6221052631578947
 11.72928 0.6221052631578947
 11.72928 0.622280701754386
 11.73075 0.622280701754386
 11.73075 0.6224561403508772
 11.73793 0.6224561403508772
 11.73793 0.6226315789473684
 11.74936 0.6226315789473684
 11.74936 0.6228070175438597
 11.76297 0.6228070175438597
 11.76297 0.6229824561403509
 11.76861 0.6229824561403509
 11.76861 0.6231578947368421
 11.76862 0.6231578947368421
 11.76862 0.6233333333333333
 11.77103 0.6233333333333333
 11.77103 0.6235087719298246
 11.77431 0.6235087719298246
 11.77431 0.6236842105263158
 11.79174 0.6236842105263158
 11.79174 0.623859649122807
 11.7949 0.623859649122807
 11.7949 0.6240350877192983
 11.79505 0.6240350877192983
 11.79505 0.6242105263157894
 11.79509 0.6242105263157894
 11.79509 0.6243859649122807
 11.79888 0.6243859649122807
 11.79888 0.624561403508772
 11.79897 0.624561403508772
 11.79897 0.6247368421052631
 11.8023 0.6247368421052631
 11.8023 0.6249122807017544
 11.80932 0.6249122807017544
 11.80932 0.6250877192982456
 11.81374 0.6250877192982456
 11.81374 0.6252631578947369
 11.81792 0.6252631578947369
 11.81792 0.625438596491228
 11.83874 0.625438596491228
 11.83874 0.6256140350877193
 11.84488 0.6256140350877193
 11.84488 0.6257894736842106
 11.85464 0.6257894736842106
 11.85464 0.6259649122807017
 11.86026 0.6259649122807017
 11.86026 0.626140350877193
 11.86068 0.626140350877193
 11.86068 0.6263157894736842
 11.8644 0.6263157894736842
 11.8644 0.6264912280701754
 11.86748 0.6264912280701754
 11.86748 0.6266666666666667
 11.88915 0.6266666666666667
 11.88915 0.6268421052631579
 11.89215 0.6268421052631579
 11.89215 0.6270175438596491
 11.8949 0.6270175438596491
 11.8949 0.6271929824561403
 11.89799 0.6271929824561403
 11.89799 0.6273684210526316
 11.90038 0.6273684210526316
 11.90038 0.6275438596491228
 11.90915 0.6275438596491228
 11.90915 0.627719298245614
 11.91324 0.627719298245614
 11.91324 0.6278947368421053
 11.91476 0.6278947368421053
 11.91476 0.6280701754385964
 11.91826 0.6280701754385964
 11.91826 0.6282456140350877
 11.91841 0.6282456140350877
 11.91841 0.628421052631579
 11.92395 0.628421052631579
 11.92395 0.6285964912280702
 11.93379 0.6285964912280702
 11.93379 0.6287719298245614
 11.93715 0.6287719298245614
 11.93715 0.6289473684210526
 11.94249 0.6289473684210526
 11.94249 0.6291228070175439
 11.96342 0.6291228070175439
 11.96342 0.6292982456140351
 11.97279 0.6292982456140351
 11.97279 0.6294736842105263
 11.9797 0.6294736842105263
 11.9797 0.6296491228070176
 11.9995 0.6296491228070176
 11.9995 0.6298245614035087
 12.00211 0.6298245614035087
 12.00211 0.63
 12.01086 0.63
 12.01086 0.6301754385964913
 12.02527 0.6301754385964913
 12.02527 0.6303508771929824
 12.02818 0.6303508771929824
 12.02818 0.6305263157894737
 12.03103 0.6305263157894737
 12.03103 0.6307017543859649
 12.03226 0.6307017543859649
 12.03226 0.6308771929824561
 12.03263 0.6308771929824561
 12.03263 0.6310526315789474
 12.03404 0.6310526315789474
 12.03404 0.6312280701754386
 12.04436 0.6312280701754386
 12.04436 0.6314035087719299
 12.05862 0.6314035087719299
 12.05862 0.631578947368421
 12.0646 0.631578947368421
 12.0646 0.6317543859649123
 12.0745 0.6317543859649123
 12.0745 0.6319298245614036
 12.0747 0.6319298245614036
 12.0747 0.6321052631578947
 12.07659 0.6321052631578947
 12.07659 0.632280701754386
 12.0778 0.632280701754386
 12.0778 0.6324561403508772
 12.07821 0.6324561403508772
 12.07821 0.6326315789473684
 12.08697 0.6326315789473684
 12.08697 0.6328070175438596
 12.08865 0.6328070175438596
 12.08865 0.6329824561403509
 12.10369 0.6329824561403509
 12.10369 0.6331578947368421
 12.10388 0.6331578947368421
 12.10388 0.6333333333333333
 12.11876 0.6333333333333333
 12.11876 0.6335087719298246
 12.12012 0.6335087719298246
 12.12012 0.6336842105263157
 12.12293 0.6336842105263157
 12.12293 0.633859649122807
 12.12345 0.633859649122807
 12.12345 0.6340350877192983
 12.13708 0.6340350877192983
 12.13708 0.6342105263157894
 12.13745 0.6342105263157894
 12.13745 0.6343859649122807
 12.13815 0.6343859649122807
 12.13815 0.6345614035087719
 12.14033 0.6345614035087719
 12.14033 0.6347368421052632
 12.15159 0.6347368421052632
 12.15159 0.6349122807017544
 12.15964 0.6349122807017544
 12.15964 0.6350877192982456
 12.16008 0.6350877192982456
 12.16008 0.6352631578947369
 12.16576 0.6352631578947369
 12.16576 0.635438596491228
 12.1689 0.635438596491228
 12.1689 0.6356140350877193
 12.17394 0.6356140350877193
 12.17394 0.6357894736842106
 12.17884 0.6357894736842106
 12.17884 0.6359649122807017
 12.18357 0.6359649122807017
 12.18357 0.636140350877193
 12.19857 0.636140350877193
 12.19857 0.6363157894736842
 12.20154 0.6363157894736842
 12.20154 0.6364912280701754
 12.20544 0.6364912280701754
 12.20544 0.6366666666666667
 12.21376 0.6366666666666667
 12.21376 0.6368421052631579
 12.22147 0.6368421052631579
 12.22147 0.6370175438596491
 12.22204 0.6370175438596491
 12.22204 0.6371929824561403
 12.22782 0.6371929824561403
 12.22782 0.6373684210526316
 12.22887 0.6373684210526316
 12.22887 0.6375438596491229
 12.23589 0.6375438596491229
 12.23589 0.637719298245614
 12.23787 0.637719298245614
 12.23787 0.6378947368421053
 12.24802 0.6378947368421053
 12.24802 0.6380701754385965
 12.24928 0.6380701754385965
 12.24928 0.6382456140350877
 12.26383 0.6382456140350877
 12.26383 0.638421052631579
 12.27194 0.638421052631579
 12.27194 0.6385964912280702
 12.28076 0.6385964912280702
 12.28076 0.6387719298245614
 12.28716 0.6387719298245614
 12.28716 0.6389473684210526
 12.3065 0.6389473684210526
 12.3065 0.6391228070175439
 12.30788 0.6391228070175439
 12.30788 0.639298245614035
 12.3165 0.639298245614035
 12.3165 0.6394736842105263
 12.32098 0.6394736842105263
 12.32098 0.6396491228070176
 12.32626 0.6396491228070176
 12.32626 0.6398245614035087
 12.32682 0.6398245614035087
 12.32682 0.64
 12.33674 0.64
 12.33674 0.6401754385964912
 12.33755 0.6401754385964912
 12.33755 0.6403508771929824
 12.34758 0.6403508771929824
 12.34758 0.6405263157894737
 12.35039 0.6405263157894737
 12.35039 0.6407017543859649
 12.35765 0.6407017543859649
 12.35765 0.6408771929824562
 12.36115 0.6408771929824562
 12.36115 0.6410526315789473
 12.36143 0.6410526315789473
 12.36143 0.6412280701754386
 12.36905 0.6412280701754386
 12.36905 0.6414035087719299
 12.37354 0.6414035087719299
 12.37354 0.641578947368421
 12.37599 0.641578947368421
 12.37599 0.6417543859649123
 12.38074 0.6417543859649123
 12.38074 0.6419298245614035
 12.38737 0.6419298245614035
 12.38737 0.6421052631578947
 12.38748 0.6421052631578947
 12.38748 0.642280701754386
 12.39026 0.642280701754386
 12.39026 0.6424561403508772
 12.39748 0.6424561403508772
 12.39748 0.6426315789473684
 12.40799 0.6426315789473684
 12.40799 0.6428070175438596
 12.41744 0.6428070175438596
 12.41744 0.6429824561403509
 12.42879 0.6429824561403509
 12.42879 0.6431578947368422
 12.4499 0.6431578947368422
 12.4499 0.6433333333333333
 12.45383 0.6433333333333333
 12.45383 0.6435087719298246
 12.4595 0.6435087719298246
 12.4595 0.6436842105263157
 12.46055 0.6436842105263157
 12.46055 0.643859649122807
 12.47853 0.643859649122807
 12.47853 0.6440350877192983
 12.48661 0.6440350877192983
 12.48661 0.6442105263157895
 12.4976 0.6442105263157895
 12.4976 0.6443859649122807
 12.50339 0.6443859649122807
 12.50339 0.6445614035087719
 12.50705 0.6445614035087719
 12.50705 0.6447368421052632
 12.50846 0.6447368421052632
 12.50846 0.6449122807017544
 12.51411 0.6449122807017544
 12.51411 0.6450877192982456
 12.51521 0.6450877192982456
 12.51521 0.6452631578947369
 12.52086 0.6452631578947369
 12.52086 0.645438596491228
 12.5217 0.645438596491228
 12.5217 0.6456140350877193
 12.52244 0.6456140350877193
 12.52244 0.6457894736842106
 12.53282 0.6457894736842106
 12.53282 0.6459649122807017
 12.53753 0.6459649122807017
 12.53753 0.646140350877193
 12.54205 0.646140350877193
 12.54205 0.6463157894736842
 12.55215 0.6463157894736842
 12.55215 0.6464912280701754
 12.55626 0.6464912280701754
 12.55626 0.6466666666666666
 12.56431 0.6466666666666666
 12.56431 0.6468421052631579
 12.56718 0.6468421052631579
 12.56718 0.6470175438596492
 12.56722 0.6470175438596492
 12.56722 0.6471929824561403
 12.56943 0.6471929824561403
 12.56943 0.6473684210526316
 12.58074 0.6473684210526316
 12.58074 0.6475438596491228
 12.58704 0.6475438596491228
 12.58704 0.647719298245614
 12.59277 0.647719298245614
 12.59277 0.6478947368421053
 12.59743 0.6478947368421053
 12.59743 0.6480701754385965
 12.5991 0.6480701754385965
 12.5991 0.6482456140350877
 12.60717 0.6482456140350877
 12.60717 0.6484210526315789
 12.614 0.6484210526315789
 12.614 0.6485964912280702
 12.61895 0.6485964912280702
 12.61895 0.6487719298245614
 12.62868 0.6487719298245614
 12.62868 0.6489473684210526
 12.63803 0.6489473684210526
 12.63803 0.6491228070175439
 12.64106 0.6491228070175439
 12.64106 0.649298245614035
 12.64298 0.649298245614035
 12.64298 0.6494736842105263
 12.6513 0.6494736842105263
 12.6513 0.6496491228070176
 12.65253 0.6496491228070176
 12.65253 0.6498245614035087
 12.65387 0.6498245614035087
 12.65387 0.65
 12.65976 0.65
 12.65976 0.6501754385964912
 12.66173 0.6501754385964912
 12.66173 0.6503508771929825
 12.66466 0.6503508771929825
 12.66466 0.6505263157894737
 12.66633 0.6505263157894737
 12.66633 0.6507017543859649
 12.67529 0.6507017543859649
 12.67529 0.6508771929824562
 12.68268 0.6508771929824562
 12.68268 0.6510526315789473
 12.69142 0.6510526315789473
 12.69142 0.6512280701754386
 12.69265 0.6512280701754386
 12.69265 0.6514035087719299
 12.70544 0.6514035087719299
 12.70544 0.651578947368421
 12.70771 0.651578947368421
 12.70771 0.6517543859649123
 12.71081 0.6517543859649123
 12.71081 0.6519298245614035
 12.71778 0.6519298245614035
 12.71778 0.6521052631578947
 12.72897 0.6521052631578947
 12.72897 0.652280701754386
 12.73683 0.652280701754386
 12.73683 0.6524561403508772
 12.74505 0.6524561403508772
 12.74505 0.6526315789473685
 12.7457 0.6526315789473685
 12.7457 0.6528070175438596
 12.74664 0.6528070175438596
 12.74664 0.6529824561403509
 12.75004 0.6529824561403509
 12.75004 0.6531578947368422
 12.75565 0.6531578947368422
 12.75565 0.6533333333333333
 12.76086 0.6533333333333333
 12.76086 0.6535087719298246
 12.77436 0.6535087719298246
 12.77436 0.6536842105263158
 12.78093 0.6536842105263158
 12.78093 0.653859649122807
 12.78272 0.653859649122807
 12.78272 0.6540350877192982
 12.78782 0.6540350877192982
 12.78782 0.6542105263157895
 12.78802 0.6542105263157895
 12.78802 0.6543859649122807
 12.78823 0.6543859649122807
 12.78823 0.6545614035087719
 12.7903 0.6545614035087719
 12.7903 0.6547368421052632
 12.79444 0.6547368421052632
 12.79444 0.6549122807017543
 12.79499 0.6549122807017543
 12.79499 0.6550877192982456
 12.79665 0.6550877192982456
 12.79665 0.6552631578947369
 12.81437 0.6552631578947369
 12.81437 0.655438596491228
 12.82519 0.655438596491228
 12.82519 0.6556140350877193
 12.82548 0.6556140350877193
 12.82548 0.6557894736842105
 12.83393 0.6557894736842105
 12.83393 0.6559649122807018
 12.8411 0.6559649122807018
 12.8411 0.656140350877193
 12.84531 0.656140350877193
 12.84531 0.6563157894736842
 12.84975 0.6563157894736842
 12.84975 0.6564912280701755
 12.85141 0.6564912280701755
 12.85141 0.6566666666666666
 12.85191 0.6566666666666666
 12.85191 0.6568421052631579
 12.8543 0.6568421052631579
 12.8543 0.6570175438596492
 12.85451 0.6570175438596492
 12.85451 0.6571929824561403
 12.85802 0.6571929824561403
 12.85802 0.6573684210526316
 12.86317 0.6573684210526316
 12.86317 0.6575438596491228
 12.86805 0.6575438596491228
 12.86805 0.657719298245614
 12.86961 0.657719298245614
 12.86961 0.6578947368421053
 12.87056 0.6578947368421053
 12.87056 0.6580701754385965
 12.87117 0.6580701754385965
 12.87117 0.6582456140350877
 12.88102 0.6582456140350877
 12.88102 0.6584210526315789
 12.88359 0.6584210526315789
 12.88359 0.6585964912280702
 12.91987 0.6585964912280702
 12.91987 0.6587719298245615
 12.92924 0.6587719298245615
 12.92924 0.6589473684210526
 12.93409 0.6589473684210526
 12.93409 0.6591228070175439
 12.93871 0.6591228070175439
 12.93871 0.6592982456140351
 12.94032 0.6592982456140351
 12.94032 0.6594736842105263
 12.96089 0.6594736842105263
 12.96089 0.6596491228070176
 12.96231 0.6596491228070176
 12.96231 0.6598245614035088
 12.96669 0.6598245614035088
 12.96669 0.66
 12.99361 0.66
 12.99361 0.6601754385964912
 12.99689 0.6601754385964912
 12.99689 0.6603508771929825
 13.00314 0.6603508771929825
 13.00314 0.6605263157894737
 13.00386 0.6605263157894737
 13.00386 0.6607017543859649
 13.00816 0.6607017543859649
 13.00816 0.6608771929824562
 13.00894 0.6608771929824562
 13.00894 0.6610526315789473
 13.01877 0.6610526315789473
 13.01877 0.6612280701754386
 13.02159 0.6612280701754386
 13.02159 0.6614035087719298
 13.02371 0.6614035087719298
 13.02371 0.661578947368421
 13.0332 0.661578947368421
 13.0332 0.6617543859649123
 13.03323 0.6617543859649123
 13.03323 0.6619298245614035
 13.05679 0.6619298245614035
 13.05679 0.6621052631578948
 13.05981 0.6621052631578948
 13.05981 0.6622807017543859
 13.07221 0.6622807017543859
 13.07221 0.6624561403508772
 13.07533 0.6624561403508772
 13.07533 0.6626315789473685
 13.08098 0.6626315789473685
 13.08098 0.6628070175438596
 13.08781 0.6628070175438596
 13.08781 0.6629824561403509
 13.08822 0.6629824561403509
 13.08822 0.6631578947368421
 13.09715 0.6631578947368421
 13.09715 0.6633333333333333
 13.09981 0.6633333333333333
 13.09981 0.6635087719298246
 13.10513 0.6635087719298246
 13.10513 0.6636842105263158
 13.11568 0.6636842105263158
 13.11568 0.663859649122807
 13.11608 0.663859649122807
 13.11608 0.6640350877192982
 13.12838 0.6640350877192982
 13.12838 0.6642105263157895
 13.13204 0.6642105263157895
 13.13204 0.6643859649122807
 13.13491 0.6643859649122807
 13.13491 0.6645614035087719
 13.13934 0.6645614035087719
 13.13934 0.6647368421052632
 13.14303 0.6647368421052632
 13.14303 0.6649122807017543
 13.15624 0.6649122807017543
 13.15624 0.6650877192982456
 13.1612 0.6650877192982456
 13.1612 0.6652631578947369
 13.16169 0.6652631578947369
 13.16169 0.6654385964912281
 13.16399 0.6654385964912281
 13.16399 0.6656140350877193
 13.16866 0.6656140350877193
 13.16866 0.6657894736842105
 13.1748 0.6657894736842105
 13.1748 0.6659649122807018
 13.18865 0.6659649122807018
 13.18865 0.666140350877193
 13.18987 0.666140350877193
 13.18987 0.6663157894736842
 13.19551 0.6663157894736842
 13.19551 0.6664912280701755
 13.19664 0.6664912280701755
 13.19664 0.6666666666666666
 13.20157 0.6666666666666666
 13.20157 0.6668421052631579
 13.21043 0.6668421052631579
 13.21043 0.6670175438596492
 13.2157 0.6670175438596492
 13.2157 0.6671929824561403
 13.21949 0.6671929824561403
 13.21949 0.6673684210526316
 13.2313 0.6673684210526316
 13.2313 0.6675438596491228
 13.23519 0.6675438596491228
 13.23519 0.667719298245614
 13.23668 0.667719298245614
 13.23668 0.6678947368421052
 13.2399 0.6678947368421052
 13.2399 0.6680701754385965
 13.24989 0.6680701754385965
 13.24989 0.6682456140350878
 13.25168 0.6682456140350878
 13.25168 0.6684210526315789
 13.25301 0.6684210526315789
 13.25301 0.6685964912280702
 13.25513 0.6685964912280702
 13.25513 0.6687719298245614
 13.26365 0.6687719298245614
 13.26365 0.6689473684210526
 13.27756 0.6689473684210526
 13.27756 0.6691228070175439
 13.27942 0.6691228070175439
 13.27942 0.6692982456140351
 13.28609 0.6692982456140351
 13.28609 0.6694736842105263
 13.29218 0.6694736842105263
 13.29218 0.6696491228070175
 13.30995 0.6696491228070175
 13.30995 0.6698245614035088
 13.31135 0.6698245614035088
 13.31135 0.67
 13.31935 0.67
 13.31935 0.6701754385964912
 13.32113 0.6701754385964912
 13.32113 0.6703508771929825
 13.32958 0.6703508771929825
 13.32958 0.6705263157894736
 13.32989 0.6705263157894736
 13.32989 0.6707017543859649
 13.33013 0.6707017543859649
 13.33013 0.6708771929824562
 13.33394 0.6708771929824562
 13.33394 0.6710526315789473
 13.3358 0.6710526315789473
 13.3358 0.6712280701754386
 13.35674 0.6712280701754386
 13.35674 0.6714035087719298
 13.36278 0.6714035087719298
 13.36278 0.6715789473684211
 13.36398 0.6715789473684211
 13.36398 0.6717543859649123
 13.36479 0.6717543859649123
 13.36479 0.6719298245614035
 13.37379 0.6719298245614035
 13.37379 0.6721052631578948
 13.37743 0.6721052631578948
 13.37743 0.6722807017543859
 13.37902 0.6722807017543859
 13.37902 0.6724561403508772
 13.38878 0.6724561403508772
 13.38878 0.6726315789473685
 13.39417 0.6726315789473685
 13.39417 0.6728070175438596
 13.40925 0.6728070175438596
 13.40925 0.6729824561403509
 13.41675 0.6729824561403509
 13.41675 0.6731578947368421
 13.42655 0.6731578947368421
 13.42655 0.6733333333333333
 13.42985 0.6733333333333333
 13.42985 0.6735087719298246
 13.4383 0.6735087719298246
 13.4383 0.6736842105263158
 13.44526 0.6736842105263158
 13.44526 0.673859649122807
 13.45713 0.673859649122807
 13.45713 0.6740350877192982
 13.45866 0.6740350877192982
 13.45866 0.6742105263157895
 13.46547 0.6742105263157895
 13.46547 0.6743859649122808
 13.46885 0.6743859649122808
 13.46885 0.6745614035087719
 13.4757 0.6745614035087719
 13.4757 0.6747368421052632
 13.47606 0.6747368421052632
 13.47606 0.6749122807017544
 13.4791 0.6749122807017544
 13.4791 0.6750877192982456
 13.48208 0.6750877192982456
 13.48208 0.6752631578947368
 13.48278 0.6752631578947368
 13.48278 0.6754385964912281
 13.49123 0.6754385964912281
 13.49123 0.6756140350877193
 13.50716 0.6756140350877193
 13.50716 0.6757894736842105
 13.51282 0.6757894736842105
 13.51282 0.6759649122807018
 13.5132 0.6759649122807018
 13.5132 0.6761403508771929
 13.52949 0.6761403508771929
 13.52949 0.6763157894736842
 13.5448 0.6763157894736842
 13.5448 0.6764912280701755
 13.56098 0.6764912280701755
 13.56098 0.6766666666666666
 13.56125 0.6766666666666666
 13.56125 0.6768421052631579
 13.56186 0.6768421052631579
 13.56186 0.6770175438596491
 13.57274 0.6770175438596491
 13.57274 0.6771929824561403
 13.57842 0.6771929824561403
 13.57842 0.6773684210526316
 13.58094 0.6773684210526316
 13.58094 0.6775438596491228
 13.58787 0.6775438596491228
 13.58787 0.6777192982456141
 13.59983 0.6777192982456141
 13.59983 0.6778947368421052
 13.61164 0.6778947368421052
 13.61164 0.6780701754385965
 13.61435 0.6780701754385965
 13.61435 0.6782456140350878
 13.61792 0.6782456140350878
 13.61792 0.6784210526315789
 13.62325 0.6784210526315789
 13.62325 0.6785964912280702
 13.62453 0.6785964912280702
 13.62453 0.6787719298245614
 13.62507 0.6787719298245614
 13.62507 0.6789473684210526
 13.63045 0.6789473684210526
 13.63045 0.6791228070175439
 13.63463 0.6791228070175439
 13.63463 0.6792982456140351
 13.63477 0.6792982456140351
 13.63477 0.6794736842105263
 13.6505 0.6794736842105263
 13.6505 0.6796491228070175
 13.65218 0.6796491228070175
 13.65218 0.6798245614035088
 13.66026 0.6798245614035088
 13.66026 0.68
 13.66068 0.68
 13.66068 0.6801754385964912
 13.6624 0.6801754385964912
 13.6624 0.6803508771929825
 13.69294 0.6803508771929825
 13.69294 0.6805263157894736
 13.69395 0.6805263157894736
 13.69395 0.6807017543859649
 13.70018 0.6807017543859649
 13.70018 0.6808771929824562
 13.71631 0.6808771929824562
 13.71631 0.6810526315789474
 13.7283 0.6810526315789474
 13.7283 0.6812280701754386
 13.73432 0.6812280701754386
 13.73432 0.6814035087719298
 13.74372 0.6814035087719298
 13.74372 0.6815789473684211
 13.75084 0.6815789473684211
 13.75084 0.6817543859649123
 13.76252 0.6817543859649123
 13.76252 0.6819298245614035
 13.76748 0.6819298245614035
 13.76748 0.6821052631578948
 13.76766 0.6821052631578948
 13.76766 0.6822807017543859
 13.76781 0.6822807017543859
 13.76781 0.6824561403508772
 13.77597 0.6824561403508772
 13.77597 0.6826315789473684
 13.77854 0.6826315789473684
 13.77854 0.6828070175438596
 13.77904 0.6828070175438596
 13.77904 0.6829824561403509
 13.78394 0.6829824561403509
 13.78394 0.6831578947368421
 13.78729 0.6831578947368421
 13.78729 0.6833333333333333
 13.78739 0.6833333333333333
 13.78739 0.6835087719298245
 13.78754 0.6835087719298245
 13.78754 0.6836842105263158
 13.7948 0.6836842105263158
 13.7948 0.6838596491228071
 13.79788 0.6838596491228071
 13.79788 0.6840350877192982
 13.80112 0.6840350877192982
 13.80112 0.6842105263157895
 13.80176 0.6842105263157895
 13.80176 0.6843859649122807
 13.81291 0.6843859649122807
 13.81291 0.6845614035087719
 13.81752 0.6845614035087719
 13.81752 0.6847368421052632
 13.81786 0.6847368421052632
 13.81786 0.6849122807017544
 13.81984 0.6849122807017544
 13.81984 0.6850877192982456
 13.8329 0.6850877192982456
 13.8329 0.6852631578947368
 13.83606 0.6852631578947368
 13.83606 0.6854385964912281
 13.8488 0.6854385964912281
 13.8488 0.6856140350877193
 13.86123 0.6856140350877193
 13.86123 0.6857894736842105
 13.87041 0.6857894736842105
 13.87041 0.6859649122807018
 13.87878 0.6859649122807018
 13.87878 0.6861403508771929
 13.88316 0.6861403508771929
 13.88316 0.6863157894736842
 13.88628 0.6863157894736842
 13.88628 0.6864912280701755
 13.90088 0.6864912280701755
 13.90088 0.6866666666666666
 13.90755 0.6866666666666666
 13.90755 0.6868421052631579
 13.90855 0.6868421052631579
 13.90855 0.6870175438596491
 13.90923 0.6870175438596491
 13.90923 0.6871929824561404
 13.92895 0.6871929824561404
 13.92895 0.6873684210526316
 13.93726 0.6873684210526316
 13.93726 0.6875438596491228
 13.94106 0.6875438596491228
 13.94106 0.6877192982456141
 13.945 0.6877192982456141
 13.945 0.6878947368421052
 13.95408 0.6878947368421052
 13.95408 0.6880701754385965
 13.95978 0.6880701754385965
 13.95978 0.6882456140350878
 13.96666 0.6882456140350878
 13.96666 0.6884210526315789
 13.96983 0.6884210526315789
 13.96983 0.6885964912280702
 13.97137 0.6885964912280702
 13.97137 0.6887719298245614
 13.97954 0.6887719298245614
 13.97954 0.6889473684210526
 13.98047 0.6889473684210526
 13.98047 0.6891228070175439
 13.98177 0.6891228070175439
 13.98177 0.6892982456140351
 13.98619 0.6892982456140351
 13.98619 0.6894736842105263
 13.98899 0.6894736842105263
 13.98899 0.6896491228070175
 13.99548 0.6896491228070175
 13.99548 0.6898245614035088
 14.00229 0.6898245614035088
 14.00229 0.6899999999999999
 14.00678 0.6899999999999999
 14.00678 0.6901754385964912
 14.00932 0.6901754385964912
 14.00932 0.6903508771929825
 14.01289 0.6903508771929825
 14.01289 0.6905263157894737
 14.0177 0.6905263157894737
 14.0177 0.6907017543859649
 14.018 0.6907017543859649
 14.018 0.6908771929824561
 14.02712 0.6908771929824561
 14.02712 0.6910526315789474
 14.03433 0.6910526315789474
 14.03433 0.6912280701754386
 14.04732 0.6912280701754386
 14.04732 0.6914035087719298
 14.05025 0.6914035087719298
 14.05025 0.6915789473684211
 14.05484 0.6915789473684211
 14.05484 0.6917543859649122
 14.06621 0.6917543859649122
 14.06621 0.6919298245614035
 14.0811 0.6919298245614035
 14.0811 0.6921052631578948
 14.08136 0.6921052631578948
 14.08136 0.6922807017543859
 14.08885 0.6922807017543859
 14.08885 0.6924561403508772
 14.09448 0.6924561403508772
 14.09448 0.6926315789473684
 14.09515 0.6926315789473684
 14.09515 0.6928070175438596
 14.09958 0.6928070175438596
 14.09958 0.6929824561403509
 14.10007 0.6929824561403509
 14.10007 0.6931578947368421
 14.10115 0.6931578947368421
 14.10115 0.6933333333333334
 14.10622 0.6933333333333334
 14.10622 0.6935087719298245
 14.11563 0.6935087719298245
 14.11563 0.6936842105263158
 14.12439 0.6936842105263158
 14.12439 0.6938596491228071
 14.1379 0.6938596491228071
 14.1379 0.6940350877192982
 14.13898 0.6940350877192982
 14.13898 0.6942105263157895
 14.14006 0.6942105263157895
 14.14006 0.6943859649122807
 14.14536 0.6943859649122807
 14.14536 0.6945614035087719
 14.15406 0.6945614035087719
 14.15406 0.6947368421052632
 14.16596 0.6947368421052632
 14.16596 0.6949122807017544
 14.16711 0.6949122807017544
 14.16711 0.6950877192982456
 14.16932 0.6950877192982456
 14.16932 0.6952631578947368
 14.1806 0.6952631578947368
 14.1806 0.6954385964912281
 14.18216 0.6954385964912281
 14.18216 0.6956140350877194
 14.19513 0.6956140350877194
 14.19513 0.6957894736842105
 14.19764 0.6957894736842105
 14.19764 0.6959649122807018
 14.19967 0.6959649122807018
 14.19967 0.6961403508771929
 14.20269 0.6961403508771929
 14.20269 0.6963157894736842
 14.20595 0.6963157894736842
 14.20595 0.6964912280701754
 14.20614 0.6964912280701754
 14.20614 0.6966666666666667
 14.20875 0.6966666666666667
 14.20875 0.6968421052631579
 14.20897 0.6968421052631579
 14.20897 0.6970175438596491
 14.20942 0.6970175438596491
 14.20942 0.6971929824561404
 14.20995 0.6971929824561404
 14.20995 0.6973684210526315
 14.22291 0.6973684210526315
 14.22291 0.6975438596491228
 14.2334 0.6975438596491228
 14.2334 0.6977192982456141
 14.24478 0.6977192982456141
 14.24478 0.6978947368421052
 14.24623 0.6978947368421052
 14.24623 0.6980701754385965
 14.24726 0.6980701754385965
 14.24726 0.6982456140350877
 14.25139 0.6982456140350877
 14.25139 0.6984210526315789
 14.26323 0.6984210526315789
 14.26323 0.6985964912280702
 14.27072 0.6985964912280702
 14.27072 0.6987719298245614
 14.27271 0.6987719298245614
 14.27271 0.6989473684210527
 14.28225 0.6989473684210527
 14.28225 0.6991228070175438
 14.28837 0.6991228070175438
 14.28837 0.6992982456140351
 14.28958 0.6992982456140351
 14.28958 0.6994736842105264
 14.29226 0.6994736842105264
 14.29226 0.6996491228070175
 14.29818 0.6996491228070175
 14.29818 0.6998245614035088
 14.30369 0.6998245614035088
 14.30369 0.7
 14.30829 0.7
 14.30829 0.7001754385964912
 14.31273 0.7001754385964912
 14.31273 0.7003508771929825
 14.3177 0.7003508771929825
 14.3177 0.7005263157894737
 14.33127 0.7005263157894737
 14.33127 0.7007017543859649
 14.34087 0.7007017543859649
 14.34087 0.7008771929824561
 14.34502 0.7008771929824561
 14.34502 0.7010526315789474
 14.34585 0.7010526315789474
 14.34585 0.7012280701754386
 14.34931 0.7012280701754386
 14.34931 0.7014035087719298
 14.36643 0.7014035087719298
 14.36643 0.7015789473684211
 14.37725 0.7015789473684211
 14.37725 0.7017543859649122
 14.38795 0.7017543859649122
 14.38795 0.7019298245614035
 14.3981 0.7019298245614035
 14.3981 0.7021052631578948
 14.39837 0.7021052631578948
 14.39837 0.7022807017543859
 14.40048 0.7022807017543859
 14.40048 0.7024561403508772
 14.40574 0.7024561403508772
 14.40574 0.7026315789473684
 14.40716 0.7026315789473684
 14.40716 0.7028070175438597
 14.40738 0.7028070175438597
 14.40738 0.7029824561403509
 14.41728 0.7029824561403509
 14.41728 0.7031578947368421
 14.42471 0.7031578947368421
 14.42471 0.7033333333333334
 14.4276 0.7033333333333334
 14.4276 0.7035087719298245
 14.43301 0.7035087719298245
 14.43301 0.7036842105263158
 14.43509 0.7036842105263158
 14.43509 0.703859649122807
 14.44054 0.703859649122807
 14.44054 0.7040350877192982
 14.45006 0.7040350877192982
 14.45006 0.7042105263157895
 14.45092 0.7042105263157895
 14.45092 0.7043859649122807
 14.45304 0.7043859649122807
 14.45304 0.7045614035087719
 14.45708 0.7045614035087719
 14.45708 0.7047368421052631
 14.4634 0.7047368421052631
 14.4634 0.7049122807017544
 14.46497 0.7049122807017544
 14.46497 0.7050877192982457
 14.4669 0.7050877192982457
 14.4669 0.7052631578947368
 14.47219 0.7052631578947368
 14.47219 0.7054385964912281
 14.49128 0.7054385964912281
 14.49128 0.7056140350877192
 14.49128 0.7056140350877192
 14.49128 0.7057894736842105
 14.49642 0.7057894736842105
 14.49642 0.7059649122807018
 14.5111 0.7059649122807018
 14.5111 0.706140350877193
 14.51662 0.706140350877193
 14.51662 0.7063157894736842
 14.5233 0.7063157894736842
 14.5233 0.7064912280701754
 14.52961 0.7064912280701754
 14.52961 0.7066666666666667
 14.53158 0.7066666666666667
 14.53158 0.7068421052631579
 14.53793 0.7068421052631579
 14.53793 0.7070175438596491
 14.55171 0.7070175438596491
 14.55171 0.7071929824561404
 14.55994 0.7071929824561404
 14.55994 0.7073684210526315
 14.56507 0.7073684210526315
 14.56507 0.7075438596491228
 14.56695 0.7075438596491228
 14.56695 0.7077192982456141
 14.57146 0.7077192982456141
 14.57146 0.7078947368421052
 14.57439 0.7078947368421052
 14.57439 0.7080701754385965
 14.57472 0.7080701754385965
 14.57472 0.7082456140350877
 14.5818 0.7082456140350877
 14.5818 0.708421052631579
 14.60014 0.708421052631579
 14.60014 0.7085964912280702
 14.60444 0.7085964912280702
 14.60444 0.7087719298245614
 14.62157 0.7087719298245614
 14.62157 0.7089473684210527
 14.62265 0.7089473684210527
 14.62265 0.7091228070175438
 14.62293 0.7091228070175438
 14.62293 0.7092982456140351
 14.62572 0.7092982456140351
 14.62572 0.7094736842105264
 14.62746 0.7094736842105264
 14.62746 0.7096491228070175
 14.62777 0.7096491228070175
 14.62777 0.7098245614035088
 14.63248 0.7098245614035088
 14.63248 0.71
 14.63366 0.71
 14.63366 0.7101754385964912
 14.64182 0.7101754385964912
 14.64182 0.7103508771929825
 14.66238 0.7103508771929825
 14.66238 0.7105263157894737
 14.66408 0.7105263157894737
 14.66408 0.7107017543859649
 14.67781 0.7107017543859649
 14.67781 0.7108771929824561
 14.68396 0.7108771929824561
 14.68396 0.7110526315789474
 14.68524 0.7110526315789474
 14.68524 0.7112280701754385
 14.68626 0.7112280701754385
 14.68626 0.7114035087719298
 14.68862 0.7114035087719298
 14.68862 0.7115789473684211
 14.69165 0.7115789473684211
 14.69165 0.7117543859649123
 14.70457 0.7117543859649123
 14.70457 0.7119298245614035
 14.70746 0.7119298245614035
 14.70746 0.7121052631578947
 14.71764 0.7121052631578947
 14.71764 0.712280701754386
 14.7177 0.712280701754386
 14.7177 0.7124561403508772
 14.72075 0.7124561403508772
 14.72075 0.7126315789473684
 14.72197 0.7126315789473684
 14.72197 0.7128070175438597
 14.72303 0.7128070175438597
 14.72303 0.7129824561403508
 14.72743 0.7129824561403508
 14.72743 0.7131578947368421
 14.73146 0.7131578947368421
 14.73146 0.7133333333333334
 14.73652 0.7133333333333334
 14.73652 0.7135087719298245
 14.75698 0.7135087719298245
 14.75698 0.7136842105263158
 14.76054 0.7136842105263158
 14.76054 0.713859649122807
 14.77299 0.713859649122807
 14.77299 0.7140350877192982
 14.7782 0.7140350877192982
 14.7782 0.7142105263157895
 14.78119 0.7142105263157895
 14.78119 0.7143859649122807
 14.78588 0.7143859649122807
 14.78588 0.714561403508772
 14.80074 0.714561403508772
 14.80074 0.7147368421052631
 14.81679 0.7147368421052631
 14.81679 0.7149122807017544
 14.81846 0.7149122807017544
 14.81846 0.7150877192982457
 14.82155 0.7150877192982457
 14.82155 0.7152631578947368
 14.8434 0.7152631578947368
 14.8434 0.7154385964912281
 14.84408 0.7154385964912281
 14.84408 0.7156140350877193
 14.85022 0.7156140350877193
 14.85022 0.7157894736842105
 14.8533 0.7157894736842105
 14.8533 0.7159649122807018
 14.85636 0.7159649122807018
 14.85636 0.716140350877193
 14.87565 0.716140350877193
 14.87565 0.7163157894736842
 14.88399 0.7163157894736842
 14.88399 0.7164912280701754
 14.89198 0.7164912280701754
 14.89198 0.7166666666666667
 14.9201 0.7166666666666667
 14.9201 0.7168421052631579
 14.92521 0.7168421052631579
 14.92521 0.7170175438596491
 14.93251 0.7170175438596491
 14.93251 0.7171929824561404
 14.94173 0.7171929824561404
 14.94173 0.7173684210526315
 14.95147 0.7173684210526315
 14.95147 0.7175438596491228
 14.95571 0.7175438596491228
 14.95571 0.7177192982456141
 14.96597 0.7177192982456141
 14.96597 0.7178947368421053
 14.97193 0.7178947368421053
 14.97193 0.7180701754385965
 14.98366 0.7180701754385965
 14.98366 0.7182456140350877
 14.98606 0.7182456140350877
 14.98606 0.718421052631579
 14.98695 0.718421052631579
 14.98695 0.7185964912280701
 14.99578 0.7185964912280701
 14.99578 0.7187719298245614
 15.00044 0.7187719298245614
 15.00044 0.7189473684210527
 15.03153 0.7189473684210527
 15.03153 0.7191228070175438
 15.03155 0.7191228070175438
 15.03155 0.7192982456140351
 15.04272 0.7192982456140351
 15.04272 0.7194736842105263
 15.06773 0.7194736842105263
 15.06773 0.7196491228070175
 15.06816 0.7196491228070175
 15.06816 0.7198245614035088
 15.07364 0.7198245614035088
 15.07364 0.72
 15.07875 0.72
 15.07875 0.7201754385964912
 15.08262 0.7201754385964912
 15.08262 0.7203508771929824
 15.08412 0.7203508771929824
 15.08412 0.7205263157894737
 15.09728 0.7205263157894737
 15.09728 0.720701754385965
 15.10688 0.720701754385965
 15.10688 0.7208771929824561
 15.11272 0.7208771929824561
 15.11272 0.7210526315789474
 15.11763 0.7210526315789474
 15.11763 0.7212280701754386
 15.12244 0.7212280701754386
 15.12244 0.7214035087719298
 15.12527 0.7214035087719298
 15.12527 0.7215789473684211
 15.13333 0.7215789473684211
 15.13333 0.7217543859649123
 15.1374 0.7217543859649123
 15.1374 0.7219298245614035
 15.14748 0.7219298245614035
 15.14748 0.7221052631578947
 15.14965 0.7221052631578947
 15.14965 0.722280701754386
 15.17436 0.722280701754386
 15.17436 0.7224561403508772
 15.17716 0.7224561403508772
 15.17716 0.7226315789473684
 15.1888 0.7226315789473684
 15.1888 0.7228070175438597
 15.1899 0.7228070175438597
 15.1899 0.7229824561403508
 15.19075 0.7229824561403508
 15.19075 0.7231578947368421
 15.19134 0.7231578947368421
 15.19134 0.7233333333333334
 15.20263 0.7233333333333334
 15.20263 0.7235087719298245
 15.20408 0.7235087719298245
 15.20408 0.7236842105263158
 15.20711 0.7236842105263158
 15.20711 0.723859649122807
 15.20823 0.723859649122807
 15.20823 0.7240350877192983
 15.21506 0.7240350877192983
 15.21506 0.7242105263157895
 15.21551 0.7242105263157895
 15.21551 0.7243859649122807
 15.21732 0.7243859649122807
 15.21732 0.724561403508772
 15.21864 0.724561403508772
 15.21864 0.7247368421052631
 15.22322 0.7247368421052631
 15.22322 0.7249122807017544
 15.22774 0.7249122807017544
 15.22774 0.7250877192982456
 15.23123 0.7250877192982456
 15.23123 0.7252631578947368
 15.23244 0.7252631578947368
 15.23244 0.7254385964912281
 15.26017 0.7254385964912281
 15.26017 0.7256140350877193
 15.26084 0.7256140350877193
 15.26084 0.7257894736842105
 15.27609 0.7257894736842105
 15.27609 0.7259649122807017
 15.27786 0.7259649122807017
 15.27786 0.726140350877193
 15.28301 0.726140350877193
 15.28301 0.7263157894736842
 15.29047 0.7263157894736842
 15.29047 0.7264912280701754
 15.30051 0.7264912280701754
 15.30051 0.7266666666666667
 15.30485 0.7266666666666667
 15.30485 0.7268421052631578
 15.31034 0.7268421052631578
 15.31034 0.7270175438596491
 15.31532 0.7270175438596491
 15.31532 0.7271929824561404
 15.31708 0.7271929824561404
 15.31708 0.7273684210526316
 15.31968 0.7273684210526316
 15.31968 0.7275438596491228
 15.32023 0.7275438596491228
 15.32023 0.727719298245614
 15.32688 0.727719298245614
 15.32688 0.7278947368421053
 15.33442 0.7278947368421053
 15.33442 0.7280701754385965
 15.3405 0.7280701754385965
 15.3405 0.7282456140350877
 15.37209 0.7282456140350877
 15.37209 0.728421052631579
 15.37876 0.728421052631579
 15.37876 0.7285964912280701
 15.38554 0.7285964912280701
 15.38554 0.7287719298245614
 15.38717 0.7287719298245614
 15.38717 0.7289473684210527
 15.39174 0.7289473684210527
 15.39174 0.7291228070175438
 15.39335 0.7291228070175438
 15.39335 0.7292982456140351
 15.39411 0.7292982456140351
 15.39411 0.7294736842105263
 15.40634 0.7294736842105263
 15.40634 0.7296491228070175
 15.42342 0.7296491228070175
 15.42342 0.7298245614035088
 15.43982 0.7298245614035088
 15.43982 0.73
 15.43983 0.73
 15.43983 0.7301754385964913
 15.44011 0.7301754385964913
 15.44011 0.7303508771929824
 15.45633 0.7303508771929824
 15.45633 0.7305263157894737
 15.46574 0.7305263157894737
 15.46574 0.730701754385965
 15.47329 0.730701754385965
 15.47329 0.7308771929824561
 15.4842 0.7308771929824561
 15.4842 0.7310526315789474
 15.49024 0.7310526315789474
 15.49024 0.7312280701754386
 15.49733 0.7312280701754386
 15.49733 0.7314035087719298
 15.49874 0.7314035087719298
 15.49874 0.7315789473684211
 15.5118 0.7315789473684211
 15.5118 0.7317543859649123
 15.51737 0.7317543859649123
 15.51737 0.7319298245614035
 15.51817 0.7319298245614035
 15.51817 0.7321052631578947
 15.5276 0.7321052631578947
 15.5276 0.732280701754386
 15.52808 0.732280701754386
 15.52808 0.7324561403508771
 15.52826 0.7324561403508771
 15.52826 0.7326315789473684
 15.53658 0.7326315789473684
 15.53658 0.7328070175438597
 15.54169 0.7328070175438597
 15.54169 0.7329824561403508
 15.56799 0.7329824561403508
 15.56799 0.7331578947368421
 15.57234 0.7331578947368421
 15.57234 0.7333333333333333
 15.57265 0.7333333333333333
 15.57265 0.7335087719298246
 15.5767 0.7335087719298246
 15.5767 0.7336842105263158
 15.58603 0.7336842105263158
 15.58603 0.733859649122807
 15.58701 0.733859649122807
 15.58701 0.7340350877192983
 15.59643 0.7340350877192983
 15.59643 0.7342105263157894
 15.60097 0.7342105263157894
 15.60097 0.7343859649122807
 15.60212 0.7343859649122807
 15.60212 0.734561403508772
 15.6078 0.734561403508772
 15.6078 0.7347368421052631
 15.61771 0.7347368421052631
 15.61771 0.7349122807017544
 15.62137 0.7349122807017544
 15.62137 0.7350877192982456
 15.62226 0.7350877192982456
 15.62226 0.7352631578947368
 15.63252 0.7352631578947368
 15.63252 0.7354385964912281
 15.63632 0.7354385964912281
 15.63632 0.7356140350877193
 15.63677 0.7356140350877193
 15.63677 0.7357894736842105
 15.63785 0.7357894736842105
 15.63785 0.7359649122807017
 15.66598 0.7359649122807017
 15.66598 0.736140350877193
 15.67699 0.736140350877193
 15.67699 0.7363157894736843
 15.67874 0.7363157894736843
 15.67874 0.7364912280701754
 15.68535 0.7364912280701754
 15.68535 0.7366666666666667
 15.68737 0.7366666666666667
 15.68737 0.7368421052631579
 15.69202 0.7368421052631579
 15.69202 0.7370175438596491
 15.70186 0.7370175438596491
 15.70186 0.7371929824561404
 15.70187 0.7371929824561404
 15.70187 0.7373684210526316
 15.70886 0.7373684210526316
 15.70886 0.7375438596491228
 15.71012 0.7375438596491228
 15.71012 0.737719298245614
 15.72486 0.737719298245614
 15.72486 0.7378947368421053
 15.73022 0.7378947368421053
 15.73022 0.7380701754385965
 15.73688 0.7380701754385965
 15.73688 0.7382456140350877
 15.74483 0.7382456140350877
 15.74483 0.738421052631579
 15.76135 0.738421052631579
 15.76135 0.7385964912280701
 15.7736 0.7385964912280701
 15.7736 0.7387719298245614
 15.77538 0.7387719298245614
 15.77538 0.7389473684210527
 15.77683 0.7389473684210527
 15.77683 0.7391228070175438
 15.77869 0.7391228070175438
 15.77869 0.7392982456140351
 15.78549 0.7392982456140351
 15.78549 0.7394736842105263
 15.8111 0.7394736842105263
 15.8111 0.7396491228070176
 15.82677 0.7396491228070176
 15.82677 0.7398245614035087
 15.82721 0.7398245614035087
 15.82721 0.74
 15.82766 0.74
 15.82766 0.7401754385964913
 15.82816 0.7401754385964913
 15.82816 0.7403508771929824
 15.82968 0.7403508771929824
 15.82968 0.7405263157894737
 15.82973 0.7405263157894737
 15.82973 0.7407017543859649
 15.83274 0.7407017543859649
 15.83274 0.7408771929824561
 15.83699 0.7408771929824561
 15.83699 0.7410526315789474
 15.83768 0.7410526315789474
 15.83768 0.7412280701754386
 15.83818 0.7412280701754386
 15.83818 0.7414035087719298
 15.84087 0.7414035087719298
 15.84087 0.741578947368421
 15.86083 0.741578947368421
 15.86083 0.7417543859649123
 15.86495 0.7417543859649123
 15.86495 0.7419298245614036
 15.86531 0.7419298245614036
 15.86531 0.7421052631578947
 15.87345 0.7421052631578947
 15.87345 0.742280701754386
 15.88364 0.742280701754386
 15.88364 0.7424561403508771
 15.89095 0.7424561403508771
 15.89095 0.7426315789473684
 15.89753 0.7426315789473684
 15.89753 0.7428070175438597
 15.90291 0.7428070175438597
 15.90291 0.7429824561403509
 15.90713 0.7429824561403509
 15.90713 0.7431578947368421
 15.91172 0.7431578947368421
 15.91172 0.7433333333333333
 15.91317 0.7433333333333333
 15.91317 0.7435087719298246
 15.95399 0.7435087719298246
 15.95399 0.7436842105263158
 15.9654 0.7436842105263158
 15.9654 0.743859649122807
 15.97569 0.743859649122807
 15.97569 0.7440350877192983
 15.9787 0.7440350877192983
 15.9787 0.7442105263157894
 15.97895 0.7442105263157894
 15.97895 0.7443859649122807
 15.97988 0.7443859649122807
 15.97988 0.744561403508772
 15.9815 0.744561403508772
 15.9815 0.7447368421052631
 15.98367 0.7447368421052631
 15.98367 0.7449122807017544
 15.98563 0.7449122807017544
 15.98563 0.7450877192982456
 15.98817 0.7450877192982456
 15.98817 0.7452631578947368
 15.99575 0.7452631578947368
 15.99575 0.7454385964912281
 16.02924 0.7454385964912281
 16.02924 0.7456140350877193
 16.06655 0.7456140350877193
 16.06655 0.7457894736842106
 16.07327 0.7457894736842106
 16.07327 0.7459649122807017
 16.07931 0.7459649122807017
 16.07931 0.746140350877193
 16.08436 0.746140350877193
 16.08436 0.7463157894736843
 16.08514 0.7463157894736843
 16.08514 0.7464912280701754
 16.0859 0.7464912280701754
 16.0859 0.7466666666666667
 16.08721 0.7466666666666667
 16.08721 0.7468421052631579
 16.0874 0.7468421052631579
 16.0874 0.7470175438596491
 16.09376 0.7470175438596491
 16.09376 0.7471929824561403
 16.10498 0.7471929824561403
 16.10498 0.7473684210526316
 16.10564 0.7473684210526316
 16.10564 0.7475438596491228
 16.11046 0.7475438596491228
 16.11046 0.747719298245614
 16.12967 0.747719298245614
 16.12967 0.7478947368421053
 16.15637 0.7478947368421053
 16.15637 0.7480701754385964
 16.1681 0.7480701754385964
 16.1681 0.7482456140350877
 16.17125 0.7482456140350877
 16.17125 0.748421052631579
 16.18383 0.748421052631579
 16.18383 0.7485964912280701
 16.20386 0.7485964912280701
 16.20386 0.7487719298245614
 16.20422 0.7487719298245614
 16.20422 0.7489473684210526
 16.20511 0.7489473684210526
 16.20511 0.7491228070175439
 16.20672 0.7491228070175439
 16.20672 0.7492982456140351
 16.208 0.7492982456140351
 16.208 0.7494736842105263
 16.22215 0.7494736842105263
 16.22215 0.7496491228070176
 16.22985 0.7496491228070176
 16.22985 0.7498245614035087
 16.23099 0.7498245614035087
 16.23099 0.75
 16.23937 0.75
 16.23937 0.7501754385964913
 16.26389 0.7501754385964913
 16.26389 0.7503508771929824
 16.27316 0.7503508771929824
 16.27316 0.7505263157894737
 16.27946 0.7505263157894737
 16.27946 0.7507017543859649
 16.30931 0.7507017543859649
 16.30931 0.7508771929824561
 16.31553 0.7508771929824561
 16.31553 0.7510526315789474
 16.31862 0.7510526315789474
 16.31862 0.7512280701754386
 16.32538 0.7512280701754386
 16.32538 0.7514035087719299
 16.33884 0.7514035087719299
 16.33884 0.751578947368421
 16.34855 0.751578947368421
 16.34855 0.7517543859649123
 16.35678 0.7517543859649123
 16.35678 0.7519298245614036
 16.35766 0.7519298245614036
 16.35766 0.7521052631578947
 16.35876 0.7521052631578947
 16.35876 0.752280701754386
 16.38007 0.752280701754386
 16.38007 0.7524561403508772
 16.38066 0.7524561403508772
 16.38066 0.7526315789473684
 16.38582 0.7526315789473684
 16.38582 0.7528070175438597
 16.3887 0.7528070175438597
 16.3887 0.7529824561403509
 16.39907 0.7529824561403509
 16.39907 0.7531578947368421
 16.40456 0.7531578947368421
 16.40456 0.7533333333333333
 16.41946 0.7533333333333333
 16.41946 0.7535087719298246
 16.42098 0.7535087719298246
 16.42098 0.7536842105263157
 16.43052 0.7536842105263157
 16.43052 0.753859649122807
 16.43097 0.753859649122807
 16.43097 0.7540350877192983
 16.46846 0.7540350877192983
 16.46846 0.7542105263157894
 16.48807 0.7542105263157894
 16.48807 0.7543859649122807
 16.49327 0.7543859649122807
 16.49327 0.7545614035087719
 16.49673 0.7545614035087719
 16.49673 0.7547368421052632
 16.50426 0.7547368421052632
 16.50426 0.7549122807017544
 16.5199 0.7549122807017544
 16.5199 0.7550877192982456
 16.52458 0.7550877192982456
 16.52458 0.7552631578947369
 16.52492 0.7552631578947369
 16.52492 0.755438596491228
 16.53049 0.755438596491228
 16.53049 0.7556140350877193
 16.54817 0.7556140350877193
 16.54817 0.7557894736842106
 16.54994 0.7557894736842106
 16.54994 0.7559649122807017
 16.56181 0.7559649122807017
 16.56181 0.756140350877193
 16.568 0.756140350877193
 16.568 0.7563157894736842
 16.57029 0.7563157894736842
 16.57029 0.7564912280701754
 16.57279 0.7564912280701754
 16.57279 0.7566666666666667
 16.57658 0.7566666666666667
 16.57658 0.7568421052631579
 16.59044 0.7568421052631579
 16.59044 0.7570175438596491
 16.6056 0.7570175438596491
 16.6056 0.7571929824561403
 16.61071 0.7571929824561403
 16.61071 0.7573684210526316
 16.61435 0.7573684210526316
 16.61435 0.7575438596491229
 16.62427 0.7575438596491229
 16.62427 0.757719298245614
 16.64518 0.757719298245614
 16.64518 0.7578947368421053
 16.64969 0.7578947368421053
 16.64969 0.7580701754385964
 16.65394 0.7580701754385964
 16.65394 0.7582456140350877
 16.66045 0.7582456140350877
 16.66045 0.758421052631579
 16.66597 0.758421052631579
 16.66597 0.7585964912280702
 16.67596 0.7585964912280702
 16.67596 0.7587719298245614
 16.68093 0.7587719298245614
 16.68093 0.7589473684210526
 16.68644 0.7589473684210526
 16.68644 0.7591228070175439
 16.70179 0.7591228070175439
 16.70179 0.7592982456140351
 16.71271 0.7592982456140351
 16.71271 0.7594736842105263
 16.71315 0.7594736842105263
 16.71315 0.7596491228070176
 16.71558 0.7596491228070176
 16.71558 0.7598245614035087
 16.72367 0.7598245614035087
 16.72367 0.76
 16.72711 0.76
 16.72711 0.7601754385964913
 16.75803 0.7601754385964913
 16.75803 0.7603508771929824
 16.7643 0.7603508771929824
 16.7643 0.7605263157894737
 16.77071 0.7605263157894737
 16.77071 0.7607017543859649
 16.77785 0.7607017543859649
 16.77785 0.7608771929824562
 16.7799 0.7608771929824562
 16.7799 0.7610526315789473
 16.78458 0.7610526315789473
 16.78458 0.7612280701754386
 16.7859 0.7612280701754386
 16.7859 0.7614035087719299
 16.78598 0.7614035087719299
 16.78598 0.761578947368421
 16.78611 0.761578947368421
 16.78611 0.7617543859649123
 16.78882 0.7617543859649123
 16.78882 0.7619298245614035
 16.80953 0.7619298245614035
 16.80953 0.7621052631578947
 16.81786 0.7621052631578947
 16.81786 0.762280701754386
 16.8295 0.762280701754386
 16.8295 0.7624561403508772
 16.84691 0.7624561403508772
 16.84691 0.7626315789473684
 16.85009 0.7626315789473684
 16.85009 0.7628070175438596
 16.85311 0.7628070175438596
 16.85311 0.7629824561403509
 16.85869 0.7629824561403509
 16.85869 0.7631578947368421
 16.85891 0.7631578947368421
 16.85891 0.7633333333333333
 16.86312 0.7633333333333333
 16.86312 0.7635087719298246
 16.86882 0.7635087719298246
 16.86882 0.7636842105263157
 16.87093 0.7636842105263157
 16.87093 0.763859649122807
 16.87515 0.763859649122807
 16.87515 0.7640350877192983
 16.91391 0.7640350877192983
 16.91391 0.7642105263157895
 16.91413 0.7642105263157895
 16.91413 0.7643859649122807
 16.91474 0.7643859649122807
 16.91474 0.7645614035087719
 16.93691 0.7645614035087719
 16.93691 0.7647368421052632
 16.94752 0.7647368421052632
 16.94752 0.7649122807017544
 16.97191 0.7649122807017544
 16.97191 0.7650877192982456
 17.01499 0.7650877192982456
 17.01499 0.7652631578947369
 17.03271 0.7652631578947369
 17.03271 0.765438596491228
 17.04445 0.765438596491228
 17.04445 0.7656140350877193
 17.05384 0.7656140350877193
 17.05384 0.7657894736842106
 17.06197 0.7657894736842106
 17.06197 0.7659649122807017
 17.07207 0.7659649122807017
 17.07207 0.766140350877193
 17.07552 0.766140350877193
 17.07552 0.7663157894736842
 17.08371 0.7663157894736842
 17.08371 0.7664912280701754
 17.09009 0.7664912280701754
 17.09009 0.7666666666666667
 17.10331 0.7666666666666667
 17.10331 0.7668421052631579
 17.10845 0.7668421052631579
 17.10845 0.7670175438596492
 17.11704 0.7670175438596492
 17.11704 0.7671929824561403
 17.12382 0.7671929824561403
 17.12382 0.7673684210526316
 17.12404 0.7673684210526316
 17.12404 0.7675438596491229
 17.13493 0.7675438596491229
 17.13493 0.767719298245614
 17.14284 0.767719298245614
 17.14284 0.7678947368421053
 17.14748 0.7678947368421053
 17.14748 0.7680701754385965
 17.17494 0.7680701754385965
 17.17494 0.7682456140350877
 17.17601 0.7682456140350877
 17.17601 0.7684210526315789
 17.17682 0.7684210526315789
 17.17682 0.7685964912280702
 17.18233 0.7685964912280702
 17.18233 0.7687719298245614
 17.19788 0.7687719298245614
 17.19788 0.7689473684210526
 17.19933 0.7689473684210526
 17.19933 0.7691228070175439
 17.2018 0.7691228070175439
 17.2018 0.769298245614035
 17.22028 0.769298245614035
 17.22028 0.7694736842105263
 17.241 0.7694736842105263
 17.241 0.7696491228070176
 17.2481 0.7696491228070176
 17.2481 0.7698245614035087
 17.26006 0.7698245614035087
 17.26006 0.77
 17.26649 0.77
 17.26649 0.7701754385964912
 17.27547 0.7701754385964912
 17.27547 0.7703508771929825
 17.2799 0.7703508771929825
 17.2799 0.7705263157894737
 17.2837 0.7705263157894737
 17.2837 0.7707017543859649
 17.30906 0.7707017543859649
 17.30906 0.7708771929824562
 17.31274 0.7708771929824562
 17.31274 0.7710526315789473
 17.32101 0.7710526315789473
 17.32101 0.7712280701754386
 17.32573 0.7712280701754386
 17.32573 0.7714035087719299
 17.33191 0.7714035087719299
 17.33191 0.771578947368421
 17.33338 0.771578947368421
 17.33338 0.7717543859649123
 17.34084 0.7717543859649123
 17.34084 0.7719298245614035
 17.3481 0.7719298245614035
 17.3481 0.7721052631578947
 17.35045 0.7721052631578947
 17.35045 0.772280701754386
 17.3591 0.772280701754386
 17.3591 0.7724561403508772
 17.36399 0.7724561403508772
 17.36399 0.7726315789473684
 17.36651 0.7726315789473684
 17.36651 0.7728070175438596
 17.36827 0.7728070175438596
 17.36827 0.7729824561403509
 17.37123 0.7729824561403509
 17.37123 0.7731578947368422
 17.37688 0.7731578947368422
 17.37688 0.7733333333333333
 17.37805 0.7733333333333333
 17.37805 0.7735087719298246
 17.3859 0.7735087719298246
 17.3859 0.7736842105263158
 17.38619 0.7736842105263158
 17.38619 0.773859649122807
 17.39383 0.773859649122807
 17.39383 0.7740350877192983
 17.40256 0.7740350877192983
 17.40256 0.7742105263157895
 17.41006 0.7742105263157895
 17.41006 0.7743859649122807
 17.41024 0.7743859649122807
 17.41024 0.7745614035087719
 17.41029 0.7745614035087719
 17.41029 0.7747368421052632
 17.41117 0.7747368421052632
 17.41117 0.7749122807017544
 17.4134 0.7749122807017544
 17.4134 0.7750877192982456
 17.41536 0.7750877192982456
 17.41536 0.7752631578947369
 17.41849 0.7752631578947369
 17.41849 0.775438596491228
 17.42633 0.775438596491228
 17.42633 0.7756140350877193
 17.43173 0.7756140350877193
 17.43173 0.7757894736842105
 17.4414 0.7757894736842105
 17.4414 0.7759649122807017
 17.44262 0.7759649122807017
 17.44262 0.776140350877193
 17.44382 0.776140350877193
 17.44382 0.7763157894736842
 17.44916 0.7763157894736842
 17.44916 0.7764912280701755
 17.45857 0.7764912280701755
 17.45857 0.7766666666666666
 17.45866 0.7766666666666666
 17.45866 0.7768421052631579
 17.4614 0.7768421052631579
 17.4614 0.7770175438596492
 17.46267 0.7770175438596492
 17.46267 0.7771929824561403
 17.47308 0.7771929824561403
 17.47308 0.7773684210526316
 17.47962 0.7773684210526316
 17.47962 0.7775438596491228
 17.4812 0.7775438596491228
 17.4812 0.777719298245614
 17.48131 0.777719298245614
 17.48131 0.7778947368421053
 17.48965 0.7778947368421053
 17.48965 0.7780701754385965
 17.49298 0.7780701754385965
 17.49298 0.7782456140350877
 17.50017 0.7782456140350877
 17.50017 0.7784210526315789
 17.50071 0.7784210526315789
 17.50071 0.7785964912280702
 17.5078 0.7785964912280702
 17.5078 0.7787719298245614
 17.51129 0.7787719298245614
 17.51129 0.7789473684210526
 17.5156 0.7789473684210526
 17.5156 0.7791228070175439
 17.51897 0.7791228070175439
 17.51897 0.779298245614035
 17.53108 0.779298245614035
 17.53108 0.7794736842105263
 17.54767 0.7794736842105263
 17.54767 0.7796491228070176
 17.56847 0.7796491228070176
 17.56847 0.7798245614035088
 17.57802 0.7798245614035088
 17.57802 0.78
 17.58084 0.78
 17.58084 0.7801754385964912
 17.59041 0.7801754385964912
 17.59041 0.7803508771929825
 17.60833 0.7803508771929825
 17.60833 0.7805263157894737
 17.60907 0.7805263157894737
 17.60907 0.7807017543859649
 17.62005 0.7807017543859649
 17.62005 0.7808771929824562
 17.62241 0.7808771929824562
 17.62241 0.7810526315789473
 17.62481 0.7810526315789473
 17.62481 0.7812280701754386
 17.62714 0.7812280701754386
 17.62714 0.7814035087719299
 17.6284 0.7814035087719299
 17.6284 0.781578947368421
 17.63068 0.781578947368421
 17.63068 0.7817543859649123
 17.63806 0.7817543859649123
 17.63806 0.7819298245614035
 17.63973 0.7819298245614035
 17.63973 0.7821052631578947
 17.64564 0.7821052631578947
 17.64564 0.7822807017543859
 17.67111 0.7822807017543859
 17.67111 0.7824561403508772
 17.67463 0.7824561403508772
 17.67463 0.7826315789473685
 17.67882 0.7826315789473685
 17.67882 0.7828070175438596
 17.67959 0.7828070175438596
 17.67959 0.7829824561403509
 17.70724 0.7829824561403509
 17.70724 0.7831578947368421
 17.71044 0.7831578947368421
 17.71044 0.7833333333333333
 17.75626 0.7833333333333333
 17.75626 0.7835087719298246
 17.75811 0.7835087719298246
 17.75811 0.7836842105263158
 17.76107 0.7836842105263158
 17.76107 0.783859649122807
 17.76321 0.783859649122807
 17.76321 0.7840350877192982
 17.76693 0.7840350877192982
 17.76693 0.7842105263157895
 17.7677 0.7842105263157895
 17.7677 0.7843859649122807
 17.77196 0.7843859649122807
 17.77196 0.7845614035087719
 17.78101 0.7845614035087719
 17.78101 0.7847368421052632
 17.78265 0.7847368421052632
 17.78265 0.7849122807017543
 17.80175 0.7849122807017543
 17.80175 0.7850877192982456
 17.80955 0.7850877192982456
 17.80955 0.7852631578947369
 17.81663 0.7852631578947369
 17.81663 0.785438596491228
 17.81786 0.785438596491228
 17.81786 0.7856140350877193
 17.8592 0.7856140350877193
 17.8592 0.7857894736842105
 17.86701 0.7857894736842105
 17.86701 0.7859649122807018
 17.86736 0.7859649122807018
 17.86736 0.786140350877193
 17.87037 0.786140350877193
 17.87037 0.7863157894736842
 17.88113 0.7863157894736842
 17.88113 0.7864912280701755
 17.88744 0.7864912280701755
 17.88744 0.7866666666666666
 17.88817 0.7866666666666666
 17.88817 0.7868421052631579
 17.89986 0.7868421052631579
 17.89986 0.7870175438596492
 17.90107 0.7870175438596492
 17.90107 0.7871929824561403
 17.90121 0.7871929824561403
 17.90121 0.7873684210526316
 17.91322 0.7873684210526316
 17.91322 0.7875438596491228
 17.91667 0.7875438596491228
 17.91667 0.787719298245614
 17.92808 0.787719298245614
 17.92808 0.7878947368421053
 17.92987 0.7878947368421053
 17.92987 0.7880701754385965
 17.93019 0.7880701754385965
 17.93019 0.7882456140350877
 17.93071 0.7882456140350877
 17.93071 0.7884210526315789
 17.94802 0.7884210526315789
 17.94802 0.7885964912280702
 17.95143 0.7885964912280702
 17.95143 0.7887719298245615
 17.95419 0.7887719298245615
 17.95419 0.7889473684210526
 17.95572 0.7889473684210526
 17.95572 0.7891228070175439
 17.96176 0.7891228070175439
 17.96176 0.7892982456140351
 17.97139 0.7892982456140351
 17.97139 0.7894736842105263
 17.97187 0.7894736842105263
 17.97187 0.7896491228070175
 17.97342 0.7896491228070175
 17.97342 0.7898245614035088
 17.99544 0.7898245614035088
 17.99544 0.79
 18.00167 0.79
 18.00167 0.7901754385964912
 18.00417 0.7901754385964912
 18.00417 0.7903508771929825
 18.01306 0.7903508771929825
 18.01306 0.7905263157894736
 18.01551 0.7905263157894736
 18.01551 0.7907017543859649
 18.01953 0.7907017543859649
 18.01953 0.7908771929824562
 18.02078 0.7908771929824562
 18.02078 0.7910526315789473
 18.02309 0.7910526315789473
 18.02309 0.7912280701754386
 18.03598 0.7912280701754386
 18.03598 0.7914035087719298
 18.07746 0.7914035087719298
 18.07746 0.791578947368421
 18.07845 0.791578947368421
 18.07845 0.7917543859649123
 18.07958 0.7917543859649123
 18.07958 0.7919298245614035
 18.07965 0.7919298245614035
 18.07965 0.7921052631578948
 18.07997 0.7921052631578948
 18.07997 0.7922807017543859
 18.10728 0.7922807017543859
 18.10728 0.7924561403508772
 18.10997 0.7924561403508772
 18.10997 0.7926315789473685
 18.13051 0.7926315789473685
 18.13051 0.7928070175438596
 18.13141 0.7928070175438596
 18.13141 0.7929824561403509
 18.13337 0.7929824561403509
 18.13337 0.7931578947368421
 18.13515 0.7931578947368421
 18.13515 0.7933333333333333
 18.13894 0.7933333333333333
 18.13894 0.7935087719298246
 18.13966 0.7935087719298246
 18.13966 0.7936842105263158
 18.14396 0.7936842105263158
 18.14396 0.793859649122807
 18.1464 0.793859649122807
 18.1464 0.7940350877192982
 18.14811 0.7940350877192982
 18.14811 0.7942105263157895
 18.15061 0.7942105263157895
 18.15061 0.7943859649122808
 18.15351 0.7943859649122808
 18.15351 0.7945614035087719
 18.15391 0.7945614035087719
 18.15391 0.7947368421052632
 18.16628 0.7947368421052632
 18.16628 0.7949122807017543
 18.18806 0.7949122807017543
 18.18806 0.7950877192982456
 18.19185 0.7950877192982456
 18.19185 0.7952631578947369
 18.20732 0.7952631578947369
 18.20732 0.7954385964912281
 18.21543 0.7954385964912281
 18.21543 0.7956140350877193
 18.21656 0.7956140350877193
 18.21656 0.7957894736842105
 18.22939 0.7957894736842105
 18.22939 0.7959649122807018
 18.23222 0.7959649122807018
 18.23222 0.796140350877193
 18.23917 0.796140350877193
 18.23917 0.7963157894736842
 18.23959 0.7963157894736842
 18.23959 0.7964912280701755
 18.25315 0.7964912280701755
 18.25315 0.7966666666666666
 18.25442 0.7966666666666666
 18.25442 0.7968421052631579
 18.25498 0.7968421052631579
 18.25498 0.7970175438596491
 18.28587 0.7970175438596491
 18.28587 0.7971929824561403
 18.29309 0.7971929824561403
 18.29309 0.7973684210526316
 18.29732 0.7973684210526316
 18.29732 0.7975438596491228
 18.2991 0.7975438596491228
 18.2991 0.7977192982456141
 18.32801 0.7977192982456141
 18.32801 0.7978947368421052
 18.33001 0.7978947368421052
 18.33001 0.7980701754385965
 18.33079 0.7980701754385965
 18.33079 0.7982456140350878
 18.3462 0.7982456140350878
 18.3462 0.7984210526315789
 18.34878 0.7984210526315789
 18.34878 0.7985964912280702
 18.35719 0.7985964912280702
 18.35719 0.7987719298245614
 18.39256 0.7987719298245614
 18.39256 0.7989473684210526
 18.39723 0.7989473684210526
 18.39723 0.7991228070175439
 18.41165 0.7991228070175439
 18.41165 0.7992982456140351
 18.4209 0.7992982456140351
 18.4209 0.7994736842105263
 18.42097 0.7994736842105263
 18.42097 0.7996491228070175
 18.4382 0.7996491228070175
 18.4382 0.7998245614035088
 18.44138 0.7998245614035088
 18.44138 0.8
 18.44719 0.8
 18.44719 0.8001754385964912
 18.44858 0.8001754385964912
 18.44858 0.8003508771929825
 18.44979 0.8003508771929825
 18.44979 0.8005263157894736
 18.45874 0.8005263157894736
 18.45874 0.8007017543859649
 18.45958 0.8007017543859649
 18.45958 0.8008771929824562
 18.46172 0.8008771929824562
 18.46172 0.8010526315789473
 18.47183 0.8010526315789473
 18.47183 0.8012280701754386
 18.47278 0.8012280701754386
 18.47278 0.8014035087719298
 18.47481 0.8014035087719298
 18.47481 0.8015789473684211
 18.48966 0.8015789473684211
 18.48966 0.8017543859649123
 18.49006 0.8017543859649123
 18.49006 0.8019298245614035
 18.49298 0.8019298245614035
 18.49298 0.8021052631578948
 18.49442 0.8021052631578948
 18.49442 0.8022807017543859
 18.51916 0.8022807017543859
 18.51916 0.8024561403508772
 18.5233 0.8024561403508772
 18.5233 0.8026315789473685
 18.54483 0.8026315789473685
 18.54483 0.8028070175438596
 18.56565 0.8028070175438596
 18.56565 0.8029824561403509
 18.57477 0.8029824561403509
 18.57477 0.8031578947368421
 18.58508 0.8031578947368421
 18.58508 0.8033333333333333
 18.59405 0.8033333333333333
 18.59405 0.8035087719298246
 18.59562 0.8035087719298246
 18.59562 0.8036842105263158
 18.59568 0.8036842105263158
 18.59568 0.8038596491228071
 18.59575 0.8038596491228071
 18.59575 0.8040350877192982
 18.60984 0.8040350877192982
 18.60984 0.8042105263157895
 18.63155 0.8042105263157895
 18.63155 0.8043859649122806
 18.6369 0.8043859649122806
 18.6369 0.8045614035087719
 18.66182 0.8045614035087719
 18.66182 0.8047368421052632
 18.68191 0.8047368421052632
 18.68191 0.8049122807017544
 18.69344 0.8049122807017544
 18.69344 0.8050877192982456
 18.69589 0.8050877192982456
 18.69589 0.8052631578947368
 18.70237 0.8052631578947368
 18.70237 0.8054385964912281
 18.71231 0.8054385964912281
 18.71231 0.8056140350877193
 18.72916 0.8056140350877193
 18.72916 0.8057894736842105
 18.73741 0.8057894736842105
 18.73741 0.8059649122807018
 18.73926 0.8059649122807018
 18.73926 0.8061403508771929
 18.74536 0.8061403508771929
 18.74536 0.8063157894736842
 18.74546 0.8063157894736842
 18.74546 0.8064912280701755
 18.74913 0.8064912280701755
 18.74913 0.8066666666666666
 18.75172 0.8066666666666666
 18.75172 0.8068421052631579
 18.76091 0.8068421052631579
 18.76091 0.8070175438596491
 18.77422 0.8070175438596491
 18.77422 0.8071929824561404
 18.79323 0.8071929824561404
 18.79323 0.8073684210526316
 18.79356 0.8073684210526316
 18.79356 0.8075438596491228
 18.7999 0.8075438596491228
 18.7999 0.8077192982456141
 18.8182 0.8077192982456141
 18.8182 0.8078947368421052
 18.8201 0.8078947368421052
 18.8201 0.8080701754385965
 18.83754 0.8080701754385965
 18.83754 0.8082456140350878
 18.85362 0.8082456140350878
 18.85362 0.8084210526315789
 18.85517 0.8084210526315789
 18.85517 0.8085964912280702
 18.85929 0.8085964912280702
 18.85929 0.8087719298245614
 18.86873 0.8087719298245614
 18.86873 0.8089473684210526
 18.86882 0.8089473684210526
 18.86882 0.8091228070175439
 18.88032 0.8091228070175439
 18.88032 0.8092982456140351
 18.88376 0.8092982456140351
 18.88376 0.8094736842105263
 18.88766 0.8094736842105263
 18.88766 0.8096491228070175
 18.88965 0.8096491228070175
 18.88965 0.8098245614035088
 18.89353 0.8098245614035088
 18.89353 0.8100000000000001
 18.91261 0.8100000000000001
 18.91261 0.8101754385964912
 18.91639 0.8101754385964912
 18.91639 0.8103508771929825
 18.92469 0.8103508771929825
 18.92469 0.8105263157894737
 18.92497 0.8105263157894737
 18.92497 0.8107017543859649
 18.92675 0.8107017543859649
 18.92675 0.8108771929824561
 18.95128 0.8108771929824561
 18.95128 0.8110526315789474
 18.95878 0.8110526315789474
 18.95878 0.8112280701754386
 18.96534 0.8112280701754386
 18.96534 0.8114035087719298
 18.99397 0.8114035087719298
 18.99397 0.8115789473684211
 19.00185 0.8115789473684211
 19.00185 0.8117543859649122
 19.01421 0.8117543859649122
 19.01421 0.8119298245614035
 19.0391 0.8119298245614035
 19.0391 0.8121052631578948
 19.04223 0.8121052631578948
 19.04223 0.8122807017543859
 19.05899 0.8122807017543859
 19.05899 0.8124561403508772
 19.09683 0.8124561403508772
 19.09683 0.8126315789473684
 19.10303 0.8126315789473684
 19.10303 0.8128070175438596
 19.10493 0.8128070175438596
 19.10493 0.8129824561403509
 19.10509 0.8129824561403509
 19.10509 0.8131578947368421
 19.10652 0.8131578947368421
 19.10652 0.8133333333333334
 19.10955 0.8133333333333334
 19.10955 0.8135087719298245
 19.11609 0.8135087719298245
 19.11609 0.8136842105263158
 19.11735 0.8136842105263158
 19.11735 0.8138596491228071
 19.12563 0.8138596491228071
 19.12563 0.8140350877192982
 19.12956 0.8140350877192982
 19.12956 0.8142105263157895
 19.1406 0.8142105263157895
 19.1406 0.8143859649122807
 19.14638 0.8143859649122807
 19.14638 0.8145614035087719
 19.1499 0.8145614035087719
 19.1499 0.8147368421052632
 19.15184 0.8147368421052632
 19.15184 0.8149122807017544
 19.15243 0.8149122807017544
 19.15243 0.8150877192982456
 19.15442 0.8150877192982456
 19.15442 0.8152631578947368
 19.15531 0.8152631578947368
 19.15531 0.8154385964912281
 19.15648 0.8154385964912281
 19.15648 0.8156140350877193
 19.15949 0.8156140350877193
 19.15949 0.8157894736842105
 19.16885 0.8157894736842105
 19.16885 0.8159649122807018
 19.17365 0.8159649122807018
 19.17365 0.8161403508771929
 19.18491 0.8161403508771929
 19.18491 0.8163157894736842
 19.18671 0.8163157894736842
 19.18671 0.8164912280701755
 19.20668 0.8164912280701755
 19.20668 0.8166666666666667
 19.21144 0.8166666666666667
 19.21144 0.8168421052631579
 19.21583 0.8168421052631579
 19.21583 0.8170175438596491
 19.22072 0.8170175438596491
 19.22072 0.8171929824561404
 19.2272 0.8171929824561404
 19.2272 0.8173684210526316
 19.23276 0.8173684210526316
 19.23276 0.8175438596491228
 19.2442 0.8175438596491228
 19.2442 0.8177192982456141
 19.24537 0.8177192982456141
 19.24537 0.8178947368421052
 19.25868 0.8178947368421052
 19.25868 0.8180701754385965
 19.26104 0.8180701754385965
 19.26104 0.8182456140350877
 19.27187 0.8182456140350877
 19.27187 0.8184210526315789
 19.27258 0.8184210526315789
 19.27258 0.8185964912280702
 19.27267 0.8185964912280702
 19.27267 0.8187719298245614
 19.28398 0.8187719298245614
 19.28398 0.8189473684210526
 19.29605 0.8189473684210526
 19.29605 0.8191228070175438
 19.30905 0.8191228070175438
 19.30905 0.8192982456140351
 19.31264 0.8192982456140351
 19.31264 0.8194736842105264
 19.32137 0.8194736842105264
 19.32137 0.8196491228070175
 19.32923 0.8196491228070175
 19.32923 0.8198245614035088
 19.33168 0.8198245614035088
 19.33168 0.82
 19.34205 0.82
 19.34205 0.8201754385964912
 19.34692 0.8201754385964912
 19.34692 0.8203508771929825
 19.36056 0.8203508771929825
 19.36056 0.8205263157894737
 19.36087 0.8205263157894737
 19.36087 0.8207017543859649
 19.36259 0.8207017543859649
 19.36259 0.8208771929824561
 19.36337 0.8208771929824561
 19.36337 0.8210526315789474
 19.36459 0.8210526315789474
 19.36459 0.8212280701754386
 19.3667 0.8212280701754386
 19.3667 0.8214035087719298
 19.36697 0.8214035087719298
 19.36697 0.8215789473684211
 19.38036 0.8215789473684211
 19.38036 0.8217543859649122
 19.38668 0.8217543859649122
 19.38668 0.8219298245614035
 19.39225 0.8219298245614035
 19.39225 0.8221052631578948
 19.39477 0.8221052631578948
 19.39477 0.8222807017543859
 19.39499 0.8222807017543859
 19.39499 0.8224561403508772
 19.41266 0.8224561403508772
 19.41266 0.8226315789473684
 19.42202 0.8226315789473684
 19.42202 0.8228070175438597
 19.42395 0.8228070175438597
 19.42395 0.8229824561403509
 19.42808 0.8229824561403509
 19.42808 0.8231578947368421
 19.43573 0.8231578947368421
 19.43573 0.8233333333333334
 19.43637 0.8233333333333334
 19.43637 0.8235087719298245
 19.43661 0.8235087719298245
 19.43661 0.8236842105263158
 19.45902 0.8236842105263158
 19.45902 0.8238596491228071
 19.46304 0.8238596491228071
 19.46304 0.8240350877192982
 19.46612 0.8240350877192982
 19.46612 0.8242105263157895
 19.47269 0.8242105263157895
 19.47269 0.8243859649122807
 19.49304 0.8243859649122807
 19.49304 0.8245614035087719
 19.51589 0.8245614035087719
 19.51589 0.8247368421052632
 19.5192 0.8247368421052632
 19.5192 0.8249122807017544
 19.53062 0.8249122807017544
 19.53062 0.8250877192982456
 19.53871 0.8250877192982456
 19.53871 0.8252631578947368
 19.54023 0.8252631578947368
 19.54023 0.8254385964912281
 19.54165 0.8254385964912281
 19.54165 0.8256140350877192
 19.57061 0.8256140350877192
 19.57061 0.8257894736842105
 19.58559 0.8257894736842105
 19.58559 0.8259649122807018
 19.59363 0.8259649122807018
 19.59363 0.826140350877193
 19.59364 0.826140350877193
 19.59364 0.8263157894736842
 19.60676 0.8263157894736842
 19.60676 0.8264912280701754
 19.61451 0.8264912280701754
 19.61451 0.8266666666666667
 19.61984 0.8266666666666667
 19.61984 0.8268421052631579
 19.62515 0.8268421052631579
 19.62515 0.8270175438596491
 19.62813 0.8270175438596491
 19.62813 0.8271929824561404
 19.63565 0.8271929824561404
 19.63565 0.8273684210526315
 19.63714 0.8273684210526315
 19.63714 0.8275438596491228
 19.63904 0.8275438596491228
 19.63904 0.8277192982456141
 19.66905 0.8277192982456141
 19.66905 0.8278947368421052
 19.68115 0.8278947368421052
 19.68115 0.8280701754385965
 19.69529 0.8280701754385965
 19.69529 0.8282456140350877
 19.70753 0.8282456140350877
 19.70753 0.8284210526315789
 19.71102 0.8284210526315789
 19.71102 0.8285964912280702
 19.71386 0.8285964912280702
 19.71386 0.8287719298245614
 19.73012 0.8287719298245614
 19.73012 0.8289473684210527
 19.73172 0.8289473684210527
 19.73172 0.8291228070175438
 19.73867 0.8291228070175438
 19.73867 0.8292982456140351
 19.76681 0.8292982456140351
 19.76681 0.8294736842105264
 19.77001 0.8294736842105264
 19.77001 0.8296491228070175
 19.77159 0.8296491228070175
 19.77159 0.8298245614035088
 19.77877 0.8298245614035088
 19.77877 0.83
 19.78515 0.83
 19.78515 0.8301754385964912
 19.78632 0.8301754385964912
 19.78632 0.8303508771929825
 19.79309 0.8303508771929825
 19.79309 0.8305263157894737
 19.79615 0.8305263157894737
 19.79615 0.8307017543859649
 19.79628 0.8307017543859649
 19.79628 0.8308771929824561
 19.79914 0.8308771929824561
 19.79914 0.8310526315789474
 19.8021 0.8310526315789474
 19.8021 0.8312280701754386
 19.80724 0.8312280701754386
 19.80724 0.8314035087719298
 19.80778 0.8314035087719298
 19.80778 0.8315789473684211
 19.81207 0.8315789473684211
 19.81207 0.8317543859649122
 19.82879 0.8317543859649122
 19.82879 0.8319298245614035
 19.83309 0.8319298245614035
 19.83309 0.8321052631578948
 19.83677 0.8321052631578948
 19.83677 0.832280701754386
 19.84203 0.832280701754386
 19.84203 0.8324561403508772
 19.84206 0.8324561403508772
 19.84206 0.8326315789473684
 19.84517 0.8326315789473684
 19.84517 0.8328070175438597
 19.84928 0.8328070175438597
 19.84928 0.8329824561403508
 19.85051 0.8329824561403508
 19.85051 0.8331578947368421
 19.85603 0.8331578947368421
 19.85603 0.8333333333333334
 19.85892 0.8333333333333334
 19.85892 0.8335087719298245
 19.85926 0.8335087719298245
 19.85926 0.8336842105263158
 19.86689 0.8336842105263158
 19.86689 0.833859649122807
 19.87278 0.833859649122807
 19.87278 0.8340350877192982
 19.87839 0.8340350877192982
 19.87839 0.8342105263157895
 19.88219 0.8342105263157895
 19.88219 0.8343859649122807
 19.88371 0.8343859649122807
 19.88371 0.8345614035087719
 19.89135 0.8345614035087719
 19.89135 0.8347368421052631
 19.89218 0.8347368421052631
 19.89218 0.8349122807017544
 19.89635 0.8349122807017544
 19.89635 0.8350877192982457
 19.90441 0.8350877192982457
 19.90441 0.8352631578947368
 19.91008 0.8352631578947368
 19.91008 0.8354385964912281
 19.91463 0.8354385964912281
 19.91463 0.8356140350877193
 19.93446 0.8356140350877193
 19.93446 0.8357894736842105
 19.93678 0.8357894736842105
 19.93678 0.8359649122807018
 19.94874 0.8359649122807018
 19.94874 0.836140350877193
 19.95565 0.836140350877193
 19.95565 0.8363157894736842
 19.96437 0.8363157894736842
 19.96437 0.8364912280701754
 19.97787 0.8364912280701754
 19.97787 0.8366666666666667
 19.98274 0.8366666666666667
 19.98274 0.8368421052631579
 19.99469 0.8368421052631579
 19.99469 0.8370175438596491
 20.0185 0.8370175438596491
 20.0185 0.8371929824561404
 20.01973 0.8371929824561404
 20.01973 0.8373684210526315
 20.04255 0.8373684210526315
 20.04255 0.8375438596491228
 20.05716 0.8375438596491228
 20.05716 0.8377192982456141
 20.06767 0.8377192982456141
 20.06767 0.8378947368421052
 20.07716 0.8378947368421052
 20.07716 0.8380701754385965
 20.0831 0.8380701754385965
 20.0831 0.8382456140350877
 20.08501 0.8382456140350877
 20.08501 0.838421052631579
 20.0892 0.838421052631579
 20.0892 0.8385964912280702
 20.09999 0.8385964912280702
 20.09999 0.8387719298245614
 20.10248 0.8387719298245614
 20.10248 0.8389473684210527
 20.10304 0.8389473684210527
 20.10304 0.8391228070175438
 20.10445 0.8391228070175438
 20.10445 0.8392982456140351
 20.1147 0.8392982456140351
 20.1147 0.8394736842105263
 20.12096 0.8394736842105263
 20.12096 0.8396491228070175
 20.12187 0.8396491228070175
 20.12187 0.8398245614035088
 20.12687 0.8398245614035088
 20.12687 0.84
 20.13265 0.84
 20.13265 0.8401754385964912
 20.13407 0.8401754385964912
 20.13407 0.8403508771929824
 20.14182 0.8403508771929824
 20.14182 0.8405263157894737
 20.14358 0.8405263157894737
 20.14358 0.8407017543859649
 20.14589 0.8407017543859649
 20.14589 0.8408771929824561
 20.14658 0.8408771929824561
 20.14658 0.8410526315789474
 20.15259 0.8410526315789474
 20.15259 0.8412280701754385
 20.15275 0.8412280701754385
 20.15275 0.8414035087719298
 20.16578 0.8414035087719298
 20.16578 0.8415789473684211
 20.17501 0.8415789473684211
 20.17501 0.8417543859649123
 20.19872 0.8417543859649123
 20.19872 0.8419298245614035
 20.21774 0.8419298245614035
 20.21774 0.8421052631578947
 20.21791 0.8421052631578947
 20.21791 0.842280701754386
 20.22039 0.842280701754386
 20.22039 0.8424561403508772
 20.2277 0.8424561403508772
 20.2277 0.8426315789473684
 20.2379 0.8426315789473684
 20.2379 0.8428070175438597
 20.27211 0.8428070175438597
 20.27211 0.8429824561403508
 20.29074 0.8429824561403508
 20.29074 0.8431578947368421
 20.29232 0.8431578947368421
 20.29232 0.8433333333333334
 20.3063 0.8433333333333334
 20.3063 0.8435087719298245
 20.31685 0.8435087719298245
 20.31685 0.8436842105263158
 20.32522 0.8436842105263158
 20.32522 0.843859649122807
 20.33097 0.843859649122807
 20.33097 0.8440350877192982
 20.33257 0.8440350877192982
 20.33257 0.8442105263157895
 20.33694 0.8442105263157895
 20.33694 0.8443859649122807
 20.3375 0.8443859649122807
 20.3375 0.844561403508772
 20.34093 0.844561403508772
 20.34093 0.8447368421052631
 20.34476 0.8447368421052631
 20.34476 0.8449122807017544
 20.34699 0.8449122807017544
 20.34699 0.8450877192982457
 20.35703 0.8450877192982457
 20.35703 0.8452631578947368
 20.35805 0.8452631578947368
 20.35805 0.8454385964912281
 20.36134 0.8454385964912281
 20.36134 0.8456140350877193
 20.37341 0.8456140350877193
 20.37341 0.8457894736842105
 20.38073 0.8457894736842105
 20.38073 0.8459649122807018
 20.38731 0.8459649122807018
 20.38731 0.846140350877193
 20.39139 0.846140350877193
 20.39139 0.8463157894736842
 20.40253 0.8463157894736842
 20.40253 0.8464912280701754
 20.44846 0.8464912280701754
 20.44846 0.8466666666666667
 20.45234 0.8466666666666667
 20.45234 0.8468421052631578
 20.45345 0.8468421052631578
 20.45345 0.8470175438596491
 20.45407 0.8470175438596491
 20.45407 0.8471929824561404
 20.45594 0.8471929824561404
 20.45594 0.8473684210526315
 20.46114 0.8473684210526315
 20.46114 0.8475438596491228
 20.46881 0.8475438596491228
 20.46881 0.847719298245614
 20.48003 0.847719298245614
 20.48003 0.8478947368421053
 20.49876 0.8478947368421053
 20.49876 0.8480701754385965
 20.50073 0.8480701754385965
 20.50073 0.8482456140350877
 20.50235 0.8482456140350877
 20.50235 0.848421052631579
 20.51111 0.848421052631579
 20.51111 0.8485964912280701
 20.51253 0.8485964912280701
 20.51253 0.8487719298245614
 20.51748 0.8487719298245614
 20.51748 0.8489473684210527
 20.52958 0.8489473684210527
 20.52958 0.8491228070175438
 20.53064 0.8491228070175438
 20.53064 0.8492982456140351
 20.5437 0.8492982456140351
 20.5437 0.8494736842105263
 20.5495 0.8494736842105263
 20.5495 0.8496491228070175
 20.54994 0.8496491228070175
 20.54994 0.8498245614035088
 20.57213 0.8498245614035088
 20.57213 0.85
 20.57996 0.85
 20.57996 0.8501754385964913
 20.60463 0.8501754385964913
 20.60463 0.8503508771929824
 20.60778 0.8503508771929824
 20.60778 0.8505263157894737
 20.60956 0.8505263157894737
 20.60956 0.850701754385965
 20.62308 0.850701754385965
 20.62308 0.8508771929824561
 20.64947 0.8508771929824561
 20.64947 0.8510526315789474
 20.66093 0.8510526315789474
 20.66093 0.8512280701754386
 20.66305 0.8512280701754386
 20.66305 0.8514035087719298
 20.66762 0.8514035087719298
 20.66762 0.8515789473684211
 20.67966 0.8515789473684211
 20.67966 0.8517543859649123
 20.69562 0.8517543859649123
 20.69562 0.8519298245614035
 20.72692 0.8519298245614035
 20.72692 0.8521052631578947
 20.74262 0.8521052631578947
 20.74262 0.852280701754386
 20.75482 0.852280701754386
 20.75482 0.8524561403508772
 20.7558 0.8524561403508772
 20.7558 0.8526315789473684
 20.76545 0.8526315789473684
 20.76545 0.8528070175438597
 20.78048 0.8528070175438597
 20.78048 0.8529824561403508
 20.782 0.8529824561403508
 20.782 0.8531578947368421
 20.79876 0.8531578947368421
 20.79876 0.8533333333333334
 20.80376 0.8533333333333334
 20.80376 0.8535087719298246
 20.82275 0.8535087719298246
 20.82275 0.8536842105263158
 20.84772 0.8536842105263158
 20.84772 0.853859649122807
 20.86215 0.853859649122807
 20.86215 0.8540350877192983
 20.87952 0.8540350877192983
 20.87952 0.8542105263157894
 20.88812 0.8542105263157894
 20.88812 0.8543859649122807
 20.89454 0.8543859649122807
 20.89454 0.854561403508772
 20.89867 0.854561403508772
 20.89867 0.8547368421052631
 20.91805 0.8547368421052631
 20.91805 0.8549122807017544
 20.91967 0.8549122807017544
 20.91967 0.8550877192982456
 20.93762 0.8550877192982456
 20.93762 0.8552631578947368
 20.94883 0.8552631578947368
 20.94883 0.8554385964912281
 20.95846 0.8554385964912281
 20.95846 0.8556140350877193
 20.95934 0.8556140350877193
 20.95934 0.8557894736842105
 20.96897 0.8557894736842105
 20.96897 0.8559649122807017
 20.97498 0.8559649122807017
 20.97498 0.856140350877193
 20.98052 0.856140350877193
 20.98052 0.8563157894736843
 20.99235 0.8563157894736843
 20.99235 0.8564912280701754
 20.99315 0.8564912280701754
 20.99315 0.8566666666666667
 21.00225 0.8566666666666667
 21.00225 0.8568421052631578
 21.00256 0.8568421052631578
 21.00256 0.8570175438596491
 21.00756 0.8570175438596491
 21.00756 0.8571929824561404
 21.01806 0.8571929824561404
 21.01806 0.8573684210526316
 21.03327 0.8573684210526316
 21.03327 0.8575438596491228
 21.04001 0.8575438596491228
 21.04001 0.857719298245614
 21.05099 0.857719298245614
 21.05099 0.8578947368421053
 21.05522 0.8578947368421053
 21.05522 0.8580701754385965
 21.06257 0.8580701754385965
 21.06257 0.8582456140350877
 21.0631 0.8582456140350877
 21.0631 0.858421052631579
 21.06797 0.858421052631579
 21.06797 0.8585964912280701
 21.06983 0.8585964912280701
 21.06983 0.8587719298245614
 21.07574 0.8587719298245614
 21.07574 0.8589473684210527
 21.09361 0.8589473684210527
 21.09361 0.8591228070175438
 21.10768 0.8591228070175438
 21.10768 0.8592982456140351
 21.12272 0.8592982456140351
 21.12272 0.8594736842105263
 21.12289 0.8594736842105263
 21.12289 0.8596491228070176
 21.12399 0.8596491228070176
 21.12399 0.8598245614035088
 21.13823 0.8598245614035088
 21.13823 0.86
 21.15546 0.86
 21.15546 0.8601754385964913
 21.17887 0.8601754385964913
 21.17887 0.8603508771929824
 21.20135 0.8603508771929824
 21.20135 0.8605263157894737
 21.21135 0.8605263157894737
 21.21135 0.860701754385965
 21.23498 0.860701754385965
 21.23498 0.8608771929824561
 21.25397 0.8608771929824561
 21.25397 0.8610526315789474
 21.27546 0.8610526315789474
 21.27546 0.8612280701754386
 21.27605 0.8612280701754386
 21.27605 0.8614035087719298
 21.27971 0.8614035087719298
 21.27971 0.861578947368421
 21.28327 0.861578947368421
 21.28327 0.8617543859649123
 21.28899 0.8617543859649123
 21.28899 0.8619298245614035
 21.2922 0.8619298245614035
 21.2922 0.8621052631578947
 21.29765 0.8621052631578947
 21.29765 0.862280701754386
 21.30466 0.862280701754386
 21.30466 0.8624561403508771
 21.30836 0.8624561403508771
 21.30836 0.8626315789473684
 21.30907 0.8626315789473684
 21.30907 0.8628070175438597
 21.34154 0.8628070175438597
 21.34154 0.8629824561403509
 21.36446 0.8629824561403509
 21.36446 0.8631578947368421
 21.38513 0.8631578947368421
 21.38513 0.8633333333333333
 21.38516 0.8633333333333333
 21.38516 0.8635087719298246
 21.38984 0.8635087719298246
 21.38984 0.8636842105263158
 21.42984 0.8636842105263158
 21.42984 0.863859649122807
 21.43204 0.863859649122807
 21.43204 0.8640350877192983
 21.43347 0.8640350877192983
 21.43347 0.8642105263157894
 21.43466 0.8642105263157894
 21.43466 0.8643859649122807
 21.43847 0.8643859649122807
 21.43847 0.864561403508772
 21.45462 0.864561403508772
 21.45462 0.8647368421052631
 21.45815 0.8647368421052631
 21.45815 0.8649122807017544
 21.46045 0.8649122807017544
 21.46045 0.8650877192982456
 21.46534 0.8650877192982456
 21.46534 0.8652631578947368
 21.46608 0.8652631578947368
 21.46608 0.8654385964912281
 21.48982 0.8654385964912281
 21.48982 0.8656140350877193
 21.49258 0.8656140350877193
 21.49258 0.8657894736842106
 21.52309 0.8657894736842106
 21.52309 0.8659649122807017
 21.52694 0.8659649122807017
 21.52694 0.866140350877193
 21.52913 0.866140350877193
 21.52913 0.8663157894736843
 21.54117 0.8663157894736843
 21.54117 0.8664912280701754
 21.54238 0.8664912280701754
 21.54238 0.8666666666666667
 21.54505 0.8666666666666667
 21.54505 0.8668421052631579
 21.54681 0.8668421052631579
 21.54681 0.8670175438596491
 21.54743 0.8670175438596491
 21.54743 0.8671929824561404
 21.56129 0.8671929824561404
 21.56129 0.8673684210526316
 21.56305 0.8673684210526316
 21.56305 0.8675438596491228
 21.56633 0.8675438596491228
 21.56633 0.867719298245614
 21.57077 0.867719298245614
 21.57077 0.8678947368421053
 21.58219 0.8678947368421053
 21.58219 0.8680701754385964
 21.58891 0.8680701754385964
 21.58891 0.8682456140350877
 21.60909 0.8682456140350877
 21.60909 0.868421052631579
 21.61216 0.868421052631579
 21.61216 0.8685964912280701
 21.61288 0.8685964912280701
 21.61288 0.8687719298245614
 21.6229 0.8687719298245614
 21.6229 0.8689473684210526
 21.62903 0.8689473684210526
 21.62903 0.8691228070175439
 21.63255 0.8691228070175439
 21.63255 0.8692982456140351
 21.64045 0.8692982456140351
 21.64045 0.8694736842105263
 21.65239 0.8694736842105263
 21.65239 0.8696491228070176
 21.69505 0.8696491228070176
 21.69505 0.8698245614035087
 21.69989 0.8698245614035087
 21.69989 0.87
 21.70159 0.87
 21.70159 0.8701754385964913
 21.71596 0.8701754385964913
 21.71596 0.8703508771929824
 21.72649 0.8703508771929824
 21.72649 0.8705263157894737
 21.72829 0.8705263157894737
 21.72829 0.8707017543859649
 21.72867 0.8707017543859649
 21.72867 0.8708771929824561
 21.72946 0.8708771929824561
 21.72946 0.8710526315789474
 21.7371 0.8710526315789474
 21.7371 0.8712280701754386
 21.73986 0.8712280701754386
 21.73986 0.8714035087719298
 21.7579 0.8714035087719298
 21.7579 0.871578947368421
 21.75989 0.871578947368421
 21.75989 0.8717543859649123
 21.78081 0.8717543859649123
 21.78081 0.8719298245614036
 21.78785 0.8719298245614036
 21.78785 0.8721052631578947
 21.78867 0.8721052631578947
 21.78867 0.872280701754386
 21.81623 0.872280701754386
 21.81623 0.8724561403508772
 21.81732 0.8724561403508772
 21.81732 0.8726315789473684
 21.81785 0.8726315789473684
 21.81785 0.8728070175438597
 21.82942 0.8728070175438597
 21.82942 0.8729824561403509
 21.84191 0.8729824561403509
 21.84191 0.8731578947368421
 21.84734 0.8731578947368421
 21.84734 0.8733333333333333
 21.8644 0.8733333333333333
 21.8644 0.8735087719298246
 21.86518 0.8735087719298246
 21.86518 0.8736842105263158
 21.86607 0.8736842105263158
 21.86607 0.873859649122807
 21.86882 0.873859649122807
 21.86882 0.8740350877192983
 21.8754 0.8740350877192983
 21.8754 0.8742105263157894
 21.88039 0.8742105263157894
 21.88039 0.8743859649122807
 21.88482 0.8743859649122807
 21.88482 0.874561403508772
 21.88486 0.874561403508772
 21.88486 0.8747368421052631
 21.88684 0.8747368421052631
 21.88684 0.8749122807017544
 21.88987 0.8749122807017544
 21.88987 0.8750877192982456
 21.9016 0.8750877192982456
 21.9016 0.8752631578947369
 21.90804 0.8752631578947369
 21.90804 0.875438596491228
 21.95156 0.875438596491228
 21.95156 0.8756140350877193
 21.97199 0.8756140350877193
 21.97199 0.8757894736842106
 21.97459 0.8757894736842106
 21.97459 0.8759649122807017
 21.98214 0.8759649122807017
 21.98214 0.876140350877193
 21.98676 0.876140350877193
 21.98676 0.8763157894736842
 21.99157 0.8763157894736842
 21.99157 0.8764912280701754
 21.99388 0.8764912280701754
 21.99388 0.8766666666666667
 22.00078 0.8766666666666667
 22.00078 0.8768421052631579
 22.01466 0.8768421052631579
 22.01466 0.8770175438596491
 22.01555 0.8770175438596491
 22.01555 0.8771929824561403
 22.02338 0.8771929824561403
 22.02338 0.8773684210526316
 22.03457 0.8773684210526316
 22.03457 0.8775438596491228
 22.05179 0.8775438596491228
 22.05179 0.877719298245614
 22.05236 0.877719298245614
 22.05236 0.8778947368421053
 22.05445 0.8778947368421053
 22.05445 0.8780701754385964
 22.06539 0.8780701754385964
 22.06539 0.8782456140350877
 22.06806 0.8782456140350877
 22.06806 0.878421052631579
 22.08489 0.878421052631579
 22.08489 0.8785964912280702
 22.08556 0.8785964912280702
 22.08556 0.8787719298245614
 22.09062 0.8787719298245614
 22.09062 0.8789473684210526
 22.09572 0.8789473684210526
 22.09572 0.8791228070175439
 22.11215 0.8791228070175439
 22.11215 0.8792982456140351
 22.11509 0.8792982456140351
 22.11509 0.8794736842105263
 22.1281 0.8794736842105263
 22.1281 0.8796491228070176
 22.1568 0.8796491228070176
 22.1568 0.8798245614035087
 22.17242 0.8798245614035087
 22.17242 0.88
 22.18058 0.88
 22.18058 0.8801754385964913
 22.20256 0.8801754385964913
 22.20256 0.8803508771929824
 22.21836 0.8803508771929824
 22.21836 0.8805263157894737
 22.22518 0.8805263157894737
 22.22518 0.8807017543859649
 22.24367 0.8807017543859649
 22.24367 0.8808771929824561
 22.24778 0.8808771929824561
 22.24778 0.8810526315789474
 22.26231 0.8810526315789474
 22.26231 0.8812280701754386
 22.27114 0.8812280701754386
 22.27114 0.8814035087719299
 22.28083 0.8814035087719299
 22.28083 0.881578947368421
 22.28712 0.881578947368421
 22.28712 0.8817543859649123
 22.29742 0.8817543859649123
 22.29742 0.8819298245614036
 22.30158 0.8819298245614036
 22.30158 0.8821052631578947
 22.30401 0.8821052631578947
 22.30401 0.882280701754386
 22.31871 0.882280701754386
 22.31871 0.8824561403508772
 22.32067 0.8824561403508772
 22.32067 0.8826315789473684
 22.3234 0.8826315789473684
 22.3234 0.8828070175438596
 22.32367 0.8828070175438596
 22.32367 0.8829824561403509
 22.32858 0.8829824561403509
 22.32858 0.8831578947368421
 22.33847 0.8831578947368421
 22.33847 0.8833333333333333
 22.34047 0.8833333333333333
 22.34047 0.8835087719298246
 22.34073 0.8835087719298246
 22.34073 0.8836842105263157
 22.35793 0.8836842105263157
 22.35793 0.883859649122807
 22.35848 0.883859649122807
 22.35848 0.8840350877192983
 22.36576 0.8840350877192983
 22.36576 0.8842105263157894
 22.39936 0.8842105263157894
 22.39936 0.8843859649122807
 22.40579 0.8843859649122807
 22.40579 0.8845614035087719
 22.42909 0.8845614035087719
 22.42909 0.8847368421052632
 22.43037 0.8847368421052632
 22.43037 0.8849122807017544
 22.43122 0.8849122807017544
 22.43122 0.8850877192982456
 22.43564 0.8850877192982456
 22.43564 0.8852631578947369
 22.45472 0.8852631578947369
 22.45472 0.885438596491228
 22.4592 0.885438596491228
 22.4592 0.8856140350877193
 22.46087 0.8856140350877193
 22.46087 0.8857894736842106
 22.46585 0.8857894736842106
 22.46585 0.8859649122807017
 22.47086 0.8859649122807017
 22.47086 0.886140350877193
 22.48569 0.886140350877193
 22.48569 0.8863157894736842
 22.4873 0.8863157894736842
 22.4873 0.8864912280701754
 22.48762 0.8864912280701754
 22.48762 0.8866666666666667
 22.48809 0.8866666666666667
 22.48809 0.8868421052631579
 22.50887 0.8868421052631579
 22.50887 0.8870175438596491
 22.50937 0.8870175438596491
 22.50937 0.8871929824561403
 22.50955 0.8871929824561403
 22.50955 0.8873684210526316
 22.5152 0.8873684210526316
 22.5152 0.8875438596491229
 22.51674 0.8875438596491229
 22.51674 0.887719298245614
 22.51699 0.887719298245614
 22.51699 0.8878947368421053
 22.5184 0.8878947368421053
 22.5184 0.8880701754385965
 22.57701 0.8880701754385965
 22.57701 0.8882456140350877
 22.58398 0.8882456140350877
 22.58398 0.888421052631579
 22.61717 0.888421052631579
 22.61717 0.8885964912280702
 22.62601 0.8885964912280702
 22.62601 0.8887719298245614
 22.63314 0.8887719298245614
 22.63314 0.8889473684210526
 22.6486 0.8889473684210526
 22.6486 0.8891228070175439
 22.6593 0.8891228070175439
 22.6593 0.889298245614035
 22.67517 0.889298245614035
 22.67517 0.8894736842105263
 22.68019 0.8894736842105263
 22.68019 0.8896491228070176
 22.6934 0.8896491228070176
 22.6934 0.8898245614035087
 22.71009 0.8898245614035087
 22.71009 0.89
 22.71144 0.89
 22.71144 0.8901754385964912
 22.71365 0.8901754385964912
 22.71365 0.8903508771929824
 22.71651 0.8903508771929824
 22.71651 0.8905263157894737
 22.7197 0.8905263157894737
 22.7197 0.8907017543859649
 22.72703 0.8907017543859649
 22.72703 0.8908771929824562
 22.75037 0.8908771929824562
 22.75037 0.8910526315789473
 22.75729 0.8910526315789473
 22.75729 0.8912280701754386
 22.76333 0.8912280701754386
 22.76333 0.8914035087719299
 22.76723 0.8914035087719299
 22.76723 0.891578947368421
 22.77731 0.891578947368421
 22.77731 0.8917543859649123
 22.7848 0.8917543859649123
 22.7848 0.8919298245614035
 22.81087 0.8919298245614035
 22.81087 0.8921052631578947
 22.81565 0.8921052631578947
 22.81565 0.892280701754386
 22.81678 0.892280701754386
 22.81678 0.8924561403508772
 22.87124 0.8924561403508772
 22.87124 0.8926315789473684
 22.88338 0.8926315789473684
 22.88338 0.8928070175438596
 22.89504 0.8928070175438596
 22.89504 0.8929824561403509
 22.89898 0.8929824561403509
 22.89898 0.8931578947368422
 22.93278 0.8931578947368422
 22.93278 0.8933333333333333
 22.94452 0.8933333333333333
 22.94452 0.8935087719298246
 22.95604 0.8935087719298246
 22.95604 0.8936842105263157
 22.99267 0.8936842105263157
 22.99267 0.893859649122807
 23.00015 0.893859649122807
 23.00015 0.8940350877192983
 23.02215 0.8940350877192983
 23.02215 0.8942105263157895
 23.02567 0.8942105263157895
 23.02567 0.8943859649122807
 23.04159 0.8943859649122807
 23.04159 0.8945614035087719
 23.04229 0.8945614035087719
 23.04229 0.8947368421052632
 23.05132 0.8947368421052632
 23.05132 0.8949122807017544
 23.05726 0.8949122807017544
 23.05726 0.8950877192982456
 23.06175 0.8950877192982456
 23.06175 0.8952631578947369
 23.06677 0.8952631578947369
 23.06677 0.895438596491228
 23.07164 0.895438596491228
 23.07164 0.8956140350877193
 23.07538 0.8956140350877193
 23.07538 0.8957894736842106
 23.08321 0.8957894736842106
 23.08321 0.8959649122807017
 23.08815 0.8959649122807017
 23.08815 0.896140350877193
 23.09885 0.896140350877193
 23.09885 0.8963157894736842
 23.09967 0.8963157894736842
 23.09967 0.8964912280701754
 23.10575 0.8964912280701754
 23.10575 0.8966666666666666
 23.125 0.8966666666666666
 23.125 0.8968421052631579
 23.13336 0.8968421052631579
 23.13336 0.8970175438596492
 23.13741 0.8970175438596492
 23.13741 0.8971929824561403
 23.14015 0.8971929824561403
 23.14015 0.8973684210526316
 23.15146 0.8973684210526316
 23.15146 0.8975438596491228
 23.1643 0.8975438596491228
 23.1643 0.897719298245614
 23.17657 0.897719298245614
 23.17657 0.8978947368421053
 23.18268 0.8978947368421053
 23.18268 0.8980701754385965
 23.18667 0.8980701754385965
 23.18667 0.8982456140350877
 23.18762 0.8982456140350877
 23.18762 0.8984210526315789
 23.19172 0.8984210526315789
 23.19172 0.8985964912280702
 23.19733 0.8985964912280702
 23.19733 0.8987719298245614
 23.20138 0.8987719298245614
 23.20138 0.8989473684210526
 23.20466 0.8989473684210526
 23.20466 0.8991228070175439
 23.22766 0.8991228070175439
 23.22766 0.899298245614035
 23.22927 0.899298245614035
 23.22927 0.8994736842105263
 23.23178 0.8994736842105263
 23.23178 0.8996491228070176
 23.23547 0.8996491228070176
 23.23547 0.8998245614035087
 23.24295 0.8998245614035087
 23.24295 0.9
 23.26617 0.9
 23.26617 0.9001754385964912
 23.26662 0.9001754385964912
 23.26662 0.9003508771929825
 23.27568 0.9003508771929825
 23.27568 0.9005263157894737
 23.28609 0.9005263157894737
 23.28609 0.9007017543859649
 23.28636 0.9007017543859649
 23.28636 0.9008771929824562
 23.29023 0.9008771929824562
 23.29023 0.9010526315789473
 23.30003 0.9010526315789473
 23.30003 0.9012280701754386
 23.3073 0.9012280701754386
 23.3073 0.9014035087719299
 23.31715 0.9014035087719299
 23.31715 0.901578947368421
 23.32038 0.901578947368421
 23.32038 0.9017543859649123
 23.32372 0.9017543859649123
 23.32372 0.9019298245614035
 23.33044 0.9019298245614035
 23.33044 0.9021052631578947
 23.3403 0.9021052631578947
 23.3403 0.902280701754386
 23.35675 0.902280701754386
 23.35675 0.9024561403508772
 23.35697 0.9024561403508772
 23.35697 0.9026315789473685
 23.35783 0.9026315789473685
 23.35783 0.9028070175438596
 23.36763 0.9028070175438596
 23.36763 0.9029824561403509
 23.40587 0.9029824561403509
 23.40587 0.9031578947368422
 23.40917 0.9031578947368422
 23.40917 0.9033333333333333
 23.41271 0.9033333333333333
 23.41271 0.9035087719298246
 23.42711 0.9035087719298246
 23.42711 0.9036842105263158
 23.45028 0.9036842105263158
 23.45028 0.903859649122807
 23.45147 0.903859649122807
 23.45147 0.9040350877192982
 23.47506 0.9040350877192982
 23.47506 0.9042105263157895
 23.48608 0.9042105263157895
 23.48608 0.9043859649122807
 23.49135 0.9043859649122807
 23.49135 0.9045614035087719
 23.49595 0.9045614035087719
 23.49595 0.9047368421052632
 23.49702 0.9047368421052632
 23.49702 0.9049122807017543
 23.49919 0.9049122807017543
 23.49919 0.9050877192982456
 23.51757 0.9050877192982456
 23.51757 0.9052631578947369
 23.51827 0.9052631578947369
 23.51827 0.905438596491228
 23.52636 0.905438596491228
 23.52636 0.9056140350877193
 23.53932 0.9056140350877193
 23.53932 0.9057894736842105
 23.54143 0.9057894736842105
 23.54143 0.9059649122807018
 23.54847 0.9059649122807018
 23.54847 0.906140350877193
 23.56634 0.906140350877193
 23.56634 0.9063157894736842
 23.56666 0.9063157894736842
 23.56666 0.9064912280701755
 23.57121 0.9064912280701755
 23.57121 0.9066666666666666
 23.57157 0.9066666666666666
 23.57157 0.9068421052631579
 23.58559 0.9068421052631579
 23.58559 0.9070175438596492
 23.58609 0.9070175438596492
 23.58609 0.9071929824561403
 23.5984 0.9071929824561403
 23.5984 0.9073684210526316
 23.60304 0.9073684210526316
 23.60304 0.9075438596491228
 23.62759 0.9075438596491228
 23.62759 0.907719298245614
 23.63865 0.907719298245614
 23.63865 0.9078947368421053
 23.6425 0.9078947368421053
 23.6425 0.9080701754385965
 23.6547 0.9080701754385965
 23.6547 0.9082456140350877
 23.66979 0.9082456140350877
 23.66979 0.9084210526315789
 23.67561 0.9084210526315789
 23.67561 0.9085964912280702
 23.68458 0.9085964912280702
 23.68458 0.9087719298245615
 23.69081 0.9087719298245615
 23.69081 0.9089473684210526
 23.70437 0.9089473684210526
 23.70437 0.9091228070175439
 23.70544 0.9091228070175439
 23.70544 0.9092982456140351
 23.7206 0.9092982456140351
 23.7206 0.9094736842105263
 23.72182 0.9094736842105263
 23.72182 0.9096491228070176
 23.74829 0.9096491228070176
 23.74829 0.9098245614035088
 23.75222 0.9098245614035088
 23.75222 0.91
 23.76766 0.91
 23.76766 0.9101754385964912
 23.76895 0.9101754385964912
 23.76895 0.9103508771929825
 23.77436 0.9103508771929825
 23.77436 0.9105263157894737
 23.77547 0.9105263157894737
 23.77547 0.9107017543859649
 23.77645 0.9107017543859649
 23.77645 0.9108771929824562
 23.78658 0.9108771929824562
 23.78658 0.9110526315789473
 23.7984 0.9110526315789473
 23.7984 0.9112280701754386
 23.7993 0.9112280701754386
 23.7993 0.9114035087719298
 23.80963 0.9114035087719298
 23.80963 0.911578947368421
 23.8129 0.911578947368421
 23.8129 0.9117543859649123
 23.82682 0.9117543859649123
 23.82682 0.9119298245614035
 23.83569 0.9119298245614035
 23.83569 0.9121052631578948
 23.85524 0.9121052631578948
 23.85524 0.9122807017543859
 23.86055 0.9122807017543859
 23.86055 0.9124561403508772
 23.86312 0.9124561403508772
 23.86312 0.9126315789473685
 23.86619 0.9126315789473685
 23.86619 0.9128070175438596
 23.87342 0.9128070175438596
 23.87342 0.9129824561403509
 23.88119 0.9129824561403509
 23.88119 0.9131578947368421
 23.88658 0.9131578947368421
 23.88658 0.9133333333333333
 23.89305 0.9133333333333333
 23.89305 0.9135087719298246
 23.89446 0.9135087719298246
 23.89446 0.9136842105263158
 23.91957 0.9136842105263158
 23.91957 0.913859649122807
 23.93522 0.913859649122807
 23.93522 0.9140350877192982
 23.94205 0.9140350877192982
 23.94205 0.9142105263157895
 23.95026 0.9142105263157895
 23.95026 0.9143859649122807
 23.95324 0.9143859649122807
 23.95324 0.9145614035087719
 23.96539 0.9145614035087719
 23.96539 0.9147368421052632
 23.96903 0.9147368421052632
 23.96903 0.9149122807017543
 23.9693 0.9149122807017543
 23.9693 0.9150877192982456
 23.99487 0.9150877192982456
 23.99487 0.9152631578947369
 24.00265 0.9152631578947369
 24.00265 0.9154385964912281
 24.01932 0.9154385964912281
 24.01932 0.9156140350877193
 24.02842 0.9156140350877193
 24.02842 0.9157894736842105
 24.03889 0.9157894736842105
 24.03889 0.9159649122807018
 24.04436 0.9159649122807018
 24.04436 0.916140350877193
 24.04575 0.916140350877193
 24.04575 0.9163157894736842
 24.05139 0.9163157894736842
 24.05139 0.9164912280701755
 24.05827 0.9164912280701755
 24.05827 0.9166666666666666
 24.05929 0.9166666666666666
 24.05929 0.9168421052631579
 24.07512 0.9168421052631579
 24.07512 0.9170175438596492
 24.07704 0.9170175438596492
 24.07704 0.9171929824561403
 24.09174 0.9171929824561403
 24.09174 0.9173684210526316
 24.09989 0.9173684210526316
 24.09989 0.9175438596491228
 24.10045 0.9175438596491228
 24.10045 0.917719298245614
 24.12136 0.917719298245614
 24.12136 0.9178947368421052
 24.13272 0.9178947368421052
 24.13272 0.9180701754385965
 24.13612 0.9180701754385965
 24.13612 0.9182456140350878
 24.15773 0.9182456140350878
 24.15773 0.9184210526315789
 24.1663 0.9184210526315789
 24.1663 0.9185964912280702
 24.17375 0.9185964912280702
 24.17375 0.9187719298245614
 24.17891 0.9187719298245614
 24.17891 0.9189473684210526
 24.18273 0.9189473684210526
 24.18273 0.9191228070175439
 24.18869 0.9191228070175439
 24.18869 0.9192982456140351
 24.20109 0.9192982456140351
 24.20109 0.9194736842105263
 24.21356 0.9194736842105263
 24.21356 0.9196491228070175
 24.21997 0.9196491228070175
 24.21997 0.9198245614035088
 24.25647 0.9198245614035088
 24.25647 0.92
 24.25756 0.92
 24.25756 0.9201754385964912
 24.26477 0.9201754385964912
 24.26477 0.9203508771929825
 24.26496 0.9203508771929825
 24.26496 0.9205263157894736
 24.30918 0.9205263157894736
 24.30918 0.9207017543859649
 24.31566 0.9207017543859649
 24.31566 0.9208771929824562
 24.31638 0.9208771929824562
 24.31638 0.9210526315789473
 24.32162 0.9210526315789473
 24.32162 0.9212280701754386
 24.3272 0.9212280701754386
 24.3272 0.9214035087719298
 24.33278 0.9214035087719298
 24.33278 0.9215789473684211
 24.33281 0.9215789473684211
 24.33281 0.9217543859649123
 24.33962 0.9217543859649123
 24.33962 0.9219298245614035
 24.34096 0.9219298245614035
 24.34096 0.9221052631578948
 24.3463 0.9221052631578948
 24.3463 0.9222807017543859
 24.35034 0.9222807017543859
 24.35034 0.9224561403508772
 24.35608 0.9224561403508772
 24.35608 0.9226315789473685
 24.36953 0.9226315789473685
 24.36953 0.9228070175438596
 24.38276 0.9228070175438596
 24.38276 0.9229824561403509
 24.39862 0.9229824561403509
 24.39862 0.9231578947368421
 24.41255 0.9231578947368421
 24.41255 0.9233333333333333
 24.42006 0.9233333333333333
 24.42006 0.9235087719298246
 24.42825 0.9235087719298246
 24.42825 0.9236842105263158
 24.43004 0.9236842105263158
 24.43004 0.923859649122807
 24.44188 0.923859649122807
 24.44188 0.9240350877192982
 24.45202 0.9240350877192982
 24.45202 0.9242105263157895
 24.46542 0.9242105263157895
 24.46542 0.9243859649122808
 24.47009 0.9243859649122808
 24.47009 0.9245614035087719
 24.47243 0.9245614035087719
 24.47243 0.9247368421052632
 24.47457 0.9247368421052632
 24.47457 0.9249122807017544
 24.48552 0.9249122807017544
 24.48552 0.9250877192982456
 24.48572 0.9250877192982456
 24.48572 0.9252631578947368
 24.51049 0.9252631578947368
 24.51049 0.9254385964912281
 24.54895 0.9254385964912281
 24.54895 0.9256140350877193
 24.5545 0.9256140350877193
 24.5545 0.9257894736842105
 24.5794 0.9257894736842105
 24.5794 0.9259649122807018
 24.58302 0.9259649122807018
 24.58302 0.9261403508771929
 24.5879 0.9261403508771929
 24.5879 0.9263157894736842
 24.59084 0.9263157894736842
 24.59084 0.9264912280701755
 24.59135 0.9264912280701755
 24.59135 0.9266666666666666
 24.60034 0.9266666666666666
 24.60034 0.9268421052631579
 24.60361 0.9268421052631579
 24.60361 0.9270175438596491
 24.60383 0.9270175438596491
 24.60383 0.9271929824561403
 24.61406 0.9271929824561403
 24.61406 0.9273684210526316
 24.62096 0.9273684210526316
 24.62096 0.9275438596491228
 24.63454 0.9275438596491228
 24.63454 0.9277192982456141
 24.64917 0.9277192982456141
 24.64917 0.9278947368421052
 24.65863 0.9278947368421052
 24.65863 0.9280701754385965
 24.67253 0.9280701754385965
 24.67253 0.9282456140350878
 24.68571 0.9282456140350878
 24.68571 0.9284210526315789
 24.68936 0.9284210526315789
 24.68936 0.9285964912280702
 24.70831 0.9285964912280702
 24.70831 0.9287719298245614
 24.71057 0.9287719298245614
 24.71057 0.9289473684210526
 24.71136 0.9289473684210526
 24.71136 0.9291228070175439
 24.7128 0.9291228070175439
 24.7128 0.9292982456140351
 24.71695 0.9292982456140351
 24.71695 0.9294736842105263
 24.72078 0.9294736842105263
 24.72078 0.9296491228070175
 24.72175 0.9296491228070175
 24.72175 0.9298245614035088
 24.72301 0.9298245614035088
 24.72301 0.93
 24.72311 0.93
 24.72311 0.9301754385964912
 24.75402 0.9301754385964912
 24.75402 0.9303508771929825
 24.75638 0.9303508771929825
 24.75638 0.9305263157894736
 24.77115 0.9305263157894736
 24.77115 0.9307017543859649
 24.7789 0.9307017543859649
 24.7789 0.9308771929824562
 24.78779 0.9308771929824562
 24.78779 0.9310526315789474
 24.79267 0.9310526315789474
 24.79267 0.9312280701754386
 24.7976 0.9312280701754386
 24.7976 0.9314035087719298
 24.79799 0.9314035087719298
 24.79799 0.9315789473684211
 24.82268 0.9315789473684211
 24.82268 0.9317543859649123
 24.83727 0.9317543859649123
 24.83727 0.9319298245614035
 24.84063 0.9319298245614035
 24.84063 0.9321052631578948
 24.85281 0.9321052631578948
 24.85281 0.9322807017543859
 24.86234 0.9322807017543859
 24.86234 0.9324561403508772
 24.88027 0.9324561403508772
 24.88027 0.9326315789473684
 24.90439 0.9326315789473684
 24.90439 0.9328070175438596
 24.9154 0.9328070175438596
 24.9154 0.9329824561403509
 24.92101 0.9329824561403509
 24.92101 0.9331578947368421
 24.92253 0.9331578947368421
 24.92253 0.9333333333333333
 24.9325 0.9333333333333333
 24.9325 0.9335087719298245
 24.9331 0.9335087719298245
 24.9331 0.9336842105263158
 24.93342 0.9336842105263158
 24.93342 0.9338596491228071
 24.93895 0.9338596491228071
 24.93895 0.9340350877192982
 24.94161 0.9340350877192982
 24.94161 0.9342105263157895
 24.94226 0.9342105263157895
 24.94226 0.9343859649122807
 24.94641 0.9343859649122807
 24.94641 0.9345614035087719
 24.96608 0.9345614035087719
 24.96608 0.9347368421052632
 24.96676 0.9347368421052632
 24.96676 0.9349122807017544
 24.96872 0.9349122807017544
 24.96872 0.9350877192982456
 24.96905 0.9350877192982456
 24.96905 0.9352631578947368
 24.97456 0.9352631578947368
 24.97456 0.9354385964912281
 24.99759 0.9354385964912281
 24.99759 0.9356140350877193
 25.00109 0.9356140350877193
 25.00109 0.9357894736842105
 25.0043 0.9357894736842105
 25.0043 0.9359649122807018
 25.0053 0.9359649122807018
 25.0053 0.9361403508771929
 25.00678 0.9361403508771929
 25.00678 0.9363157894736842
 25.01739 0.9363157894736842
 25.01739 0.9364912280701755
 25.02302 0.9364912280701755
 25.02302 0.9366666666666666
 25.0382 0.9366666666666666
 25.0382 0.9368421052631579
 25.04163 0.9368421052631579
 25.04163 0.9370175438596491
 25.04385 0.9370175438596491
 25.04385 0.9371929824561404
 25.06046 0.9371929824561404
 25.06046 0.9373684210526316
 25.06158 0.9373684210526316
 25.06158 0.9375438596491228
 25.06321 0.9375438596491228
 25.06321 0.9377192982456141
 25.08971 0.9377192982456141
 25.08971 0.9378947368421052
 25.09742 0.9378947368421052
 25.09742 0.9380701754385965
 25.09754 0.9380701754385965
 25.09754 0.9382456140350878
 25.10393 0.9382456140350878
 25.10393 0.9384210526315789
 25.10787 0.9384210526315789
 25.10787 0.9385964912280702
 25.1138 0.9385964912280702
 25.1138 0.9387719298245614
 25.11847 0.9387719298245614
 25.11847 0.9389473684210526
 25.12128 0.9389473684210526
 25.12128 0.9391228070175439
 25.12841 0.9391228070175439
 25.12841 0.9392982456140351
 25.15353 0.9392982456140351
 25.15353 0.9394736842105263
 25.16244 0.9394736842105263
 25.16244 0.9396491228070175
 25.16391 0.9396491228070175
 25.16391 0.9398245614035088
 25.17212 0.9398245614035088
 25.17212 0.9399999999999999
 25.17561 0.9399999999999999
 25.17561 0.9401754385964912
 25.17862 0.9401754385964912
 25.17862 0.9403508771929825
 25.18663 0.9403508771929825
 25.18663 0.9405263157894737
 25.19406 0.9405263157894737
 25.19406 0.9407017543859649
 25.19643 0.9407017543859649
 25.19643 0.9408771929824561
 25.20871 0.9408771929824561
 25.20871 0.9410526315789474
 25.21149 0.9410526315789474
 25.21149 0.9412280701754386
 25.21165 0.9412280701754386
 25.21165 0.9414035087719298
 25.2129 0.9414035087719298
 25.2129 0.9415789473684211
 25.21475 0.9415789473684211
 25.21475 0.9417543859649122
 25.22845 0.9417543859649122
 25.22845 0.9419298245614035
 25.23183 0.9419298245614035
 25.23183 0.9421052631578948
 25.23985 0.9421052631578948
 25.23985 0.9422807017543859
 25.24958 0.9422807017543859
 25.24958 0.9424561403508772
 25.25031 0.9424561403508772
 25.25031 0.9426315789473684
 25.2509 0.9426315789473684
 25.2509 0.9428070175438596
 25.26457 0.9428070175438596
 25.26457 0.9429824561403509
 25.27497 0.9429824561403509
 25.27497 0.9431578947368421
 25.2807 0.9431578947368421
 25.2807 0.9433333333333334
 25.28701 0.9433333333333334
 25.28701 0.9435087719298245
 25.30097 0.9435087719298245
 25.30097 0.9436842105263158
 25.30615 0.9436842105263158
 25.30615 0.9438596491228071
 25.3081 0.9438596491228071
 25.3081 0.9440350877192982
 25.31094 0.9440350877192982
 25.31094 0.9442105263157895
 25.31236 0.9442105263157895
 25.31236 0.9443859649122807
 25.34226 0.9443859649122807
 25.34226 0.9445614035087719
 25.35553 0.9445614035087719
 25.35553 0.9447368421052632
 25.35595 0.9447368421052632
 25.35595 0.9449122807017544
 25.36122 0.9449122807017544
 25.36122 0.9450877192982456
 25.3654 0.9450877192982456
 25.3654 0.9452631578947368
 25.3681 0.9452631578947368
 25.3681 0.9454385964912281
 25.38121 0.9454385964912281
 25.38121 0.9456140350877194
 25.38157 0.9456140350877194
 25.38157 0.9457894736842105
 25.3859 0.9457894736842105
 25.3859 0.9459649122807018
 25.38716 0.9459649122807018
 25.38716 0.9461403508771929
 25.38754 0.9461403508771929
 25.38754 0.9463157894736842
 25.39345 0.9463157894736842
 25.39345 0.9464912280701754
 25.39882 0.9464912280701754
 25.39882 0.9466666666666667
 25.40043 0.9466666666666667
 25.40043 0.9468421052631579
 25.40152 0.9468421052631579
 25.40152 0.9470175438596491
 25.40602 0.9470175438596491
 25.40602 0.9471929824561404
 25.40833 0.9471929824561404
 25.40833 0.9473684210526315
 25.41108 0.9473684210526315
 25.41108 0.9475438596491228
 25.42315 0.9475438596491228
 25.42315 0.9477192982456141
 25.42321 0.9477192982456141
 25.42321 0.9478947368421052
 25.43276 0.9478947368421052
 25.43276 0.9480701754385965
 25.4517 0.9480701754385965
 25.4517 0.9482456140350877
 25.45199 0.9482456140350877
 25.45199 0.9484210526315789
 25.46579 0.9484210526315789
 25.46579 0.9485964912280702
 25.47584 0.9485964912280702
 25.47584 0.9487719298245614
 25.4759 0.9487719298245614
 25.4759 0.9489473684210527
 25.49295 0.9489473684210527
 25.49295 0.9491228070175438
 25.49555 0.9491228070175438
 25.49555 0.9492982456140351
 25.50405 0.9492982456140351
 25.50405 0.9494736842105264
 25.51366 0.9494736842105264
 25.51366 0.9496491228070175
 25.51734 0.9496491228070175
 25.51734 0.9498245614035088
 25.53016 0.9498245614035088
 25.53016 0.95
 25.53564 0.95
 25.53564 0.9501754385964912
 25.53642 0.9501754385964912
 25.53642 0.9503508771929825
 25.5387 0.9503508771929825
 25.5387 0.9505263157894737
 25.54137 0.9505263157894737
 25.54137 0.9507017543859649
 25.54811 0.9507017543859649
 25.54811 0.9508771929824561
 25.54841 0.9508771929824561
 25.54841 0.9510526315789474
 25.5529 0.9510526315789474
 25.5529 0.9512280701754386
 25.55772 0.9512280701754386
 25.55772 0.9514035087719298
 25.55849 0.9514035087719298
 25.55849 0.9515789473684211
 25.5636 0.9515789473684211
 25.5636 0.9517543859649122
 25.58375 0.9517543859649122
 25.58375 0.9519298245614035
 25.58782 0.9519298245614035
 25.58782 0.9521052631578948
 25.59414 0.9521052631578948
 25.59414 0.9522807017543859
 25.59593 0.9522807017543859
 25.59593 0.9524561403508772
 25.5997 0.9524561403508772
 25.5997 0.9526315789473684
 25.60722 0.9526315789473684
 25.60722 0.9528070175438597
 25.61434 0.9528070175438597
 25.61434 0.9529824561403509
 25.61552 0.9529824561403509
 25.61552 0.9531578947368421
 25.62435 0.9531578947368421
 25.62435 0.9533333333333334
 25.62922 0.9533333333333334
 25.62922 0.9535087719298245
 25.63323 0.9535087719298245
 25.63323 0.9536842105263158
 25.63561 0.9536842105263158
 25.63561 0.953859649122807
 25.64099 0.953859649122807
 25.64099 0.9540350877192982
 25.64693 0.9540350877192982
 25.64693 0.9542105263157895
 25.65303 0.9542105263157895
 25.65303 0.9543859649122807
 25.6538 0.9543859649122807
 25.6538 0.9545614035087719
 25.66012 0.9545614035087719
 25.66012 0.9547368421052631
 25.66515 0.9547368421052631
 25.66515 0.9549122807017544
 25.66649 0.9549122807017544
 25.66649 0.9550877192982457
 25.66938 0.9550877192982457
 25.66938 0.9552631578947368
 25.67125 0.9552631578947368
 25.67125 0.9554385964912281
 25.67511 0.9554385964912281
 25.67511 0.9556140350877192
 25.68808 0.9556140350877192
 25.68808 0.9557894736842105
 25.69899 0.9557894736842105
 25.69899 0.9559649122807018
 25.70095 0.9559649122807018
 25.70095 0.956140350877193
 25.71105 0.956140350877193
 25.71105 0.9563157894736842
 25.71527 0.9563157894736842
 25.71527 0.9564912280701754
 25.72755 0.9564912280701754
 25.72755 0.9566666666666667
 25.73294 0.9566666666666667
 25.73294 0.9568421052631579
 25.73309 0.9568421052631579
 25.73309 0.9570175438596491
 25.73539 0.9570175438596491
 25.73539 0.9571929824561404
 25.73974 0.9571929824561404
 25.73974 0.9573684210526315
 25.74478 0.9573684210526315
 25.74478 0.9575438596491228
 25.74796 0.9575438596491228
 25.74796 0.9577192982456141
 25.74834 0.9577192982456141
 25.74834 0.9578947368421052
 25.7566 0.9578947368421052
 25.7566 0.9580701754385965
 25.76797 0.9580701754385965
 25.76797 0.9582456140350877
 25.76826 0.9582456140350877
 25.76826 0.958421052631579
 25.77123 0.958421052631579
 25.77123 0.9585964912280702
 25.77873 0.9585964912280702
 25.77873 0.9587719298245614
 25.77956 0.9587719298245614
 25.77956 0.9589473684210527
 25.78097 0.9589473684210527
 25.78097 0.9591228070175438
 25.78166 0.9591228070175438
 25.78166 0.9592982456140351
 25.78693 0.9592982456140351
 25.78693 0.9594736842105264
 25.78715 0.9594736842105264
 25.78715 0.9596491228070175
 25.78904 0.9596491228070175
 25.78904 0.9598245614035088
 25.79472 0.9598245614035088
 25.79472 0.96
 25.80105 0.96
 25.80105 0.9601754385964912
 25.8109 0.9601754385964912
 25.8109 0.9603508771929825
 25.81376 0.9603508771929825
 25.81376 0.9605263157894737
 25.81501 0.9605263157894737
 25.81501 0.9607017543859649
 25.82168 0.9607017543859649
 25.82168 0.9608771929824561
 25.82506 0.9608771929824561
 25.82506 0.9610526315789474
 25.83627 0.9610526315789474
 25.83627 0.9612280701754385
 25.83802 0.9612280701754385
 25.83802 0.9614035087719298
 25.84405 0.9614035087719298
 25.84405 0.9615789473684211
 25.85416 0.9615789473684211
 25.85416 0.9617543859649123
 25.86168 0.9617543859649123
 25.86168 0.9619298245614035
 25.86397 0.9619298245614035
 25.86397 0.9621052631578947
 25.86684 0.9621052631578947
 25.86684 0.962280701754386
 25.86872 0.962280701754386
 25.86872 0.9624561403508772
 25.87162 0.9624561403508772
 25.87162 0.9626315789473684
 25.8721 0.9626315789473684
 25.8721 0.9628070175438597
 25.87318 0.9628070175438597
 25.87318 0.9629824561403508
 25.8861 0.9629824561403508
 25.8861 0.9631578947368421
 25.88658 0.9631578947368421
 25.88658 0.9633333333333334
 25.89613 0.9633333333333334
 25.89613 0.9635087719298245
 25.89711 0.9635087719298245
 25.89711 0.9636842105263158
 25.89945 0.9636842105263158
 25.89945 0.963859649122807
 25.9052 0.963859649122807
 25.9052 0.9640350877192982
 25.90632 0.9640350877192982
 25.90632 0.9642105263157895
 25.9098 0.9642105263157895
 25.9098 0.9643859649122807
 25.92152 0.9643859649122807
 25.92152 0.964561403508772
 25.92812 0.964561403508772
 25.92812 0.9647368421052631
 25.92898 0.9647368421052631
 25.92898 0.9649122807017544
 25.92951 0.9649122807017544
 25.92951 0.9650877192982457
 25.93637 0.9650877192982457
 25.93637 0.9652631578947368
 25.93775 0.9652631578947368
 25.93775 0.9654385964912281
 25.94177 0.9654385964912281
 25.94177 0.9656140350877193
 25.94217 0.9656140350877193
 25.94217 0.9657894736842105
 25.97318 0.9657894736842105
 25.97318 0.9659649122807018
 25.97631 0.9659649122807018
 25.97631 0.966140350877193
 25.98093 0.966140350877193
 25.98093 0.9663157894736842
 25.98814 0.9663157894736842
 25.98814 0.9664912280701754
 25.98833 0.9664912280701754
 25.98833 0.9666666666666667
 25.99328 0.9666666666666667
 25.99328 0.9668421052631579
 26.00009 0.9668421052631579
 26.00009 0.9670175438596491
 26.00109 0.9670175438596491
 26.00109 0.9671929824561404
 26.00646 0.9671929824561404
 26.00646 0.9673684210526315
 26.01098 0.9673684210526315
 26.01098 0.9675438596491228
 26.01233 0.9675438596491228
 26.01233 0.9677192982456141
 26.01705 0.9677192982456141
 26.01705 0.9678947368421053
 26.01828 0.9678947368421053
 26.01828 0.9680701754385965
 26.02913 0.9680701754385965
 26.02913 0.9682456140350877
 26.02919 0.9682456140350877
 26.02919 0.968421052631579
 26.03158 0.968421052631579
 26.03158 0.9685964912280701
 26.032 0.9685964912280701
 26.032 0.9687719298245614
 26.03613 0.9687719298245614
 26.03613 0.9689473684210527
 26.04637 0.9689473684210527
 26.04637 0.9691228070175438
 26.05548 0.9691228070175438
 26.05548 0.9692982456140351
 26.06597 0.9692982456140351
 26.06597 0.9694736842105263
 26.07326 0.9694736842105263
 26.07326 0.9696491228070175
 26.07358 0.9696491228070175
 26.07358 0.9698245614035088
 26.07494 0.9698245614035088
 26.07494 0.97
 26.07657 0.97
 26.07657 0.9701754385964912
 26.07853 0.9701754385964912
 26.07853 0.9703508771929824
 26.08294 0.9703508771929824
 26.08294 0.9705263157894737
 26.08352 0.9705263157894737
 26.08352 0.970701754385965
 26.08426 0.970701754385965
 26.08426 0.9708771929824561
 26.09309 0.9708771929824561
 26.09309 0.9710526315789474
 26.09836 0.9710526315789474
 26.09836 0.9712280701754386
 26.10041 0.9712280701754386
 26.10041 0.9714035087719298
 26.10136 0.9714035087719298
 26.10136 0.9715789473684211
 26.10286 0.9715789473684211
 26.10286 0.9717543859649123
 26.10379 0.9717543859649123
 26.10379 0.9719298245614035
 26.10502 0.9719298245614035
 26.10502 0.9721052631578947
 26.10502 0.9721052631578947
 26.10502 0.972280701754386
 26.12964 0.972280701754386
 26.12964 0.9724561403508772
 26.13042 0.9724561403508772
 26.13042 0.9726315789473684
 26.13873 0.9726315789473684
 26.13873 0.9728070175438597
 26.1412 0.9728070175438597
 26.1412 0.9729824561403508
 26.15166 0.9729824561403508
 26.15166 0.9731578947368421
 26.15786 0.9731578947368421
 26.15786 0.9733333333333334
 26.15918 0.9733333333333334
 26.15918 0.9735087719298245
 26.16138 0.9735087719298245
 26.16138 0.9736842105263158
 26.16209 0.9736842105263158
 26.16209 0.973859649122807
 26.17657 0.973859649122807
 26.17657 0.9740350877192983
 26.1786 0.9740350877192983
 26.1786 0.9742105263157895
 26.18044 0.9742105263157895
 26.18044 0.9743859649122807
 26.18506 0.9743859649122807
 26.18506 0.974561403508772
 26.18509 0.974561403508772
 26.18509 0.9747368421052631
 26.18748 0.9747368421052631
 26.18748 0.9749122807017544
 26.18892 0.9749122807017544
 26.18892 0.9750877192982456
 26.19581 0.9750877192982456
 26.19581 0.9752631578947368
 26.20639 0.9752631578947368
 26.20639 0.9754385964912281
 26.20657 0.9754385964912281
 26.20657 0.9756140350877193
 26.20749 0.9756140350877193
 26.20749 0.9757894736842105
 26.21198 0.9757894736842105
 26.21198 0.9759649122807017
 26.21231 0.9759649122807017
 26.21231 0.976140350877193
 26.21488 0.976140350877193
 26.21488 0.9763157894736842
 26.21519 0.9763157894736842
 26.21519 0.9764912280701754
 26.21675 0.9764912280701754
 26.21675 0.9766666666666667
 26.22092 0.9766666666666667
 26.22092 0.9768421052631578
 26.22235 0.9768421052631578
 26.22235 0.9770175438596491
 26.2228 0.9770175438596491
 26.2228 0.9771929824561404
 26.22917 0.9771929824561404
 26.22917 0.9773684210526316
 26.22923 0.9773684210526316
 26.22923 0.9775438596491228
 26.23019 0.9775438596491228
 26.23019 0.977719298245614
 26.23552 0.977719298245614
 26.23552 0.9778947368421053
 26.24317 0.9778947368421053
 26.24317 0.9780701754385965
 26.24403 0.9780701754385965
 26.24403 0.9782456140350877
 26.24507 0.9782456140350877
 26.24507 0.978421052631579
 26.24549 0.978421052631579
 26.24549 0.9785964912280701
 26.24861 0.9785964912280701
 26.24861 0.9787719298245614
 26.25086 0.9787719298245614
 26.25086 0.9789473684210527
 26.2516 0.9789473684210527
 26.2516 0.9791228070175438
 26.25215 0.9791228070175438
 26.25215 0.9792982456140351
 26.25428 0.9792982456140351
 26.25428 0.9794736842105263
 26.25679 0.9794736842105263
 26.25679 0.9796491228070175
 26.258 0.9796491228070175
 26.258 0.9798245614035088
 26.26208 0.9798245614035088
 26.26208 0.98
 26.27182 0.98
 26.27182 0.9801754385964913
 26.27268 0.9801754385964913
 26.27268 0.9803508771929824
 26.27783 0.9803508771929824
 26.27783 0.9805263157894737
 26.28422 0.9805263157894737
 26.28422 0.980701754385965
 26.29825 0.980701754385965
 26.29825 0.9808771929824561
 26.30065 0.9808771929824561
 26.30065 0.9810526315789474
 26.30541 0.9810526315789474
 26.30541 0.9812280701754386
 26.31562 0.9812280701754386
 26.31562 0.9814035087719298
 26.32087 0.9814035087719298
 26.32087 0.9815789473684211
 26.3214 0.9815789473684211
 26.3214 0.9817543859649123
 26.32489 0.9817543859649123
 26.32489 0.9819298245614035
 26.32493 0.9819298245614035
 26.32493 0.9821052631578947
 26.3263 0.9821052631578947
 26.3263 0.982280701754386
 26.32775 0.982280701754386
 26.32775 0.9824561403508771
 26.32893 0.9824561403508771
 26.32893 0.9826315789473684
 26.3329 0.9826315789473684
 26.3329 0.9828070175438597
 26.33645 0.9828070175438597
 26.33645 0.9829824561403508
 26.34127 0.9829824561403508
 26.34127 0.9831578947368421
 26.34508 0.9831578947368421
 26.34508 0.9833333333333333
 26.35215 0.9833333333333333
 26.35215 0.9835087719298246
 26.35401 0.9835087719298246
 26.35401 0.9836842105263158
 26.35689 0.9836842105263158
 26.35689 0.983859649122807
 26.35783 0.983859649122807
 26.35783 0.9840350877192983
 26.36 0.9840350877192983
 26.36 0.9842105263157894
 26.366 0.9842105263157894
 26.366 0.9843859649122807
 26.37503 0.9843859649122807
 26.37503 0.984561403508772
 26.37603 0.984561403508772
 26.37603 0.9847368421052631
 26.37928 0.9847368421052631
 26.37928 0.9849122807017544
 26.38084 0.9849122807017544
 26.38084 0.9850877192982456
 26.38422 0.9850877192982456
 26.38422 0.9852631578947368
 26.3904 0.9852631578947368
 26.3904 0.9854385964912281
 26.39252 0.9854385964912281
 26.39252 0.9856140350877193
 26.39594 0.9856140350877193
 26.39594 0.9857894736842105
 26.39697 0.9857894736842105
 26.39697 0.9859649122807017
 26.39712 0.9859649122807017
 26.39712 0.986140350877193
 26.39788 0.986140350877193
 26.39788 0.9863157894736843
 26.40758 0.9863157894736843
 26.40758 0.9864912280701754
 26.41093 0.9864912280701754
 26.41093 0.9866666666666667
 26.41481 0.9866666666666667
 26.41481 0.9868421052631579
 26.42651 0.9868421052631579
 26.42651 0.9870175438596491
 26.43024 0.9870175438596491
 26.43024 0.9871929824561404
 26.43732 0.9871929824561404
 26.43732 0.9873684210526316
 26.44458 0.9873684210526316
 26.44458 0.9875438596491228
 26.4455 0.9875438596491228
 26.4455 0.987719298245614
 26.44912 0.987719298245614
 26.44912 0.9878947368421053
 26.44996 0.9878947368421053
 26.44996 0.9880701754385965
 26.46247 0.9880701754385965
 26.46247 0.9882456140350877
 26.46337 0.9882456140350877
 26.46337 0.988421052631579
 26.46755 0.988421052631579
 26.46755 0.9885964912280701
 26.46899 0.9885964912280701
 26.46899 0.9887719298245614
 26.48056 0.9887719298245614
 26.48056 0.9889473684210527
 26.48279 0.9889473684210527
 26.48279 0.9891228070175438
 26.48363 0.9891228070175438
 26.48363 0.9892982456140351
 26.48572 0.9892982456140351
 26.48572 0.9894736842105263
 26.49092 0.9894736842105263
 26.49092 0.9896491228070176
 26.49855 0.9896491228070176
 26.49855 0.9898245614035087
 26.50256 0.9898245614035087
 26.50256 0.99
 26.50614 0.99
 26.50614 0.9901754385964913
 26.50639 0.9901754385964913
 26.50639 0.9903508771929824
 26.5271 0.9903508771929824
 26.5271 0.9905263157894737
 26.53269 0.9905263157894737
 26.53269 0.9907017543859649
 26.53495 0.9907017543859649
 26.53495 0.9908771929824561
 26.53767 0.9908771929824561
 26.53767 0.9910526315789474
 26.54057 0.9910526315789474
 26.54057 0.9912280701754386
 26.54881 0.9912280701754386
 26.54881 0.9914035087719298
 26.54987 0.9914035087719298
 26.54987 0.991578947368421
 26.55539 0.991578947368421
 26.55539 0.9917543859649123
 26.55757 0.9917543859649123
 26.55757 0.9919298245614036
 26.56029 0.9919298245614036
 26.56029 0.9921052631578947
 26.56269 0.9921052631578947
 26.56269 0.992280701754386
 26.56892 0.992280701754386
 26.56892 0.9924561403508771
 26.58001 0.9924561403508771
 26.58001 0.9926315789473684
 26.58781 0.9926315789473684
 26.58781 0.9928070175438597
 26.60341 0.9928070175438597
 26.60341 0.9929824561403509
 26.60807 0.9929824561403509
 26.60807 0.9931578947368421
 26.60919 0.9931578947368421
 26.60919 0.9933333333333333
 26.61083 0.9933333333333333
 26.61083 0.9935087719298246
 26.62975 0.9935087719298246
 26.62975 0.9936842105263158
 26.63741 0.9936842105263158
 26.63741 0.993859649122807
 26.64 0.993859649122807
 26.64 0.9940350877192983
 26.64198 0.9940350877192983
 26.64198 0.9942105263157894
 26.65246 0.9942105263157894
 26.65246 0.9943859649122807
 26.66084 0.9943859649122807
 26.66084 0.994561403508772
 26.66189 0.994561403508772
 26.66189 0.9947368421052631
 26.66343 0.9947368421052631
 26.66343 0.9949122807017544
 26.6668 0.9949122807017544
 26.6668 0.9950877192982456
 26.66689 0.9950877192982456
 26.66689 0.9952631578947368
 26.68457 0.9952631578947368
 26.68457 0.9954385964912281
 26.68757 0.9954385964912281
 26.68757 0.9956140350877193
 26.68865 0.9956140350877193
 26.68865 0.9957894736842106
 26.69518 0.9957894736842106
 26.69518 0.9959649122807017
 26.70219 0.9959649122807017
 26.70219 0.996140350877193
 26.7095 0.996140350877193
 26.7095 0.9963157894736843
 26.71152 0.9963157894736843
 26.71152 0.9964912280701754
 26.71459 0.9964912280701754
 26.71459 0.9966666666666667
 26.71495 0.9966666666666667
 26.71495 0.9968421052631579
 26.73387 0.9968421052631579
 26.73387 0.9970175438596491
 26.73541 0.9970175438596491
 26.73541 0.9971929824561403
 26.7358 0.9971929824561403
 26.7358 0.9973684210526316
 26.7404 0.9973684210526316
 26.7404 0.9975438596491228
 26.74399 0.9975438596491228
 26.74399 0.997719298245614
 26.74598 0.997719298245614
 26.74598 0.9978947368421053
 26.74745 0.9978947368421053
 26.74745 0.9980701754385964
 26.75534 0.9980701754385964
 26.75534 0.9982456140350877
 26.75634 0.9982456140350877
 26.75634 0.998421052631579
 26.75673 0.998421052631579
 26.75673 0.9985964912280701
 26.77566 0.9985964912280701
 26.77566 0.9987719298245614
 26.77858 0.9987719298245614
 26.77858 0.9989473684210526
 26.77986 0.9989473684210526
 26.77986 0.9991228070175439
 26.78788 0.9991228070175439
 26.78788 0.9992982456140351
 26.79293 0.9992982456140351
 26.79293 0.9994736842105263
 26.88303 0.9994736842105263
 26.88303 0.9996491228070176
 26.91938 0.9996491228070176
 26.91938 0.9998245614035087
 26.95424 0.9998245614035087
 26.95424 1



